Implicit Neural Representations and the Algebra of Complex Wavelets

Implicit neural representations (INRs) have arisen as useful methods for representing signals on Euclidean domains. By parameterizing an image as a multilayer perceptron (MLP) on Euclidean space, INRs effectively represent signals in a way that couples spatial and spectral features of the signal that is not obvious in the usual discrete representation, paving the way for continuous signal processing and machine learning approaches that were not previously possible. Although INRs using sinusoidal activation functions have been studied in terms of Fourier theory, recent works have shown the advantage of using wavelets instead of sinusoids as activation functions, due to their ability to simultaneously localize in both frequency and space. In this work, we approach such INRs and demonstrate how they resolve high-frequency features of signals from coarse approximations done in the first layer of the MLP. This leads to multiple prescriptions for the design of INR architectures, including the use of complex wavelets, decoupling of low and band-pass approximations, and initialization schemes based on the singularities of the desired signal.

==> figs/cones/meyer_powers.csv <==
x,s,m1,m2,m3
0.0,1.0,0.0,0.0,0.0
0.07827788649706457,1.0,0.0,0.0,0.0
0.15655577299412915,1.0,0.0,0.0,0.0
0.23483365949119372,1.0,0.0,0.0,0.0
0.3131115459882583,1.0,0.0,0.0,0.0
0.3913894324853229,1.0,0.0,0.0,0.0
0.46966731898238745,1.0,0.0,0.0,0.0
0.547945205479452,1.0,0.0,0.0,0.0
0.6262230919765166,1.0,0.0,0.0,0.0
0.7045009784735812,1.0,0.0,0.0,0.0
0.7827788649706457,1.0,0.0,0.0,0.0
0.8610567514677103,1.0,0.0,0.0,0.0
0.9393346379647749,1.0,0.0,0.0,0.0
1.0176125244618395,1.0,0.0,0.0,0.0
1.095890410958904,1.0,0.0,0.0,0.0
1.1741682974559686,1.0,0.0,0.0,0.0
1.2524461839530332,1.0,0.0,0.0,0.0
1.3307240704500978,1.0,0.0,0.0,0.0
1.4090019569471623,1.0,0.0,0.0,0.0
1.487279843444227,1.0,0.0,0.0,0.0
1.5655577299412915,1.0,0.0,0.0,0.0
1.643835616438356,1.0,0.0,0.0,0.0
1.7221135029354206,1.0,0.0,0.0,0.0
1.8003913894324852,1.0,0.0,0.0,0.0
1.8786692759295498,1.0,0.0,0.0,0.0
1.9569471624266144,1.0,0.0,0.0,0.0
2.035225048923679,1.0,0.0,0.0,0.0
2.1135029354207435,0.9998973147715781,0.014331855914151308,0.0,0.0
2.191780821917808,0.9973338166828322,0.07298186021210668,0.0,0.0
2.2700587084148727,0.9913338173054312,0.13138039178099942,0.0,0.0
2.3483365949119372,0.9819179907659795,0.18932622749409422,0.0,0.0
2.426614481409002,0.969118781066169,0.2466197040733901,0.0,0.0
2.5048923679060664,0.9529802902908697,0.3030634060670063,0.0,0.0
2.583170254403131,0.9335581266460993,0.3584628460812612,0.0,0.0
2.6614481409001955,0.9109192128504876,0.41262713492357384,0.0,0.0
2.73972602739726,0.8851415555404597,0.4653696393470894,0.0,0.0
2.8180039138943247,0.856313976483695,0.5165086251306412,0.0,0.0
2.8962818003913893,0.8245358065270175,0.5658678832781983,0.0,0.0
2.974559686888454,0.7899165433332769,0.6132773371801092,0.0,0.0
3.0528375733855184,0.7525754740865502,0.6585736286440594,0.0,0.0
3.131115459882583,0.71264126446571,0.7016006807764522,0.0,0.0
3.2093933463796476,0.6702515153026227,0.7422102357747065,0.0,0.0
3.287671232876712,0.6255522884525944,0.7802623657774104,0.0,0.0
3.3659491193737767,0.578697603510773,0.8156259550120872,0.0,0.0
3.4442270058708413,0.529848907108655,0.8481791515792604,0.0,0.0
3.522504892367906,0.4791745166193484,0.8778097873160913,0.0,0.0
3.6007827788649704,0.4268490401883962,0.9044157642928903,0.0,0.0
3.679060665362035,0.37305277508856294,0.9279054066107388,0.0,0.0
3.7573385518590996,0.3179710864716648,0.9481977762880449,0.0,0.0
3.835616438356164,0.26179376865806564,0.9652229521475864,0.0,0.0
3.9138943248532287,0.2047143911646417,0.9789222707430802,0.0,0.0
3.9921722113502933,0.1469296317245966,0.9892485284951237,0.0,0.0
4.070450097847358,0.08863859859732864,0.9961661443400067,0.0,0.0
4.148727984344422,0.030042144503471237,0.9996512823309601,0.0,0.0
4.227005870841487,0.0,1.0,5.218102984284677e-06,0.0
4.305283757338552,0.0,0.9991485563318079,5.31441098560601e-05,0.0
4.383561643835616,0.0,0.9974362386508343,0.00023098130814272754,0.0
4.46183953033268,0.0,0.9948645223030468,0.0006250370875049855,0.0
4.540117416829745,0.0,0.9914356230988548,0.0013201260516219912,0.0
4.61839530332681,0.0,0.987152495403952,0.0023989808503136222,0.0
4.6966731898238745,0.0,0.982018829593811,0.003941673785093358,0.0
4.774951076320939,0.0,0.9760390488740283,0.006025052191820093,0.0
4.853228962818004,0.0,0.9692183054692568,0.008722190540759714,0.0
4.931506849315069,0.0,0.9615624761840096,0.012101862117450572,0.0
5.009784735812133,0.0,0.95307815733916,0.016228033057622666,0.0
5.088062622309197,0.0,0.9437726590885023,0.021159381406437087,0.0
5.166340508806262,0.0,0.933653999120266,0.026948843756934474,0.0
5.244618395303327,0.0,0.9227308957490159,0.033643191895306755,0.0
5.322896281800391,0.0,0.911012760403885,0.04128264174198508,0.0
5.401174168297455,0.0,0.8985096895196155,0.049900496728167605,0.0
5.47945205479452,0.0,0.8852324558373939,0.05952282758793924,0.0
5.557729941291585,0.0,0.8711924991229747,0.07016819037725268,0.0
5.636007827788649,0.0,0.8564019163100923,0.0818473843534762,0.0
5.7142857142857135,0.0,0.8408734510776483,0.09456325116373952,0.0
5.7925636007827785,0.0,0.8246204828696624,0.10831051659772953,0.0
5.870841487279844,0.0,0.8076570153674418,0.12307567596173846,0.0
5.949119373776908,0.0,0.7899976644239011,0.1388369239265148,0.0
6.027397260273972,0.0,0.7716576454704325,0.15556412949269974,0.0
6.105675146771037,0.0,0.752652760407175,0.17321885650526112,0.0
6.183953033268102,0.0,0.7329993839879758,0.191754429933291,0.0
6.262230919765166,0.0,0.7127144497117782,0.21111604791475097,0.0
6.34050880626223,0.0,0.6918154352325896,0.23124116367660738,1.7546893983395535e-09
6.418786692759295,0.0,0.6703203473006012,0.2520617919768227,2.6806122769941247e-08
6.49706457925636,0.0,0.6482477062474348,0.27350935113230634,1.8476016382730124e-07
6.575342465753424,0.0,0.625616530028885,0.29551564344719045,7.927099306955358e-07
6.653620352250488,0.0,0.6024463178389027,0.31801305573324123,2.4925096972200843e-06
6.731898238747553,0.0,0.5787570333089391,0.3409347425494054,6.3646756816601245e-06
6.8101761252446185,0.0,0.5545690873071325,0.36421479171894167,1.4037713436353473e-05
6.888454011741683,0.0,0.5299033203521468,0.38778837180128944,2.7791703158398768e-05
6.966731898238747,0.0,0.5047809846568209,0.4115918613147726,5.06550139903212e-05
7.045009784735812,0.0,0.47922372581709916,0.4355629596248035,8.649306604228653e-05
7.123287671232877,0.0,0.45325356416202595,0.4596407795298496,0.00014008811416909184
7.201565557729941,0.0,0.42689287578085744,0.4837659216934449,0.0002172090901568662
7.279843444227005,0.0,0.40016437324365306,0.5078805311843866,0.0003246706095543844
7.35812133072407,0.0,0.37309108603195434,0.53192833649838,0.00047038032551947136
7.436399217221135,0.0,0.34569634069640637,0.5558546715422287,0.0006633738943007104
7.514677103718199,0.0,0.3180037407584236,0.5796064811656613,0.0009138369048606232
7.592954990215263,0.0,0.29003714637321765,0.6031323109255305,0.0012331132181567167
7.671232876712328,0.0,0.26182065377170377,0.6263822818619224,0.001633699259188013
7.749510763209393,0.0,0.23337857449900581,0.6493080511551852,0.002129223906515094
7.8277886497064575,0.0,0.20473541446744237,0.6718627596166108,0.0027344137289740307
7.906066536203522,0.0,0.1759158528420482,0.694000967043036,0.003465043427109123
7.984344422700587,0.0,0.14694472077681497,0.7156785765366231,0.004337871446807355
8.062622309197652,0.0,0.11784698001997991,0.7368527489551416,0.0053705608440743485
8.140900195694716,0.0,0.08864770140679668,0.7574818087149439,0.006581585592180392
8.21917808219178,0.0,0.05937204325830829,0.7775251422181643,0.007990122634850341
8.297455968688844,0.0,0.03004522970474646,0.7969430902172938,0.009615930101091805
8.37573385518591,0.0,0.0006925289522319039,0.8156968354639405,0.01147921220796981
8.454011741682974,0.0,0.0,0.8337482894251393,0.013600471599614904
8.532289628180038,0.0,0.0,0.8510600073552675,0.01600035127489787
8.610567514677104,0.0,0.0,0.8675952031971222,0.018699472545222213
8.688845401174168,0.0,0.0,0.8833177972087445,0.021718277458600443
8.767123287671232,0.0,0.0,0.898192465861386,0.025076877657678503
8.845401174168297,0.0,0.0,0.9121846910376076,0.028794910361598737
8.92367906066536,0.0,0.0,0.9252608084709496,0.03289140207297719
9.001956947162427,0.0,0.0,0.9373880553693357,0.037384640520789374
9.08023483365949,0.0,0.0,0.9485346171651265,0.042292055258300265
9.158512720156555,0.0,0.0,0.9586696733355924,0.047630107243031114
9.23679060665362,0.0,0.0,0.9677634422384606,0.053414187633812685
9.315068493150685,0.0,0.0,0.9757872249081564,0.05965852594890986
9.393346379647749,0.0,0.0,0.9827134477593783,0.06637610763967937
9.471624266144813,0.0,0.0,0.988515704145724,0.07357860104688915
9.549902152641877,0.0,0.0,0.993168794722221,0.08127629362230922
9.628180039138943,0.0,0.0,0.9966487665618147,0.08947803721708308
9.706457925636007,0.0,0.0,0.998932950977114,0.09819120216127773
9.784735812133071,0.0,0.0,1.0,0.10742163978643095
9.863013698630137,0.0,0.0,0.9998299214730642,0.11717365297537528
9.941291585127201,0.0,0.0,0.998404112708258,0.1274499742615845
10.019569471624266,0.0,0.0,0.995705392669589,0.13825175094419054
10.09784735812133,0.0,0.0,0.9917180326382171,0.14957853663504309
10.176125244618394,0.0,0.0,0.9864277853198664,0.16142828861106376
10.25440313111546,0.0,0.0,0.9798219123560667,0.17379737030898143
10.332681017612524,0.0,0.0,0.9718892102023966,0.18668055827055938
10.410958904109588,0.0,0.0,0.9626200343385872,0.20007105282483487
10.489236790606654,0.0,0.0,0.9520063217770895,0.21396049177982562
10.567514677103718,0.0,0.0,0.9400624821071233,0.2283389663921319
10.645792563600782,0.0,0.0,0.9268695693120769,0.24319503892214683
10.724070450097846,0.0,0.0,0.9125113771297935,0.2585157612871731
10.80234833659491,0.0,0.0,0.8970725182299575,0.274286694685799
10.880626223091976,0.0,0.0,0.880638065708557,0.2904919301873038
10.95890410958904,0.0,0.0,0.8632931970871552,0.307114110301338
11.037181996086105,0.0,0.0,0.845122842128311,0.3241344515543198
11.11545988258317,0.0,0.0,0.8262113357606041,0.34153276810890115
11.193737769080235,0.0,0.0,0.806642077384299,0.35928749647143765
11.272015655577299,0.0,0.0,0.7864971978017777,0.37737572133958264
11.350293542074363,0.0,0.0,0.7658572349856172,0.3957732026478805
11.428571428571427,0.0,0.0,0.7448008198616513,0.4144544038735348
11.506849315068493,0.0,0.0,0.7234043732447092,0.43339252166735764
11.585127201565557,0.0,0.0,0.7017418150210811,0.4525595168762613
11.663405088062621,0.0,0.0,0.6798842866242852,0.47192614702356184
11.741682974559687,0.0,0.0,0.6578998877995778,0.4914620003118325
11.819960861056751,0.0,0.0,0.635853428598029,0.5111355312101222
11.898238747553815,0.0,0.0,0.6138061974830875,0.530914097683092
11.97651663405088,0.0,0.0,0.5918157463715695,0.5507640001140701
12.054794520547944,0.0,0.0,0.5699356933671588,0.5706505219672707
12.13307240704501,0.0,0.0,0.5482155438780204,0.5905379722265306
12.211350293542074,0.0,0.0,0.5267005307412314,0.6103897296389971
12.289628180039138,0.0,0.0,0.5054314739056792,0.6301682887823346
12.367906066536204,0.0,0.0,0.48444466015212206,0.6498353079633289
12.446183953033268,0.0,0.0,0.46377174325447496,0.6693516589443643
12.524461839530332,0.0,0.0,0.4434396649103937,0.6886774784822483
12.602739726027396,0.0,0.0,0.4234705966920904,0.7077722216513966
12.68101761252446,0.0,0.0,0.4038823518011173,0.7265947274376646
12.759295499021526,0.0,0.0,0.3846911997672517,0.7451033513728931
12.83757338551859,0.0,0.0,0.3659124141020839,0.7632562015867781
12.915851272015654,0.0,0.0,0.347560272138871,0.7810113768037696
12.99412915851272,0.0,0.0,0.3296480443703822,0.7983272023877304
13.072407045009784,0.0,0.0,0.3121879852050208,0.8151624629909391
13.150684931506849,0.0,0.0,0.29519132514729995,0.8314766303877549
13.228962818003913,0.0,0.0,0.27866826440705017,0.8472300851044409
13.307240704500977,0.0,0.0,0.26262796794003346,0.8623843304951394
13.385518590998043,0.0,0.0,0.2470785619209382,0.8769021979595715
13.463796477495107,0.0,0.0,0.23202713164802932,0.890748042050518
13.542074363992171,0.0,0.0,0.21747972087703077,0.903887924278239
13.620352250489237,0.0,0.0,0.20344133258012922,0.9162897844844351
13.698630136986301,0.0,0.0,0.18991593112430388,0.9279235987298213
13.776908023483365,0.0,0.0,0.1769064458615149,0.9387615227165295
13.85518590998043,0.0,0.0,0.16441477612162056,0.9487780198490084
13.933463796477493,0.0,0.0,0.15244179759724463,0.9579499731244361
14.01174168297456,0.0,0.0,0.14098737010818163,0.9662567801355061
14.090019569471623,0.0,0.0,0.13005034673130988,0.9736804305643159
14.168297455968688,0.0,0.0,0.11962858428038411,0.9802055656455391
14.246575342465754,0.0,0.0,0.10971895511849919,0.9858195191796006
14.324853228962818,0.0,0.0,0.10031736028446177,0.9905123397817107
14.403131115459882,0.0,0.0,0.09141874391277115,0.9942767941598224
14.481409001956946,0.0,0.0,0.08301710892540409,0.9971083513233635
14.55968688845401,0.0,0.0,0.0751055339721165,0.9990051477343934
14.637964774951076,0.0,0.0,0.06767619159452208,0.9999679335231241
14.71624266144814,0.0,0.0,0.06072036758778554,1.0
14.794520547945204,0.0,0.0,0.054228481532377186,0.9991070892587338
14.87279843444227,0.0,0.0,0.048190108466976814,0.9972972905752919
14.951076320939334,0.0,0.0,0.04259400167229257,0.9945809335278472
15.029354207436398,0.0,0.0,0.037428116534272166,0.990970480098252
15.107632093933463,0.0,0.0,0.03267963545393439,0.9864804162544425
15.185909980430527,0.0,0.0,0.02833499376983735,0.9811271434403902
15.264187866927593,0.0,0.0,0.024379906658028777,0.9749288703634059
15.342465753424657,0.0,0.0,0.02079939697319417,0.9679055054308157
15.42074363992172,0.0,0.0,0.017577823993630795,0.9600785501495763
15.499021526418787,0.0,0.0,0.014698913031632533,0.9514709937635308
15.57729941291585,0.0,0.0,0.012145785869871592,0.9421072093640156
15.655577299412915,0.0,0.0,0.009900991983410398,0.9320128516706987
15.73385518590998,0.0,0.0,0.00794654050607138,0.9212147566410943
15.812133072407043,0.0,0.0,0.006263932899034323,0.9097408430294677
15.89041095890411,0.0,0.0,0.004834196278722128,0.897620015979026
15.968688845401173,0.0,0.0,0.003637917360276596,0.8848820726956753
16.046966731898237,0.0,0.0,0.002655276972217157,0.8715576102174113
16.125244618395303,0.0,0.0,0.0018660850972181601,0.8576779352608525
16.203522504892366,0.0,0.0,0.0012498163933350305,0.8432749760957226
16.28180039138943,0.0,0.0,0.0007856461494569974,0.8283811963694392
16.360078277886497,0.0,0.0,0.00045248662826475857,0.8130295107775652
16.43835616438356,0.0,0.0,0.00022902374952593241,0.797253202451887
16.516634050880626,0.0,0.0,9.375406616993987e-05,0.7810858419164534
16.594911937377688,0.0,0.0,2.5021985247468266e-05,0.7645612074431858
16.673189823874754,0.0,0.0,1.0571855982515091e-06,0.7477132066227632
16.75146771037182,0.0,0.0,1.2183824884456051e-08,0.7305757989534933
16.829745596868882,0.0,0.0,0.0,0.7131829192408926
16.908023483365948,0.0,0.0,0.0,0.6955684015986332
16.986301369863014,0.0,0.0,0.0,0.6777659038989465
17.064579256360076,0.0,0.0,0.0,0.6598088327237981
17.142857142857142,0.0,0.0,0.0,0.6417302689394904
17.22113502935421,0.0,0.0,0.0,0.6235628940239146
17.29941291585127,0.0,0.0,0.0,0.605338917274695
17.377690802348337,0.0,0.0,0.0,0.5870900040251554
17.4559686888454,0.0,0.0,0.0,0.5688472049935482
17.534246575342465,0.0,0.0,0.0,0.5506408868892965
17.61252446183953,0.0,0.0,0.0,0.5325006643981406
17.690802348336593,0.0,0.0,0.0,0.514455333666035
17.76908023483366,0.0,0.0,0.0,0.49653280739941724
17.84735812133072,0.0,0.0,0.0,0.47876005169707453
17.925636007827787,0.0,0.0,0.0,0.46116302472626436
18.003913894324853,0.0,0.0,0.0,0.4437666173530085
18.082191780821915,0.0,0.0,0.0,0.4265945958335753
18.16046966731898,0.0,0.0,0.0,0.409669546671106
18.238747553816047,0.0,0.0,0.0,0.3930128237381175
18.31702544031311,0.0,0.0,0.0,0.3766444977622395
18.395303326810176,0.0,0.0,0.0,0.36058330826902973
18.47358121330724,0.0,0.0,0.0,0.3448466180720358
18.551859099804304,0.0,0.0,0.0,0.32945037039647773
18.63013698630137,0.0,0.0,0.0,0.314409048718981
18.708414872798432,0.0,0.0,0.0,0.29973563940172665
18.786692759295498,0.0,0.0,0.0,0.28544159719519385
18.864970645792564,0.0,0.0,0.0,0.27153681367936366
18.943248532289626,0.0,0.0,0.0,0.2580295887088317
19.021526418786692,0.0,0.0,0.0,0.2449266259747018
19.099804305283755,0.0,0.0,0.0,0.23223309776726023
19.17808219178082,0.0,0.0,0.0,0.21995271551376827
19.256360078277886,0.0,0.0,0.0,0.2080878025497584
19.33463796477495,0.0,0.0,0.0,0.19663936866674575
19.412915851272015,0.0,0.0,0.0,0.18560718601811474
19.49119373776908,0.0,0.0,0.0,0.17498986596743363
19.569471624266143,0.0,0.0,0.0,0.16478493646762646
19.64774951076321,0.0,0.0,0.0,0.15498891956525898
19.726027397260275,0.0,0.0,0.0,0.145597408631646
19.804305283757337,0.0,0.0,0.0,0.13660514493151973
19.882583170254403,0.0,0.0,0.0,0.1280060931505702
19.960861056751465,0.0,0.0,0.0,0.11979351551523033
20.03913894324853,0.0,0.0,0.0,0.11196004415157332
20.117416829745597,0.0,0.0,0.0,0.10449775134506072
20.19569471624266,0.0,0.0,0.0,0.0973982173790574
20.273972602739725,0.0,0.0,0.0,0.09065259564744957
20.352250489236788,0.0,0.0,0.0,0.08425167475528497
20.430528375733854,0.0,0.0,0.0,0.07818593734102464
20.50880626223092,0.0,0.0,0.0,0.0724456153746714
20.587084148727982,0.0,0.0,0.0,0.06702074170763271
20.665362035225048,0.0,0.0,0.0,0.06190119767259821
20.743639921722114,0.0,0.0,0.0,0.05707675655487206
20.821917808219176,0.0,0.0,0.0,0.05253712278040263
20.900195694716242,0.0,0.0,0.0,0.048271966690098596
20.978473581213308,0.0,0.0,0.0,0.04427095479481487
21.05675146771037,0.0,0.0,0.0,0.04052377543053174
21.135029354207436,0.0,0.0,0.0,0.03702016021115036
21.2133072407045,0.0,0.0,0.0,0.033749904114787566
21.291585127201564,0.0,0.0,0.0,0.03070288481193921
21.36986301369863,0.0,0.0,0.0,0.027869081236213986
21.448140900195693,0.0,0.0,0.0,0.025238591374561206
21.52641878669276,0.0,0.0,0.0,0.022801649255274944
21.60469667318982,0.0,0.0,0.0,0.020548641113728883
21.682974559686887,0.0,0.0,0.0,0.018470120717488697
21.761252446183953,0.0,0.0,0.0,0.01655682383415887
21.839530332681015,0.0,0.0,0.0,0.014799681827045918
21.91780821917808,0.0,0.0,0.0,0.013189834365457533
21.996086105675147,0.0,0.0,0.0,0.011718641238204376
22.07436399217221,0.0,0.0,0.0,0.010377693260625494
22.152641878669275,0.0,0.0,0.0,0.009158822267216959
22.23091976516634,0.0,0.0,0.0,0.008054110183703752
22.309197651663403,0.0,0.0,0.0,0.007055897174154157
22.38747553816047,0.0,0.0,0.0,0.006156788860491903
22.46575342465753,0.0,0.0,0.0,0.005349662613510703
22.544031311154598,0.0,0.0,0.0,0.0046276729162365365
22.622309197651663,0.0,0.0,0.0,0.003984255802212323
22.700587084148726,0.0,0.0,0.0,0.003413132372994676
22.77886497064579,0.0,0.0,0.0,0.002908311400851114
22.857142857142854,0.0,0.0,0.0,0.0024640910243254894
22.93542074363992,0.0,0.0,0.0,0.002075059545997315
23.013698630136986,0.0,0.0,0.0,0.001736095343394424
23.09197651663405,0.0,0.0,0.0,0.0014423659056258121
23.170254403131114,0.0,0.0,0.0,0.0011893260098799886
23.24853228962818,0.0,0.0,0.0,0.0009727150534815923
23.326810176125242,0.0,0.0,0.0,0.0007885535587129836
23.40508806262231,0.0,0.0,0.0,0.0006331388690858868
23.483365949119374,0.0,0.0,0.0,0.0005030400571887134
23.561643835616437,0.0,0.0,0.0,0.0003950920656358715
23.639921722113503,0.0,0.0,0.0,0.00030638910400411143
23.718199608610565,0.0,0.0,0.0,0.0002342773259557742
23.79647749510763,0.0,0.0,0.0,0.00017634681201782992
23.874755381604697,0.0,0.0,0.0,0.00013042288470692577
23.95303326810176,0.0,0.0,0.0,9.45567838625708e-05
24.031311154598825,0.0,0.0,0.0,6.701573117135605e-05
24.109589041095887,0.0,0.0,0.0,4.627241393311753e-05
24.187866927592953,0.0,0.0,0.0,3.099391913366171e-05
24.26614481409002,0.0,0.0,0.0,2.003014984661412e-05
24.34442270058708,0.0,0.0,0.0,1.2401756887742908e-05
24.422700587084147,0.0,0.0,0.0,7.2876194874505914e-06
24.500978473581213,0.0,0.0,0.0,4.011909529802255e-06
24.579256360078276,0.0,0.0,0.0,2.030774628340919e-06
24.65753424657534,0.0,0.0,0.0,9.186759689903593e-07
24.735812133072407,0.0,0.0,0.0,3.5441744761202553e-07
24.81409001956947,0.0,0.0,0.0,1.0690316340681134e-07
24.892367906066536,0.0,0.0,0.0,2.0660798566623518e-08
24.970645792563598,0.0,0.0,0.0,1.1688187104002125e-09
25.048923679060664,0.0,0.0,0.0,2.5767103652106153e-11
25.12720156555773,0.0,0.0,0.0,1.979733607142847e-13
25.205479452054792,0.0,0.0,0.0,0.0
25.283757338551858,0.0,0.0,0.0,0.0
25.36203522504892,0.0,0.0,0.0,0.0
25.440313111545986,0.0,0.0,0.0,0.0
25.518590998043052,0.0,0.0,0.0,0.0
25.596868884540115,0.0,0.0,0.0,0.0
25.67514677103718,0.0,0.0,0.0,0.0
25.753424657534246,0.0,0.0,0.0,0.0
25.83170254403131,0.0,0.0,0.0,0.0
25.909980430528375,0.0,0.0,0.0,0.0
25.98825831702544,0.0,0.0,0.0,0.0
26.066536203522503,0.0,0.0,0.0,0.0
26.14481409001957,0.0,0.0,0.0,0.0
26.22309197651663,0.0,0.0,0.0,0.0
26.301369863013697,0.0,0.0,0.0,0.0
26.379647749510763,0.0,0.0,0.0,0.0
26.457925636007825,0.0,0.0,0.0,0.0
26.53620352250489,0.0,0.0,0.0,0.0
26.614481409001954,0.0,0.0,0.0,0.0
26.69275929549902,0.0,0.0,0.0,0.0
26.771037181996086,0.0,0.0,0.0,0.0
26.849315068493148,0.0,0.0,0.0,0.0
26.927592954990214,0.0,0.0,0.0,0.0
27.00587084148728,0.0,0.0,0.0,0.0
27.084148727984342,0.0,0.0,0.0,0.0
27.162426614481408,0.0,0.0,0.0,0.0
27.240704500978474,0.0,0.0,0.0,0.0
27.318982387475536,0.0,0.0,0.0,0.0
27.397260273972602,0.0,0.0,0.0,0.0
27.475538160469664,0.0,0.0,0.0,0.0
27.55381604696673,0.0,0.0,0.0,0.0
27.632093933463796,0.0,0.0,0.0,0.0
27.71037181996086,0.0,0.0,0.0,0.0
27.788649706457925,0.0,0.0,0.0,0.0
27.866927592954987,0.0,0.0,0.0,0.0
27.945205479452053,0.0,0.0,0.0,0.0
28.02348336594912,0.0,0.0,0.0,0.0
28.10176125244618,0.0,0.0,0.0,0.0
28.180039138943247,0.0,0.0,0.0,0.0
28.258317025440313,0.0,0.0,0.0,0.0
28.336594911937375,0.0,0.0,0.0,0.0
28.41487279843444,0.0,0.0,0.0,0.0
28.493150684931507,0.0,0.0,0.0,0.0
28.57142857142857,0.0,0.0,0.0,0.0
28.649706457925635,0.0,0.0,0.0,0.0
28.727984344422698,0.0,0.0,0.0,0.0
28.806262230919764,0.0,0.0,0.0,0.0
28.88454011741683,0.0,0.0,0.0,0.0
28.962818003913892,0.0,0.0,0.0,0.0
29.041095890410958,0.0,0.0,0.0,0.0
29.11937377690802,0.0,0.0,0.0,0.0
29.197651663405086,0.0,0.0,0.0,0.0
29.275929549902152,0.0,0.0,0.0,0.0
29.354207436399214,0.0,0.0,0.0,0.0
29.43248532289628,0.0,0.0,0.0,0.0
29.510763209393346,0.0,0.0,0.0,0.0
29.58904109589041,0.0,0.0,0.0,0.0
29.667318982387474,0.0,0.0,0.0,0.0
29.74559686888454,0.0,0.0,0.0,0.0
29.823874755381603,0.0,0.0,0.0,0.0
29.90215264187867,0.0,0.0,0.0,0.0
29.98043052837573,0.0,0.0,0.0,0.0
30.058708414872797,0.0,0.0,0.0,0.0
30.136986301369863,0.0,0.0,0.0,0.0
30.215264187866925,0.0,0.0,0.0,0.0
30.29354207436399,0.0,0.0,0.0,0.0
30.371819960861053,0.0,0.0,0.0,0.0
30.45009784735812,0.0,0.0,0.0,0.0
30.528375733855185,0.0,0.0,0.0,0.0
30.606653620352247,0.0,0.0,0.0,0.0
30.684931506849313,0.0,0.0,0.0,0.0
30.76320939334638,0.0,0.0,0.0,0.0
30.84148727984344,0.0,0.0,0.0,0.0
30.919765166340508,0.0,0.0,0.0,0.0
30.998043052837573,0.0,0.0,0.0,0.0
31.076320939334636,0.0,0.0,0.0,0.0
31.1545988258317,0.0,0.0,0.0,0.0
31.232876712328764,0.0,0.0,0.0,0.0
31.31115459882583,0.0,0.0,0.0,0.0
31.389432485322896,0.0,0.0,0.0,0.0
31.46771037181996,0.0,0.0,0.0,0.0
31.545988258317024,0.0,0.0,0.0,0.0
31.624266144814086,0.0,0.0,0.0,0.0
31.702544031311152,0.0,0.0,0.0,0.0
31.78082191780822,0.0,0.0,0.0,0.0
31.85909980430528,0.0,0.0,0.0,0.0
31.937377690802347,0.0,0.0,0.0,0.0
32.01565557729941,0.0,0.0,0.0,0.0
32.093933463796475,0.0,0.0,0.0,0.0
32.17221135029354,0.0,0.0,0.0,0.0
32.25048923679061,0.0,0.0,0.0,0.0
32.32876712328767,0.0,0.0,0.0,0.0
32.40704500978473,0.0,0.0,0.0,0.0
32.4853228962818,0.0,0.0,0.0,0.0
32.56360078277886,0.0,0.0,0.0,0.0
32.641878669275926,0.0,0.0,0.0,0.0
32.720156555772995,0.0,0.0,0.0,0.0
32.79843444227006,0.0,0.0,0.0,0.0
32.87671232876712,0.0,0.0,0.0,0.0
32.95499021526419,0.0,0.0,0.0,0.0
33.03326810176125,0.0,0.0,0.0,0.0
33.111545988258314,0.0,0.0,0.0,0.0
33.189823874755376,0.0,0.0,0.0,0.0
33.268101761252446,0.0,0.0,0.0,0.0
33.34637964774951,0.0,0.0,0.0,0.0
33.42465753424657,0.0,0.0,0.0,0.0
33.50293542074364,0.0,0.0,0.0,0.0
33.5812133072407,0.0,0.0,0.0,0.0
33.659491193737765,0.0,0.0,0.0,0.0
33.737769080234834,0.0,0.0,0.0,0.0
33.816046966731896,0.0,0.0,0.0,0.0
33.89432485322896,0.0,0.0,0.0,0.0
33.97260273972603,0.0,0.0,0.0,0.0
34.05088062622309,0.0,0.0,0.0,0.0
34.12915851272015,0.0,0.0,0.0,0.0
34.20743639921722,0.0,0.0,0.0,0.0
34.285714285714285,0.0,0.0,0.0,0.0
34.36399217221135,0.0,0.0,0.0,0.0
34.44227005870842,0.0,0.0,0.0,0.0
34.52054794520548,0.0,0.0,0.0,0.0
34.59882583170254,0.0,0.0,0.0,0.0
34.677103718199604,0.0,0.0,0.0,0.0
34.75538160469667,0.0,0.0,0.0,0.0
34.833659491193735,0.0,0.0,0.0,0.0
34.9119373776908,0.0,0.0,0.0,0.0
34.99021526418787,0.0,0.0,0.0,0.0
35.06849315068493,0.0,0.0,0.0,0.0
35.14677103718199,0.0,0.0,0.0,0.0
35.22504892367906,0.0,0.0,0.0,0.0
35.303326810176124,0.0,0.0,0.0,0.0
35.381604696673186,0.0,0.0,0.0,0.0
35.459882583170256,0.0,0.0,0.0,0.0
35.53816046966732,0.0,0.0,0.0,0.0
35.61643835616438,0.0,0.0,0.0,0.0
35.69471624266144,0.0,0.0,0.0,0.0
35.77299412915851,0.0,0.0,0.0,0.0
35.851272015655574,0.0,0.0,0.0,0.0
35.92954990215264,0.0,0.0,0.0,0.0
36.007827788649706,0.0,0.0,0.0,0.0
36.08610567514677,0.0,0.0,0.0,0.0
36.16438356164383,0.0,0.0,0.0,0.0
36.2426614481409,0.0,0.0,0.0,0.0
36.32093933463796,0.0,0.0,0.0,0.0
36.399217221135025,0.0,0.0,0.0,0.0
36.477495107632095,0.0,0.0,0.0,0.0
36.55577299412916,0.0,0.0,0.0,0.0
36.63405088062622,0.0,0.0,0.0,0.0
36.71232876712329,0.0,0.0,0.0,0.0
36.79060665362035,0.0,0.0,0.0,0.0
36.86888454011741,0.0,0.0,0.0,0.0
36.94716242661448,0.0,0.0,0.0,0.0
37.025440313111545,0.0,0.0,0.0,0.0
37.10371819960861,0.0,0.0,0.0,0.0
37.18199608610567,0.0,0.0,0.0,0.0
37.26027397260274,0.0,0.0,0.0,0.0
37.3385518590998,0.0,0.0,0.0,0.0
37.416829745596864,0.0,0.0,0.0,0.0
37.495107632093934,0.0,0.0,0.0,0.0
37.573385518590996,0.0,0.0,0.0,0.0
37.65166340508806,0.0,0.0,0.0,0.0
37.72994129158513,0.0,0.0,0.0,0.0
37.80821917808219,0.0,0.0,0.0,0.0
37.88649706457925,0.0,0.0,0.0,0.0
37.96477495107632,0.0,0.0,0.0,0.0
38.043052837573384,0.0,0.0,0.0,0.0
38.12133072407045,0.0,0.0,0.0,0.0
38.19960861056751,0.0,0.0,0.0,0.0
38.27788649706458,0.0,0.0,0.0,0.0
38.35616438356164,0.0,0.0,0.0,0.0
38.4344422700587,0.0,0.0,0.0,0.0
38.51272015655577,0.0,0.0,0.0,0.0
38.590998043052835,0.0,0.0,0.0,0.0
38.6692759295499,0.0,0.0,0.0,0.0
38.74755381604697,0.0,0.0,0.0,0.0
38.82583170254403,0.0,0.0,0.0,0.0
38.90410958904109,0.0,0.0,0.0,0.0
38.98238747553816,0.0,0.0,0.0,0.0
39.06066536203522,0.0,0.0,0.0,0.0
39.138943248532286,0.0,0.0,0.0,0.0
39.217221135029355,0.0,0.0,0.0,0.0
39.29549902152642,0.0,0.0,0.0,0.0
39.37377690802348,0.0,0.0,0.0,0.0
39.45205479452055,0.0,0.0,0.0,0.0
39.53033268101761,0.0,0.0,0.0,0.0
39.608610567514674,0.0,0.0,0.0,0.0
39.686888454011736,0.0,0.0,0.0,0.0
39.765166340508806,0.0,0.0,0.0,0.0
39.84344422700587,0.0,0.0,0.0,0.0
39.92172211350293,0.0,0.0,0.0,0.0
40.0,0.0,0.0,0.0,0.0


==> figs/cones/packet-params.txt <==
theta scale0 scale1
0 2 1
0.7853981633974483 2 1
5.105088062083414 2 1
3.141592653589793 2 1


 sample_rate: 0.025

==> figs/decouple/signals.csv <==
x,signal,wavelet,scaling,total,linear,alt
-2.0,0.0,0.14866232872009277,-0.11842620372772217,0.030236124992370605,0.1700952798128128,0.09646834433078766
-1.99739408493042,0.0,0.17209434509277344,-0.1631070375442505,0.00898730754852295,0.1540878266096115,0.11718767136335373
-1.9947881698608398,0.0,0.19456586241722107,-0.19958412647247314,-0.005018264055252075,0.13501706719398499,0.1383320391178131
-1.9921824932098389,0.0,0.21539652347564697,-0.228255033493042,-0.01285851001739502,0.1128346249461174,0.1594039499759674
-1.9895765781402588,0.0,0.23389926552772522,-0.24952936172485352,-0.015630096197128296,0.08756314218044281,0.1798180192708969
-1.9869706630706787,0.0,0.24938945472240448,-0.26380395889282227,-0.014414504170417786,0.059332869946956635,0.19888955354690552
-1.9843647480010986,0.0,0.26121169328689575,-0.27147865295410156,-0.01026695966720581,0.028398126363754272,0.21585121750831604
-1.9817590713500977,0.0,0.2687535583972931,-0.27294886112213135,-0.004195302724838257,-0.004833601415157318,0.22986647486686707
-1.9791531562805176,0.0,0.27146145701408386,-0.2686055898666382,0.0028558671474456787,-0.039793625473976135,0.24005648493766785
-1.9765472412109375,0.0,0.2688489258289337,-0.25883567333221436,0.01001325249671936,-0.07572067528963089,0.24551688134670258
-1.9739413261413574,0.0,0.2605145275592804,-0.24401962757110596,0.01649489998817444,-0.111667200922966,0.2453562617301941
-1.9713354110717773,0.0,0.24615894258022308,-0.22453153133392334,0.021627411246299744,-0.14650830626487732,0.238729327917099
-1.9687297344207764,0.0,0.2256132960319519,-0.20074033737182617,0.024872958660125732,-0.17896220088005066,0.22488564252853394
-1.9661238193511963,0.0,0.1988622397184372,-0.17300033569335938,0.02586190402507782,-0.2076503336429596,0.20322361588478088
-1.9635179042816162,0.0,0.16609150171279907,-0.14166498184204102,0.024426519870758057,-0.23114541172981262,0.17337220907211304
-1.9609119892120361,0.0,0.12771537899971008,-0.10707426071166992,0.02064111828804016,-0.24807192385196686,0.1352771818637848
-1.958306074142456,0.0,0.08439990878105164,-0.06956148147583008,0.014838427305221558,-0.25721022486686707,0.0892883837223053
-1.955700397491455,0.0,0.037066951394081116,-0.029448747634887695,0.00761820375919342,-0.25762277841567993,0.03623354434967041
-1.953094482421875,0.0,-0.0131583446636796,0.012956857681274414,-0.0002014869824051857,-0.24878287315368652,-0.022583693265914917
-1.950488567352295,0.0,-0.06499622017145157,0.05735373497009277,-0.007642485201358795,-0.23070773482322693,-0.08540943264961243
-1.9478826522827148,0.0,-0.1171441525220871,0.10345292091369629,-0.013691231608390808,-0.20407821238040924,-0.15019702911376953
-1.9452769756317139,0.0,-0.16841009259223938,0.15097308158874512,-0.017437011003494263,-0.17033833265304565,-0.2148115187883377
-1.9426710605621338,0.0,-0.2178746908903122,0.19965672492980957,-0.018217965960502625,-0.1317366361618042,-0.2773086726665497
-1.9400651454925537,0.0,-0.26498550176620483,0.2492467164993286,-0.01573878526687622,-0.09135124087333679,-0.3361543118953705
-1.9374592304229736,0.0,-0.3096412718296051,0.29950129985809326,-0.01013997197151184,-0.05301907658576965,-0.3904460668563843
-1.9348533153533936,0.0,-0.3522016108036041,0.350191593170166,-0.0020100176334381104,-0.021205663681030273,-0.44001707434654236
-1.9322476387023926,0.0,-0.39343035221099854,0.4010956287384033,0.007665276527404785,-0.0008006691932678223,-0.4854201376438141
-1.9296417236328125,0.0,-0.4344342052936554,0.4520185589790344,0.01758435368537903,0.003171265125274658,-0.5278434753417969
-1.9270358085632324,0.0,-0.4765494167804718,0.5027624368667603,0.026213020086288452,-0.014112800359725952,-0.5689089894294739
-1.9244298934936523,0.0,-0.5212695002555847,0.5531479120254517,0.03187841176986694,-0.0568709671497345,-0.6104893088340759
-1.9218242168426514,0.0,-0.570100724697113,0.6030022501945496,0.03290152549743652,-0.12828654050827026,-0.654459536075592
-1.9192183017730713,0.0,-0.6242223381996155,0.6521778106689453,0.027955472469329834,-0.23011766374111176,-0.7023606896400452
-1.9166123867034912,0.0,-0.6836260557174683,0.7005271911621094,0.016901135444641113,-0.3622763156890869,-0.7547504901885986
-1.9140064716339111,0.0,-0.7459648847579956,0.7479164004325867,0.0019515156745910645,-0.5225473046302795,-0.8103622198104858
-1.911400556564331,0.0,-0.8066080808639526,0.7942249774932861,-0.012383103370666504,-0.7063801884651184,-0.8658897876739502
-1.90879487991333,0.0,-0.8617244958877563,0.8393394351005554,-0.022385060787200928,-0.9068225026130676,-0.9176424145698547
-1.90618896484375,0.0,-0.9102478623390198,0.8831686973571777,-0.02707916498184204,-1.1147069931030273,-0.963253378868103
-1.90358304977417,0.0,-0.9493630528450012,0.9256210327148438,-0.02374202013015747,-1.3188328742980957,-0.999940812587738
-1.9009771347045898,0.0,-0.9751907587051392,0.9666186571121216,-0.008572101593017578,-1.5065234899520874,-1.0251268148422241
-1.8983712196350098,0.0,-0.9935652613639832,1.0060944557189941,0.012529194355010986,-1.6642550230026245,-1.043657660484314
-1.8957655429840088,0.0,-1.0230674743652344,1.0439867973327637,0.020919322967529297,-1.778439998626709,-1.0698528289794922
-1.8931596279144287,0.0,-1.0762386322021484,1.0802546739578247,0.0040160417556762695,-1.836357831954956,-1.1124176979064941
-1.8905537128448486,0.0,-1.1348590850830078,1.114856243133545,-0.02000284194946289,-1.8270138502120972,-1.1562068462371826
-1.8879477977752686,0.0,-1.1724687814712524,1.1477606296539307,-0.024708151817321777,-1.7420952320098877,-1.1804635524749756
-1.8853421211242676,0.0,-1.189630150794983,1.178943395614624,-0.010686755180358887,-1.5767853260040283,-1.1864359378814697
-1.8827362060546875,0.0,-1.202057123184204,1.2083966732025146,0.006339550018310547,-1.3303406238555908,-1.1888487339019775
-1.8801302909851074,0.0,-1.2271705865859985,1.2361116409301758,0.008941054344177246,-1.0065975189208984,-1.2060649394989014
-1.8775243759155273,0.0,-1.2867064476013184,1.2620890140533447,-0.024617433547973633,-0.6140611171722412,-1.259655237197876
-1.8749184608459473,0.0,-1.2937653064727783,1.2863376140594482,-0.007427692413330078,-0.16575652360916138,-1.251320242881775
-1.8723127841949463,0.0,-1.3267297744750977,1.30886971950531,-0.017860054969787598,0.32121437788009644,-1.3290175199508667
-1.8697068691253662,0.0,-1.2906702756881714,1.3297102451324463,0.0390399694442749,0.8266362547874451,-1.392287254333496
-1.8671009540557861,4.0,2.6122279167175293,1.3488836288452148,3.961111545562744,1.3279554843902588,2.8010151386260986
-1.864495038986206,4.0,2.6669116020202637,1.366422176361084,4.033333778381348,1.8017077445983887,2.7485384941101074
-1.861889362335205,4.0,2.5270540714263916,1.3823610544204712,3.9094152450561523,2.2248072624206543,2.581300973892212
-1.859283447265625,4.0,2.590160846710205,1.396744966506958,3.986905813217163,2.576093912124634,2.6399216651916504
-1.856677532196045,4.0,2.6576123237609863,1.4096183776855469,4.067230701446533,2.837425708770752,2.7087411880493164
-1.8540716171264648,4.0,2.619079113006592,1.4210305213928223,4.040109634399414,2.995000123977661,2.6693239212036133
-1.8514657020568848,4.0,2.556694984436035,1.4310355186462402,3.9877305030822754,3.0402212142944336,2.605659008026123
-1.8488600254058838,4.0,2.5205256938934326,1.4396886825561523,3.960214376449585,2.9702916145324707,2.569103479385376
-1.8462541103363037,4.0,2.516573667526245,1.4470508098602295,3.9636244773864746,2.788402557373047,2.5656588077545166
-1.8436481952667236,4.0,2.5438783168792725,1.453183650970459,3.9970619678497314,2.503593921661377,2.5943236351013184
-1.8410422801971436,4.0,2.5823822021484375,1.45815110206604,4.040533065795898,2.1302006244659424,2.635043144226074
-1.8384366035461426,4.0,2.567462921142578,1.4620187282562256,4.029481887817383,1.6870191097259521,2.6218061447143555
-1.8358306884765625,4.0,2.5044379234313965,1.4648553133010864,3.9692931175231934,1.195985198020935,2.557337999343872
-1.8332247734069824,4.0,2.5546724796295166,1.4667294025421143,4.021401882171631,0.6810770034790039,2.6052660942077637
-1.8306188583374023,4.0,2.5133748054504395,1.4677112102508545,3.981086015701294,0.16672813892364502,2.6318559646606445
-1.8280129432678223,-1.0,-2.238185167312622,1.4678720235824585,-0.7703131437301636,-0.32355785369873047,-2.1966586112976074
-1.8254072666168213,-1.0,-2.510640859603882,1.467283010482788,-1.0433578491210938,-0.7684824466705322,-2.580587863922119
-1.8228013515472412,-1.0,-2.478447675704956,1.466016173362732,-1.0124315023422241,-1.150235891342163,-2.450514078140259
-1.8201954364776611,-1.0,-2.4636025428771973,1.4641435146331787,-0.9994590282440186,-1.4551011323928833,-2.439517021179199
-1.817589521408081,-1.0,-2.4680898189544678,1.4617365598678589,-1.0063532590866089,-1.6741647720336914,-2.433940887451172
-1.814983606338501,-1.0,-2.4989101886749268,1.458866834640503,-1.0400433540344238,-1.8034934997558594,-2.456249952316284
-1.8123779296875,-1.0,-2.4548513889312744,1.4556056261062622,-0.9992457628250122,-1.8440099954605103,-2.4142303466796875
-1.80977201461792,-1.0,-2.349475383758545,1.4520224332809448,-0.8974529504776001,-1.8010802268981934,-2.3341543674468994
-1.8071660995483398,-1.0,-2.52778959274292,1.4481867551803589,-1.079602837562561,-1.6838226318359375,-2.5222151279449463
-1.8045601844787598,-1.0,-2.463162422180176,1.444166898727417,-1.0189955234527588,-1.5042766332626343,-2.2546019554138184
-1.8019545078277588,2.0,0.4985077679157257,1.4400300979614258,1.938537836074829,-1.2764419317245483,0.4374798834323883
-1.7993485927581787,2.0,0.5621926188468933,1.4358410835266113,1.9980337619781494,-1.0151853561401367,0.5029619932174683
-1.7967426776885986,2.0,0.4962991774082184,1.4316644668579102,1.9279636144638062,-0.7353970408439636,0.5858926177024841
-1.7941367626190186,2.0,0.4362841248512268,1.4275624752044678,1.8638465404510498,-0.4510446786880493,0.6707623600959778
-1.7915308475494385,2.0,0.7543335556983948,1.423595905303955,2.177929401397705,-0.17447400093078613,0.9089508652687073
-1.7889251708984375,2.0,0.8640742897987366,1.4198236465454102,2.283897876739502,0.08409297466278076,0.6623795628547668
-1.7863192558288574,2.0,0.5690597891807556,1.416301965713501,1.9853618144989014,0.3169776201248169,0.44316014647483826
-1.7837133407592773,2.0,0.5726321339607239,1.4130860567092896,1.9857182502746582,0.5190086364746094,0.5363981127738953
-1.7811074256896973,2.0,0.5822781920433044,1.4102284908294678,1.992506742477417,0.6875514984130859,0.4786525070667267
-1.7785015106201172,2.0,0.5855521559715271,1.4077796936035156,1.9933319091796875,0.8222386837005615,0.4751714766025543
-1.7758958339691162,2.0,0.5634866952896118,1.4057879447937012,1.969274640083313,0.9245998859405518,0.48691534996032715
-1.7732899188995361,2.0,0.5709467530250549,1.4042987823486328,1.975245475769043,0.9976511001586914,0.5052609443664551
-1.770684003829956,2.0,0.589942216873169,1.403355598449707,1.993297815322876,1.045342206954956,0.5180001258850098
-1.768078088760376,2.0,0.6025291085243225,1.4029995203018188,2.005528688430786,1.0721228122711182,0.5216695666313171
-1.765472412109375,2.0,0.6050459146499634,1.4032689332962036,2.008314847946167,1.0824742317199707,0.5191568732261658
-1.762866497039795,2.0,0.5986064672470093,1.4041996002197266,2.0028061866760254,1.0805282592773438,0.5122796893119812
-1.7602605819702148,2.0,0.5862736105918884,1.405825138092041,1.9920988082885742,1.069774866104126,0.5021564364433289
-1.7576546669006348,2.0,0.5745436549186707,1.4081761837005615,1.982719898223877,1.0528569221496582,0.4932389557361603
-1.7550487518310547,2.0,0.5692927837371826,1.411280870437622,1.9805736541748047,1.0314745903015137,0.4915613830089569
-1.7524430751800537,2.0,0.5711538791656494,1.4151644706726074,1.9863183498382568,1.0063812732696533,0.499276340007782
-1.7498371601104736,2.0,0.576225221157074,1.4198505878448486,1.9960758686065674,0.9774410724639893,0.5127423405647278
-1.7472312450408936,2.0,0.5800681114196777,1.4253592491149902,2.005427360534668,0.9437854290008545,0.5258369445800781
-1.7446253299713135,2.0,0.5803425908088684,1.431707739830017,2.0120503902435303,0.9039890766143799,0.5340284705162048
-1.7420196533203125,2.0,0.5766964554786682,1.438910722732544,2.0156071186065674,0.8562808036804199,0.5356329083442688
-1.7394137382507324,2.0,0.5693497061729431,1.44698166847229,2.016331434249878,0.7987532615661621,0.5306724905967712
-1.7368078231811523,2.0,0.5578643083572388,1.4559296369552612,2.0137939453125,0.7295866012573242,0.5192983150482178
-1.7342019081115723,2.0,0.5406792163848877,1.465761661529541,2.0064408779144287,0.6472287178039551,0.5009422302246094
-1.7315959930419922,2.0,0.5160922408103943,1.4764823913574219,1.992574691772461,0.5505462884902954,0.4749506711959839
-1.7289903163909912,2.0,0.4864392876625061,1.488092303276062,1.974531650543213,0.43896055221557617,0.44417503476142883
-1.7263844013214111,2.0,0.4653013050556183,1.500592827796936,1.965894103050232,0.31246960163116455,0.4211263954639435
-1.723778486251831,2.0,0.47192811965942383,1.5139801502227783,1.9859082698822021,0.17175358533859253,0.4226249158382416
-1.721172571182251,2.0,0.4894086420536041,1.5282478332519531,2.0176565647125244,0.018124163150787354,0.4332710802555084
-1.71856689453125,2.0,0.4661983549594879,1.5433865785598755,2.009584903717041,-0.1464858055114746,0.4090863764286041
-1.71596097946167,2.0,0.43735209107398987,1.5593880414962769,1.9967401027679443,-0.3196474313735962,0.3845861256122589
-1.7133550643920898,2.0,0.44607022404670715,1.5762379169464111,2.022308111190796,-0.4984402060508728,0.39544180035591125
-1.7107491493225098,2.0,0.39211148023605347,1.5939207077026367,1.986032247543335,-0.6796050667762756,0.34336790442466736
-1.7081432342529297,2.0,0.31401774287223816,1.612418293952942,1.9264360666275024,-0.8596514463424683,0.27829673886299133
-1.7055375576019287,2.0,0.4481014311313629,1.6317083835601807,2.0798099040985107,-1.0349477529525757,0.42519131302833557
-1.7029316425323486,2.0,0.31061282753944397,1.6517726182937622,1.9623854160308838,-1.201905369758606,0.1607992947101593
-1.7003257274627686,2.0,0.46145740151405334,1.672584056854248,2.1340415477752686,-1.3569872379302979,0.23873451352119446
-1.6977198123931885,2.0,0.27834513783454895,1.6941158771514893,1.9724609851837158,-1.496875286102295,0.0872671902179718
-1.6951141357421875,-2.0,-3.7178618907928467,1.7163372039794922,-2.0015246868133545,-1.6185321807861328,-4.042136192321777
-1.6925082206726074,-2.0,-3.810304641723633,1.7392206192016602,-2.0710840225219727,-1.719322919845581,-3.8333940505981445
-1.6899023056030273,-2.0,-3.5899767875671387,1.7627314329147339,-1.8272453546524048,-1.7970097064971924,-3.526035785675049
-1.6872963905334473,-2.0,-3.959117889404297,1.7868343591690063,-2.17228364944458,-1.849851131439209,-3.8498566150665283
-1.6846904754638672,-2.0,-3.8508920669555664,1.811492681503296,-2.0393993854522705,-1.8766241073608398,-3.6783499717712402
-1.6820847988128662,-2.0,-3.7098002433776855,1.836665153503418,-1.8731350898742676,-1.8766529560089111,-3.4961371421813965
-1.6794788837432861,-2.0,-3.9868199825286865,1.862316370010376,-2.1245036125183105,-1.8498106002807617,-3.877368688583374
-1.676872968673706,-2.0,-3.9626946449279785,1.8884018659591675,-2.0742926597595215,-1.7965176105499268,-3.9916508197784424
-1.674267053604126,-2.0,-3.935756206512451,1.9148777723312378,-2.020878314971924,-1.7177329063415527,-4.2381134033203125
-1.671661376953125,-2.0,-4.025629043579102,1.9416970014572144,-2.0839319229125977,-1.6149306297302246,-4.639820575714111
-1.669055461883545,0.5,-1.3053842782974243,1.9688172340393066,0.6634329557418823,-1.4900240898132324,-1.4242832660675049
-1.6664495468139648,3.0,0.836625874042511,1.9961884021759033,2.8328142166137695,-1.34537672996521,0.9887227416038513
-1.6638436317443848,3.0,1.1544945240020752,2.023761510848999,3.178256034851074,-1.1837096214294434,1.286536455154419
-1.6612377166748047,3.0,1.0020619630813599,2.051486015319824,3.0535478591918945,-1.008052110671997,1.1137101650238037
-1.6586318016052246,3.0,0.9086626172065735,2.079310655593872,2.987973213195801,-0.8216652870178223,1.0252952575683594
-1.6560261249542236,3.0,0.8878390789031982,2.107180595397949,2.9950196743011475,-0.6279964447021484,1.0154896974563599
-1.6534202098846436,3.0,0.8796151876449585,2.1350479125976562,3.0146632194519043,-0.4305281639099121,1.0161750316619873
-1.6508142948150635,3.0,0.851357638835907,2.162856101989746,3.014213800430298,-0.2328122854232788,0.9923862218856812
-1.6482083797454834,3.0,0.8093205094337463,2.1905505657196045,2.999871015548706,-0.03831946849822998,0.949409544467926
-1.6456027030944824,3.0,0.7736583352088928,2.218073844909668,2.991732120513916,0.1495901346206665,0.9073652625083923
-1.6429967880249023,3.0,0.752160370349884,2.245375156402588,2.997535467147827,0.3278127908706665,0.8755655884742737
-1.6403908729553223,3.0,0.7379095554351807,2.2723958492279053,3.010305404663086,0.4934536814689636,0.8494053483009338
-1.6377849578857422,3.0,0.7207743525505066,2.2990803718566895,3.019854784011841,0.6439546942710876,0.8205140233039856
-1.635179042816162,3.0,0.6955391764640808,2.3253719806671143,3.02091121673584,0.7771270871162415,0.7844682335853577
-1.6325733661651611,3.0,0.6626794934272766,2.3512120246887207,3.0138914585113525,0.8911815881729126,0.7419144511222839
-1.629967451095581,3.0,0.6257116198539734,2.3765501976013184,3.0022618770599365,0.9847959280014038,0.6963302493095398
-1.627361536026001,3.0,0.5886456370353699,2.401327610015869,2.989973306655884,1.0570714473724365,0.6516644954681396
-1.624755620956421,3.0,0.5545698404312134,2.4254889488220215,2.9800586700439453,1.1075944900512695,0.6109517216682434
-1.62214994430542,3.0,0.5252196192741394,2.448977470397949,2.9741971492767334,1.1364107131958008,0.5758681893348694
-1.6195440292358398,3.0,0.5010902881622314,2.4717423915863037,2.972832679748535,1.144033670425415,0.5468336343765259
-1.6169381141662598,3.0,0.4818243682384491,2.4937283992767334,2.975552797317505,1.1314013004302979,0.5233952403068542
-1.6143321990966797,3.0,0.46664726734161377,2.514882802963257,2.98153018951416,1.0998644828796387,0.5046315789222717
-1.6117262840270996,3.0,0.45474302768707275,2.53515362739563,2.989896774291992,1.051137924194336,0.4894903302192688
-1.6091206073760986,3.0,0.4454367756843567,2.5544886589050293,2.999925374984741,0.9872701168060303,0.47694170475006104
-1.6065146923065186,3.0,0.4381170868873596,2.5728421211242676,3.0109591484069824,0.9105548858642578,0.4659113585948944
-1.6039087772369385,3.0,0.43199458718299866,2.5901641845703125,3.0221588611602783,0.8235201835632324,0.4551248550415039
-1.6013028621673584,3.0,0.42588019371032715,2.606407880783081,3.032288074493408,0.7288327217102051,0.44300469756126404
-1.5986971855163574,3.0,0.4181880056858063,2.621527671813965,3.0397157669067383,0.6292551755905151,0.4277838468551636
-1.5960912704467773,3.0,0.4072384536266327,2.635481834411621,3.042720317840576,0.5275373458862305,0.4078589975833893
-1.5934853553771973,3.0,0.39178380370140076,2.6482272148132324,3.040010929107666,0.42640233039855957,0.38229960203170776
-1.5908794403076172,3.0,0.3715505599975586,2.6597249507904053,3.031275510787964,0.3284487724304199,0.3513234257698059
-1.588273525238037,3.0,0.34756916761398315,2.6699366569519043,3.0175058841705322,0.23609423637390137,0.31655338406562805
-1.5856678485870361,3.0,0.32211002707481384,2.678825616836548,3.0009355545043945,0.1515202522277832,0.2809164822101593
-1.583061933517456,3.0,0.2981967329978943,2.686361074447632,2.984557867050171,0.07659631967544556,0.24815407395362854
-1.580456018447876,3.0,0.27887067198753357,2.6925106048583984,2.971381187438965,0.01287531852722168,0.2221117913722992
-1.577850103378296,3.0,0.26643288135528564,2.6972451210021973,2.9636778831481934,-0.03846865892410278,0.20595623552799225
-1.575244426727295,3.0,0.2619456946849823,2.7005388736724854,2.96248459815979,-0.07665729522705078,0.20157644152641296
-1.5726385116577148,3.0,0.2651244103908539,2.702366828918457,2.9674911499023438,-0.10132959485054016,0.20930737257003784
-1.5700325965881348,3.0,0.27459850907325745,2.7027087211608887,2.9773073196411133,-0.11251896619796753,0.22801198065280914
-1.5674266815185547,3.0,0.28838643431663513,2.7015457153320312,2.989932060241699,-0.11065109819173813,0.2554481327533722
-1.5648207664489746,3.0,0.3044106960296631,2.698861598968506,3.003272294998169,-0.0965108722448349,0.28879761695861816
-1.5622150897979736,3.0,0.3208986222743988,2.694643020629883,3.0155415534973145,-0.07120221853256226,0.3251945376396179
-1.5596091747283936,3.0,0.33660247921943665,2.688880681991577,3.0254831314086914,-0.03607091307640076,0.36214679479599
-1.5570032596588135,3.0,0.35082152485847473,2.6815664768218994,3.0323879718780518,0.007338404655456543,0.39774343371391296
-1.5543973445892334,3.0,0.36332428455352783,2.6726958751678467,3.036020278930664,0.0573764443397522,0.43071722984313965
-1.5517916679382324,3.0,0.37420400977134705,2.662269353866577,3.036473274230957,0.11236155033111572,0.46036067605018616
-1.5491857528686523,3.0,0.3837529718875885,2.6502842903137207,3.0340373516082764,0.17068397998809814,0.48640161752700806
-1.5465798377990723,3.0,0.39236345887184143,2.636746406555176,3.0291099548339844,0.23085284233093262,0.5088524222373962
-1.5439739227294922,3.0,0.4004877209663391,2.6216633319854736,3.022150993347168,0.2915864586830139,0.5279241800308228
-1.541368007659912,3.0,0.408631831407547,2.6050450801849365,3.013676881790161,0.35186338424682617,0.5439738631248474
-1.538762092590332,3.0,0.41737279295921326,2.586904525756836,3.004277229309082,0.4109601378440857,0.5574963688850403
-1.536156415939331,3.0,0.4273831248283386,2.567258358001709,2.9946415424346924,0.46846139430999756,0.5691336989402771
-1.533550500869751,3.0,0.43944332003593445,2.546124219894409,2.985567569732666,0.524266242980957,0.5796926617622375
-1.530944585800171,3.0,0.45442336797714233,2.523524284362793,2.97794771194458,0.5785222053527832,0.590132474899292
-1.5283386707305908,3.0,0.47322848439216614,2.4994826316833496,2.9727110862731934,0.6315799951553345,0.60152667760849
-1.5257329940795898,3.0,0.4966872036457062,2.4740304946899414,2.970717668533325,0.6838951110839844,0.6149640679359436
-1.5231270790100098,3.0,0.5253950953483582,2.447190761566162,2.972585916519165,0.7359364628791809,0.6313955187797546
-1.5205211639404297,3.0,0.5594866871833801,2.418999671936035,2.9784862995147705,0.7880373597145081,0.6514189839363098
-1.5179152488708496,3.0,0.598416268825531,2.3894920349121094,2.987908363342285,0.840282678604126,0.6750448346138
-1.5153093338012695,3.0,0.6407933831214905,2.3587052822113037,2.9994986057281494,0.8923856019973755,0.7015073895454407
-1.5127036571502686,3.0,0.6843966841697693,2.3266818523406982,3.0110785961151123,0.9435691237449646,0.729219377040863
-1.5100977420806885,3.0,0.7265318036079407,2.293459892272949,3.019991636276245,0.992501974105835,0.7560297250747681
-1.5074918270111084,3.0,0.7647226452827454,2.2590863704681396,3.0238089561462402,1.0372238159179688,0.7798146605491638
-1.5048859119415283,3.0,0.7976496815681458,2.223607063293457,3.021256685256958,1.0751557350158691,0.799339234828949
-1.5022802352905273,3.0,0.8258546590805054,2.187075614929199,3.012930393218994,1.1031438112258911,0.8149859309196472
-1.4996743202209473,3.0,0.8517723679542542,2.149533987045288,3.0013062953948975,1.1175600290298462,0.8288756012916565
-1.4970684051513672,3.0,0.8789523839950562,2.1110386848449707,2.9899911880493164,1.1144428253173828,0.8441829681396484
-1.494462490081787,3.0,0.9109217524528503,2.071643352508545,2.98256516456604,1.089704990386963,0.8640053868293762
-1.491856575012207,3.0,0.9502492547035217,2.0314042568206787,2.9816534519195557,1.0393710136413574,0.8903939127922058
-1.489250898361206,3.0,0.9980559945106506,1.9903805255889893,2.988436460494995,0.9598509073257446,0.9238817691802979
-1.486644983291626,3.0,1.0537704229354858,1.948624849319458,3.0023951530456543,0.8481895327568054,0.9633708596229553
-1.484039068222046,3.0,1.114829182624817,1.9061994552612305,3.021028518676758,0.7023805379867554,1.006069540977478
-1.4814331531524658,3.0,1.1765058040618896,1.8631644248962402,3.03967022895813,0.5215912461280823,1.0474393367767334
-1.4788274765014648,3.0,1.227112054824829,1.8195860385894775,3.0466980934143066,0.3063923716545105,1.0767170190811157
-1.4762215614318848,3.0,1.2254464626312256,1.775516152381897,3.000962734222412,0.05882304906845093,1.059694528579712
-1.4736156463623047,3.0,1.3451151847839355,1.7310221195220947,3.0761373043060303,-0.21742737293243408,1.1992573738098145
-1.4710097312927246,3.0,1.5098466873168945,1.6861672401428223,3.196013927459717,-0.517111599445343,1.367185115814209
-1.4684038162231445,-1.2000000000000002,-3.303285598754883,1.6410138607025146,-1.6622717380523682,-0.8335160613059998,-3.284749984741211
-1.4657981395721436,-1.2000000000000002,-2.7852113246917725,1.595629334449768,-1.1895819902420044,-1.158636450767517,-2.730759859085083
-1.4631922245025635,-1.2000000000000002,-2.7430057525634766,1.550069808959961,-1.1929359436035156,-1.4835835695266724,-2.69140362739563
-1.4605863094329834,-1.2000000000000002,-2.6916518211364746,1.504401683807373,-1.1872501373291016,-1.7987616062164307,-2.6433284282684326
-1.4579803943634033,-1.2000000000000002,-2.602987766265869,1.4586882591247559,-1.1442995071411133,-2.094404935836792,-2.562228202819824
-1.4553747177124023,-1.2000000000000002,-2.577531337738037,1.4129962921142578,-1.1645350456237793,-2.3609681129455566,-2.5443177223205566
-1.4527688026428223,-1.2000000000000002,-2.5579071044921875,1.3673782348632812,-1.1905288696289062,-2.589674472808838,-2.5329551696777344
-1.4501628875732422,-1.2000000000000002,-2.5106470584869385,1.321900486946106,-1.1887465715408325,-2.7728002071380615,-2.4943976402282715
-1.447556972503662,-1.2000000000000002,-2.4514286518096924,1.276623010635376,-1.1748056411743164,-2.9041590690612793,-2.44342041015625
-1.444951057434082,-1.2000000000000002,-2.4017395973205566,1.2316056489944458,-1.1701339483261108,-2.97939133644104,-2.4014694690704346
-1.442345142364502,-1.2000000000000002,-2.3670272827148438,1.1869066953659058,-1.180120587348938,-2.9961869716644287,-2.3745574951171875
-1.439739465713501,-1.2000000000000002,-2.345571279525757,1.1425871849060059,-1.202984094619751,-2.9544124603271484,-2.3617069721221924
-1.437133550643921,-1.2000000000000002,-2.3331077098846436,1.098696231842041,-1.2344114780426025,-2.8560943603515625,-2.3595046997070312
-1.4345276355743408,-1.2000000000000002,-2.3171868324279785,1.0552918910980225,-1.261894941329956,-2.7053370475769043,-2.3563594818115234
-1.4319219589233398,-1.2000000000000002,-2.2752480506896973,1.0124320983886719,-1.2628159523010254,-2.508119821548462,-2.329930305480957
-1.4293160438537598,-1.2000000000000002,-2.2059288024902344,0.9701600074768066,-1.2357687950134277,-2.271911144256592,-2.277998924255371
-1.4267101287841797,-1.2000000000000002,-2.1468710899353027,0.9285299777984619,-1.2183411121368408,-2.0054001808166504,-2.2395482063293457
-1.4241042137145996,-1.2000000000000002,-2.1205451488494873,0.887590765953064,-1.2329543828964233,-1.7179937362670898,-2.243506908416748
-1.4214982986450195,-1.2000000000000002,-2.0228867530822754,0.8473889827728271,-1.1754977703094482,-1.4193753004074097,-2.178931474685669
-1.4188923835754395,-1.2000000000000002,-2.142991542816162,0.8079698085784912,-1.335021734237671,-1.1190487146377563,-2.3077855110168457
-1.4162867069244385,-1.2000000000000002,-2.0730767250061035,0.7693796753883362,-1.303697109222412,-0.8259396553039551,-2.1761863231658936
-1.4136807918548584,0.8999999999999999,0.35195204615592957,0.7316530346870422,1.0836050510406494,-0.5479126572608948,0.45255476236343384
-1.4110748767852783,0.8999999999999999,0.29371774196624756,0.6948325037956238,0.9885502457618713,-0.29162871837615967,0.4447344243526459
-1.4084692001342773,0.8999999999999999,0.1870509535074234,0.6589590311050415,0.8460099697113037,-0.062242329120635986,0.3493143320083618
-1.4058632850646973,0.8999999999999999,0.24753324687480927,0.6240606307983398,0.8715938925743103,0.13678276538848877,0.3986301124095917
-1.4032573699951172,0.8999999999999999,0.30871328711509705,0.5901744961738586,0.8988877534866333,0.30357158184051514,0.44227418303489685
-1.400651454925537,0.8999999999999999,0.3558042049407959,0.5573319792747498,0.9131361842155457,0.43786531686782837,0.472000390291214
-1.398045539855957,0.8999999999999999,0.3908854126930237,0.5255621671676636,0.9164475798606873,0.5408543944358826,0.4914748966693878
-1.395439624786377,0.8999999999999999,0.4186352789402008,0.494892418384552,0.9135277271270752,0.6149699687957764,0.50572270154953
-1.392833948135376,0.8999999999999999,0.4442232549190521,0.4653507471084595,0.909574031829834,0.6636213064193726,0.5198066830635071
-1.390228033065796,0.8999999999999999,0.4717327654361725,0.4369547367095947,0.9086874723434448,0.6909185647964478,0.5374269485473633
-1.3876221179962158,0.8999999999999999,0.5027969479560852,0.40972888469696045,0.9125258326530457,0.7013510465621948,0.5597860217094421
-1.3850164413452148,0.8999999999999999,0.5359900593757629,0.38369476795196533,0.9196848273277283,0.6995135545730591,0.5852708220481873
-1.3824105262756348,0.8999999999999999,0.5676171779632568,0.35886502265930176,0.9264822006225586,0.6898353695869446,0.6104239821434021
-1.3798046112060547,0.8999999999999999,0.593704104423523,0.3352581262588501,0.928962230682373,0.6763526201248169,0.6318498253822327
-1.3771986961364746,0.8999999999999999,0.6120902895927429,0.3128877878189087,0.9249780774116516,0.6625320315361023,0.6479837894439697
-1.3745927810668945,0.8999999999999999,0.6233388185501099,0.29176652431488037,0.9151053428649902,0.6511464715003967,0.659662663936615
-1.3719868659973145,0.8999999999999999,0.6302072405815125,0.2719045877456665,0.902111828327179,0.6442099809646606,0.6694450974464417
-1.3693811893463135,0.8999999999999999,0.6363175511360168,0.25331270694732666,0.8896302580833435,0.6429603099822998,0.680336058139801
-1.3667752742767334,0.8999999999999999,0.6448786854743958,0.23599505424499512,0.8808737397193909,0.6479005813598633,0.6946749091148376
-1.3641693592071533,0.8999999999999999,0.6578793525695801,0.21995913982391357,0.8778384923934937,0.6588727235794067,0.7135025858879089
-1.3615634441375732,0.8999999999999999,0.6758264303207397,0.20520973205566406,0.8810361623764038,0.6751672625541687,0.7364361882209778
-1.3589577674865723,0.8999999999999999,0.6978591084480286,0.1917515993118286,0.8896107077598572,0.6956504583358765,0.7618830800056458
-1.3563518524169922,0.8999999999999999,0.7221021056175232,0.17958378791809082,0.901685893535614,0.7189095616340637,0.7874622941017151
-1.353745937347412,0.8999999999999999,0.7461017966270447,0.16870927810668945,0.9148110747337341,0.7433825731277466,0.8104650378227234
-1.351140022277832,0.8999999999999999,0.7673026919364929,0.15912747383117676,0.9264301657676697,0.7674949169158936,0.8283173441886902
-1.348534107208252,0.8999999999999999,0.7834766507148743,0.15083801746368408,0.9343146681785583,0.7897709608078003,0.8389527797698975
-1.345928430557251,0.8999999999999999,0.7930782437324524,0.14383888244628906,0.9369171261787415,0.8089246153831482,0.8410938382148743
-1.343322515487671,0.8999999999999999,0.7954986691474915,0.13812685012817383,0.9336255192756653,0.8239378333091736,0.8344357013702393
-1.3407166004180908,0.8999999999999999,0.7911813855171204,0.13369905948638916,0.9248804450035095,0.8340902328491211,0.8197254538536072
-1.3381106853485107,0.8999999999999999,0.7816012501716614,0.13055181503295898,0.9121530652046204,0.8389856219291687,0.7987388968467712
-1.3355050086975098,0.8999999999999999,0.7690604329109192,0.12868058681488037,0.8977410197257996,0.8385457992553711,0.7741109728813171
-1.3328990936279297,0.8999999999999999,0.7562983632087708,0.12808072566986084,0.8843790888786316,0.832987904548645,0.7489743232727051
-1.3302931785583496,0.8999999999999999,0.7459543347358704,0.12874674797058105,0.8747010827064514,0.8227840065956116,0.7264339327812195
-1.3276872634887695,0.8999999999999999,0.7399536967277527,0.13067388534545898,0.8706275820732117,0.8086121678352356,0.7089053392410278
-1.3250813484191895,0.8999999999999999,0.7389997243881226,0.13385605812072754,0.8728557825088501,0.7913004159927368,0.6975166201591492
-1.3224754333496094,0.8999999999999999,0.742332935333252,0.13828814029693604,0.880621075630188,0.7717673778533936,0.6917872428894043
-1.3198697566986084,0.8999999999999999,0.7478933930397034,0.14396345615386963,0.891856849193573,0.7509700655937195,0.6897635459899902
-1.3172638416290283,0.8999999999999999,0.7528713941574097,0.1508774757385254,0.9037488698959351,0.7298395037651062,0.688620388507843
-1.3146579265594482,0.8999999999999999,0.7544774413108826,0.15902459621429443,0.913502037525177,0.7092477679252625,0.685530424118042
-1.3120522499084473,0.8999999999999999,0.75067538022995,0.16839814186096191,0.9190735220909119,0.6899670362472534,0.6784681677818298
-1.3094463348388672,0.8999999999999999,0.7406194806098938,0.17899513244628906,0.9196146130561829,0.6726322770118713,0.6666510701179504
-1.306840419769287,0.8999999999999999,0.7247025370597839,0.19080936908721924,0.9155119061470032,0.6577333807945251,0.6505316495895386
-1.304234504699707,0.8999999999999999,0.7042552828788757,0.20383667945861816,0.9080919623374939,0.6455986499786377,0.6314257979393005
-1.301628589630127,0.8999999999999999,0.6810780167579651,0.21807265281677246,0.8991506695747375,0.6363927125930786,0.6110039949417114
-1.2990226745605469,0.8999999999999999,0.6569772958755493,0.23351359367370605,0.8904908895492554,0.6301215291023254,0.5908399820327759
-1.296416997909546,0.8999999999999999,0.6334350109100342,0.2501540184020996,0.8835890293121338,0.6266389489173889,0.5721242427825928
-1.2938110828399658,0.8999999999999999,0.6114363074302673,0.26799464225769043,0.8794309496879578,0.6256648898124695,0.5555517077445984
-1.2912051677703857,0.8999999999999999,0.5914561748504639,0.28703081607818604,0.8784869909286499,0.6268004179000854,0.5413523316383362
-1.2885994911193848,0.8999999999999999,0.573513925075531,0.30725932121276855,0.8807732462882996,0.6295466423034668,0.5293744802474976
-1.2859935760498047,0.8999999999999999,0.557266891002655,0.3286811113357544,0.8859480023384094,0.633325457572937,0.5191885828971863
-1.2833876609802246,0.8999999999999999,0.5421208739280701,0.3512934446334839,0.893414318561554,0.6374983787536621,0.5101924538612366
-1.2807817459106445,0.8999999999999999,0.5273082256317139,0.3750956058502197,0.9024038314819336,0.6413880586624146,0.5016731023788452
-1.2781758308410645,0.8999999999999999,0.5119525790214539,0.40008676052093506,0.9120393395423889,0.644294798374176,0.49285784363746643
-1.2755699157714844,0.8999999999999999,0.49512138962745667,0.42626702785491943,0.9213883876800537,0.6455153226852417,0.4829444885253906
-1.2729642391204834,0.8999999999999999,0.4758678674697876,0.45363354682922363,0.9295014142990112,0.6443575620651245,0.4711208641529083
-1.2703583240509033,0.8999999999999999,0.4532681107521057,0.48219239711761475,0.9354605078697205,0.6401561498641968,0.4565828740596771
-1.2677524089813232,0.8999999999999999,0.426485151052475,0.5119415521621704,0.9384267330169678,0.6322840452194214,0.4385705590248108
-1.2651467323303223,0.8999999999999999,0.3948443531990051,0.5428789854049683,0.9377233386039734,0.6201660633087158,0.416414737701416
-1.2625408172607422,0.8999999999999999,0.35793188214302063,0.575011134147644,0.9329429864883423,0.6032839417457581,0.38960620760917664
-1.259934902191162,0.8999999999999999,0.31576448678970337,0.6083360910415649,0.9241005778312683,0.581190288066864,0.35792306065559387
-1.257328987121582,0.8999999999999999,0.26898109912872314,0.6428551077842712,0.9118362069129944,0.5535140037536621,0.32157590985298157
-1.254723072052002,0.8999999999999999,0.21906891465187073,0.6785688996315002,0.8976378440856934,0.5199644565582275,0.2813921570777893
-1.2521171569824219,0.8999999999999999,0.16854435205459595,0.7154781818389893,0.8840225338935852,0.480339378118515,0.2389664649963379
-1.249511480331421,0.8999999999999999,0.12088619917631149,0.7535792589187622,0.8744654655456543,0.4345313608646393,0.19665811955928802
-1.2469055652618408,0.8999999999999999,0.07985472679138184,0.7928802967071533,0.8727350234985352,0.3825129270553589,0.15716701745986938
-1.2442996501922607,0.8999999999999999,0.04787866771221161,0.8333765268325806,0.8812552094459534,0.324363112449646,0.12250276654958725
-1.2416937351226807,0.8999999999999999,0.023591145873069763,0.8750673532485962,0.8986585140228271,0.26025399565696716,0.09234006702899933
-1.2390880584716797,0.8999999999999999,0.00017261586617678404,0.9179472923278809,0.9181199073791504,0.19045618176460266,0.06274068355560303
-1.2364821434020996,0.8999999999999999,-0.032645367085933685,0.962020993232727,0.9293756484985352,0.11531373113393784,0.02698073536157608
-1.2338762283325195,0.8999999999999999,-0.08197972178459167,1.00728178024292,0.9253020286560059,0.03527829796075821,-0.020581379532814026
-1.2312703132629395,0.8999999999999999,-0.1454581469297409,1.053725004196167,0.9082668423652649,-0.049121610820293427,-0.08009520173072815
-1.2286643981933594,0.8999999999999999,-0.21235692501068115,1.1013456583023071,0.888988733291626,-0.13727697730064392,-0.14578604698181152
-1.2260587215423584,0.8999999999999999,-0.2721639573574066,1.1501318216323853,0.8779678344726562,-0.2285003960132599,-0.21063899993896484
-1.2234528064727783,0.8999999999999999,-0.32201722264289856,1.2000855207443237,0.8780683279037476,-0.3220641314983368,-0.2715776860713959
-1.2208468914031982,0.8999999999999999,-0.36633673310279846,1.251192569732666,0.8848558664321899,-0.41716137528419495,-0.33018019795417786
-1.2182409763336182,0.8999999999999999,-0.41119131445884705,1.3034417629241943,0.8922504186630249,-0.5129459500312805,-0.38951024413108826
-1.2156352996826172,0.8999999999999999,-0.45999816060066223,1.3568166494369507,0.8968185186386108,-0.6085277795791626,-0.4511086642742157
-1.213029384613037,0.8999999999999999,-0.5132238268852234,1.4113109111785889,0.8980870842933655,-0.7030178308486938,-0.51458740234375
-1.210423469543457,0.8999999999999999,-0.5699016451835632,1.4669042825698853,0.897002637386322,-0.7954869270324707,-0.5787151455879211
-1.207817554473877,0.8999999999999999,-0.6287944316864014,1.5235786437988281,0.8947842121124268,-0.8850123286247253,-0.6423876881599426
-1.2052116394042969,0.8999999999999999,-0.688721776008606,1.5813136100769043,0.8925918340682983,-0.970678985118866,-0.704867422580719
-1.202605962753296,0.8999999999999999,-0.748573362827301,1.6400808095932007,0.8915074467658997,-1.0515873432159424,-0.7656763195991516
-1.2000000476837158,0.8999999999999999,-0.807492196559906,1.6998672485351562,0.8923750519752502,-1.1268891096115112,-0.8245547413825989
-1.1973941326141357,0.8999999999999999,-0.8651495575904846,1.7606403827667236,0.895490825176239,-1.1957590579986572,-0.8815273642539978
-1.1947882175445557,0.8999999999999999,-0.9219070076942444,1.8223704099655151,0.9004634022712708,-1.2574313879013062,-0.9370265007019043
-1.1921825408935547,0.8999999999999999,-0.9786403775215149,1.8850204944610596,0.9063801169395447,-1.3111991882324219,-0.9918457865715027
-1.1895766258239746,0.8999999999999999,-1.036422610282898,1.94856595993042,0.912143349647522,-1.3564426898956299,-1.0469744205474854
-1.1869707107543945,0.8999999999999999,-1.096209168434143,2.012964963912964,0.9167557954788208,-1.3926090002059937,-1.1033587455749512
-1.1843647956848145,0.8999999999999999,-1.158716082572937,2.0781776905059814,0.9194616079330444,-1.419236421585083,-1.1617811918258667
-1.1817588806152344,0.8999999999999999,-1.2243828773498535,2.1441612243652344,0.9197783470153809,-1.435957670211792,-1.2227885723114014
-1.1791529655456543,0.8999999999999999,-1.2933732271194458,2.2108707427978516,0.9174975156784058,-1.4425055980682373,-1.2866679430007935
-1.1765472888946533,0.8999999999999999,-1.3655216693878174,2.2782511711120605,0.9127295017242432,-1.438713788986206,-1.3533940315246582
-1.1739413738250732,0.8999999999999999,-1.4401814937591553,2.3462653160095215,0.9060838222503662,-1.4245233535766602,-1.422534704208374
-1.1713354587554932,0.8999999999999999,-1.5158755779266357,2.4148528575897217,0.8989772796630859,-1.399978756904602,-1.49302077293396
-1.1687297821044922,0.8999999999999999,-1.5900875329971313,2.4839518070220947,0.8938642740249634,-1.365234613418579,-1.5630543231964111
-1.166123867034912,0.8999999999999999,-1.659941554069519,2.553514003753662,0.8935724496841431,-1.3205413818359375,-1.6305729150772095
-1.163517951965332,0.8999999999999999,-1.7248703241348267,2.62347149848938,0.8986011743545532,-1.2662577629089355,-1.694815754890442
-1.160912036895752,0.8999999999999999,-1.789968729019165,2.6937601566314697,0.9037914276123047,-1.2028381824493408,-1.7581783533096313
-1.1583061218261719,0.8999999999999999,-1.8612427711486816,2.764312267303467,0.9030694961547852,-1.1308283805847168,-1.823760747909546
-1.1557002067565918,0.8999999999999999,-1.93123197555542,2.8350582122802734,0.9038262367248535,-1.0508581399917603,-1.8878936767578125
-1.1530945301055908,0.8999999999999999,-1.989943027496338,2.905917167663574,0.9159741401672363,-0.9636460542678833,-1.9454247951507568
-1.1504886150360107,0.8999999999999999,-2.061415910720825,2.9768295288085938,0.9154136180877686,-0.8699533343315125,-2.0105245113372803
-1.1478826999664307,0.8999999999999999,-2.1735353469848633,3.047710418701172,0.8741750717163086,-0.7706255316734314,-2.1009817123413086
-1.1452770233154297,0.8999999999999999,-2.273191213607788,3.118474245071411,0.845283031463623,-0.6665602326393127,-2.1806039810180664
-1.1426711082458496,0.8999999999999999,-2.2400293350219727,3.1890504360198975,0.9490211009979248,-0.5586664080619812,-2.164109230041504
-1.1400651931762695,0.8999999999999999,-2.366863250732422,3.2593488693237305,0.8924856185913086,-0.4479101896286011,-2.174729347229004
-1.1374592781066895,0.8999999999999999,-2.5812697410583496,3.329284191131592,0.7480144500732422,-0.3352659344673157,-2.055567979812622
-1.1348533630371094,5.199999999999999,1.2760217189788818,3.3987677097320557,4.6747894287109375,-0.2217150330543518,0.5969966053962708
-1.1322474479675293,5.199999999999999,2.0899460315704346,3.4677109718322754,5.557657241821289,-0.10823410749435425,2.028923511505127
-1.1296417713165283,5.199999999999999,1.7607600688934326,3.536015033721924,5.296774864196777,0.004204094409942627,1.6489250659942627
-1.1270358562469482,5.199999999999999,1.6529427766799927,3.603602647781372,5.256545543670654,0.11468440294265747,1.5587165355682373
-1.1244299411773682,5.199999999999999,1.4964039325714111,3.6703734397888184,5.166777610778809,0.2222961187362671,1.418817400932312
-1.1218242645263672,5.199999999999999,1.4923079013824463,3.7362277507781982,5.2285356521606445,0.32617437839508057,1.4157054424285889
-1.119218349456787,5.199999999999999,1.3891714811325073,3.8010802268981934,5.19025182723999,0.42553770542144775,1.3413596153259277
-1.116612434387207,5.199999999999999,1.320333480834961,3.864830732345581,5.185164451599121,0.5196343660354614,1.2788420915603638
-1.114006519317627,5.199999999999999,1.2954810857772827,3.927382707595825,5.222863674163818,0.6077936887741089,1.2469545602798462
-1.1114006042480469,5.199999999999999,1.2173584699630737,3.988640546798706,5.20599889755249,0.6894189119338989,1.1782221794128418
-1.1087946891784668,5.199999999999999,1.1251693964004517,4.048508167266846,5.173677444458008,0.7639899253845215,1.0984941720962524
-1.1061890125274658,5.199999999999999,1.0872864723205566,4.1068830490112305,5.194169521331787,0.8310698866844177,1.0585157871246338
-1.1035830974578857,5.199999999999999,1.055213212966919,4.163683891296387,5.218896865844727,0.8903194665908813,1.0230212211608887
-1.1009771823883057,5.199999999999999,1.0004962682724,4.218810081481934,5.219306468963623,0.9414706230163574,0.9690049886703491
-1.0983712673187256,5.199999999999999,0.9359052777290344,4.272167205810547,5.208072662353516,0.9843501448631287,0.9066010117530823
-1.0957655906677246,5.199999999999999,0.874364972114563,4.323659896850586,5.198024749755859,1.0188690423965454,0.8470346331596375
-1.0931596755981445,5.199999999999999,0.8203907608985901,4.37320613861084,5.193596839904785,1.0450332164764404,0.7945175766944885
-1.0905537605285645,5.199999999999999,0.7743381261825562,4.420711517333984,5.19504976272583,1.062920331954956,0.7495526075363159
-1.0879478454589844,5.199999999999999,0.735058069229126,4.466091632843018,5.201149940490723,1.0726947784423828,0.7113024592399597
-1.0853419303894043,5.199999999999999,0.7004697918891907,4.509260177612305,5.20973014831543,1.0745939016342163,0.6781290173530579
-1.0827362537384033,5.199999999999999,0.6674138903617859,4.550131797790527,5.217545509338379,1.0689281225204468,0.6473633646965027
-1.0801303386688232,5.199999999999999,0.6317868828773499,4.588635444641113,5.220422267913818,1.0560673475265503,0.6152023077011108
-1.0775244235992432,5.199999999999999,0.5898607969284058,4.624691486358643,5.214552402496338,1.0364470481872559,0.5776694416999817
-1.074918508529663,5.199999999999999,0.5414596199989319,4.658226013183594,5.199685573577881,1.0105491876602173,0.5335682034492493
-1.072312831878662,5.199999999999999,0.49525681138038635,4.6891679763793945,5.184424877166748,0.9789093732833862,0.48973938822746277
-1.069706916809082,5.199999999999999,0.47230812907218933,4.717453479766846,5.189761638641357,0.9420880675315857,0.46425408124923706
-1.067101001739502,5.199999999999999,0.48722466826438904,4.743019104003906,5.230243682861328,0.9006868600845337,0.4687597453594208
-1.0644950866699219,5.199999999999999,0.4945576786994934,4.765807151794434,5.260365009307861,0.8553260564804077,0.4655883312225342
-1.0618891716003418,5.199999999999999,0.44486522674560547,4.785762786865234,5.23062801361084,0.8066445589065552,0.41934746503829956
-1.0592832565307617,5.199999999999999,0.4249357283115387,4.8028364181518555,5.227772235870361,0.7552886009216309,0.3928016126155853
-1.0566775798797607,5.199999999999999,0.4347429573535919,4.816980838775635,5.251723766326904,0.701911449432373,0.37929829955101013
-1.0540716648101807,5.199999999999999,0.4191514849662781,4.828160285949707,5.247311592102051,0.6471472978591919,0.34820646047592163
-1.0514657497406006,5.199999999999999,0.4240249991416931,4.8363356590271,5.2603607177734375,0.5916321277618408,0.3399852514266968
-1.0488600730895996,5.199999999999999,0.4187341630458832,4.84147834777832,5.260212421417236,0.5359834432601929,0.335378497838974
-1.0462541580200195,5.199999999999999,0.3919784724712372,4.843561172485352,5.235539436340332,0.4807860851287842,0.3462589979171753
-1.0436482429504395,5.199999999999999,0.39444294571876526,4.842564582824707,5.2370076179504395,0.42660510540008545,0.3909333050251007
-1.0410423278808594,5.199999999999999,0.3324832022190094,4.838471412658691,5.170954704284668,0.37397027015686035,0.3748214542865753
-1.0384364128112793,5.199999999999999,0.3005533516407013,4.83127498626709,5.131828308105469,0.32337307929992676,0.358815461397171
-1.0358304977416992,5.199999999999999,0.33260253071784973,4.820969581604004,5.153572082519531,0.2752659320831299,0.3576515018939972
-1.0332248210906982,5.199999999999999,0.35989490151405334,4.807556629180908,5.16745138168335,0.2300574779510498,0.3532935678958893
-1.0306189060211182,5.199999999999999,0.3871423900127411,4.791043281555176,5.17818546295166,0.18809747695922852,0.36203286051750183
-1.028012990951538,5.199999999999999,0.41491109132766724,4.771442413330078,5.18635368347168,0.14969944953918457,0.37941214442253113
-1.025407314300537,5.199999999999999,0.43993130326271057,4.748773574829102,5.188704967498779,0.11512255668640137,0.4014885127544403
-1.022801399230957,5.199999999999999,0.46576976776123047,4.723055362701416,5.1888251304626465,0.084564208984375,0.43194901943206787
-1.020195484161377,5.199999999999999,0.49376973509788513,4.694318771362305,5.188088417053223,0.05817675590515137,0.4712681174278259
-1.0175895690917969,5.199999999999999,0.5210443139076233,4.662598609924316,5.183642864227295,0.03605532646179199,0.5140199065208435
-1.0149836540222168,5.199999999999999,0.5463545918464661,4.627934455871582,5.174289226531982,0.01823711395263672,0.5551243424415588
-1.0123777389526367,5.199999999999999,0.5762778520584106,4.590371131896973,5.166648864746094,0.004710674285888672,0.5974602103233337
-1.0097720623016357,5.199999999999999,0.6222947239875793,4.549961566925049,5.1722564697265625,-0.004595518112182617,0.6501923203468323
-1.0071661472320557,5.199999999999999,0.6851925253868103,4.506756782531738,5.191949367523193,-0.009802579879760742,0.7142658829689026
-1.0045602321624756,5.199999999999999,0.7434081435203552,4.460818290710449,5.204226493835449,-0.011082649230957031,0.7709384560585022
-1.0019545555114746,5.199999999999999,0.775425136089325,4.412217617034912,5.187642574310303,-0.008657217025756836,0.8018490672111511
-0.9993485808372498,5.199999999999999,0.8027675747871399,4.361011505126953,5.163779258728027,-0.002793550491333008,0.8300725817680359
-0.9967427253723145,5.199999999999999,0.884101927280426,4.307285308837891,5.191387176513672,0.006196260452270508,0.9129149317741394
-0.9941368103027344,5.199999999999999,0.9867269992828369,4.2511115074157715,5.2378387451171875,0.017960786819458008,1.012220859527588
-0.9915309548377991,5.199999999999999,0.9815771579742432,4.1925764083862305,5.1741533279418945,0.03211045265197754,1.0211454629898071
-0.988925039768219,5.199999999999999,0.957683801651001,4.131763458251953,5.089447021484375,0.04822492599487305,1.0223091840744019
-0.9863191246986389,2.099999999999999,-1.5246727466583252,4.068765640258789,2.544092893600464,0.06585288047790527,-1.6184163093566895
-0.9837133884429932,2.099999999999999,-1.9787647724151611,4.003679275512695,2.024914503097534,0.08452200889587402,-1.824366569519043
-0.9811074733734131,2.099999999999999,-1.8621532917022705,3.936594247817993,2.0744409561157227,0.10374164581298828,-1.7831432819366455
-0.9785017371177673,2.099999999999999,-1.8472915887832642,3.867619037628174,2.020327568054199,0.12300658226013184,-1.8280510902404785
-0.9758958220481873,2.099999999999999,-1.653982400894165,3.796846866607666,2.142864465713501,0.14180707931518555,-1.5830702781677246
-0.973289966583252,2.099999999999999,-1.6263997554779053,3.7243905067443848,2.0979907512664795,0.15962982177734375,-1.536424994468689
-0.9706840515136719,2.099999999999999,-1.6432750225067139,3.6503515243530273,2.0070765018463135,0.17596912384033203,-1.641750454902649
-0.9680781364440918,2.099999999999999,-1.3852945566177368,3.5748424530029297,2.1895480155944824,0.1903303861618042,-1.5377672910690308
-0.9654722809791565,2.099999999999999,-1.3796923160552979,3.4979758262634277,2.11828351020813,0.20223641395568848,-1.612550973892212
-0.9628663659095764,2.099999999999999,-1.2341125011444092,3.419860601425171,2.1857481002807617,0.21123474836349487,-1.7565336227416992
-0.9602606296539307,4.199999999999999,0.4591467082500458,3.340616464614868,3.7997632026672363,0.21690618991851807,0.07823285460472107
-0.9576547145843506,4.199999999999999,1.0227190256118774,3.2603490352630615,4.2830681800842285,0.21886733174324036,0.9720774292945862
-0.9550489783287048,4.199999999999999,0.9261329770088196,3.179182767868042,4.105315685272217,0.21677878499031067,0.8964410424232483
-0.9524430632591248,4.199999999999999,1.065719485282898,3.097222089767456,4.1629414558410645,0.21034777164459229,1.0658442974090576
-0.9498372077941895,4.199999999999999,1.2058260440826416,3.014589309692383,4.220415115356445,0.19933998584747314,1.271040678024292
-0.9472312927246094,4.199999999999999,1.287890911102295,2.9313950538635254,4.21928596496582,0.18357732892036438,1.3884828090667725
-0.9446253776550293,4.199999999999999,1.346766471862793,2.8477559089660645,4.194522380828857,0.1629467010498047,1.4541783332824707
-0.942019522190094,4.199999999999999,1.4111018180847168,2.763786792755127,4.174888610839844,0.13740044832229614,1.5063362121582031
-0.9394136071205139,4.199999999999999,1.5135810375213623,2.679596424102783,4.193177223205566,0.10696184635162354,1.5813649892807007
-0.9368078708648682,4.199999999999999,1.6177148818969727,2.5953030586242676,4.21301794052124,0.07172739505767822,1.663547158241272
-0.9342019557952881,4.199999999999999,1.6451095342636108,2.511005401611328,4.1561150550842285,0.03185689449310303,1.708263635635376
-0.9315962195396423,4.199999999999999,1.7454895973205566,2.4268219470977783,4.172311782836914,-0.012404561042785645,1.788827657699585
-0.9289903044700623,4.199999999999999,1.7447192668914795,2.3428468704223633,4.087566375732422,-0.06075429916381836,1.7302370071411133
-0.9263843894004822,4.199999999999999,1.6310229301452637,2.2591888904571533,3.890211820602417,-0.11281132698059082,1.509293556213379
-0.9237785339355469,4.199999999999999,2.8113551139831543,2.1759512424468994,4.987306594848633,-0.16813015937805176,1.63862144947052
-0.9211726188659668,-8.881784197001252e-16,-1.6769698858261108,2.093226909637451,0.41625702381134033,-0.22620749473571777,-1.0823590755462646
-0.9185667634010315,-8.881784197001252e-16,-2.21366548538208,2.011115312576294,-0.20255017280578613,-0.2864798307418823,-1.9132858514785767
-0.9159608483314514,-8.881784197001252e-16,-1.8736305236816406,1.929705023765564,0.05607450008392334,-0.34833741188049316,-1.820434808731079
-0.9133551120758057,-8.881784197001252e-16,-1.9304249286651611,1.8490915298461914,-0.08133339881896973,-0.4111177921295166,-1.880397081375122
-0.9107491970062256,-8.881784197001252e-16,-1.810278058052063,1.7693500518798828,-0.040928006172180176,-0.47414159774780273,-1.8107342720031738
-0.9081432819366455,-8.881784197001252e-16,-1.6697583198547363,1.6905677318572998,0.020809412002563477,-0.5366871356964111,-1.698269248008728
-0.9055375456809998,-8.881784197001252e-16,-1.587540864944458,1.6128277778625488,0.02528691291809082,-0.5980160236358643,-1.6160283088684082
-0.9029316306114197,-8.881784197001252e-16,-1.5385676622390747,1.5361948013305664,-0.0023728609085083008,-0.6573967933654785,-1.5581907033920288
-0.9003257751464844,-8.881784197001252e-16,-1.4899882078170776,1.46074640750885,-0.02924180030822754,-0.7140867710113525,-1.5031380653381348
-0.8977198600769043,-8.881784197001252e-16,-1.4256699085235596,1.3865456581115723,-0.039124250411987305,-0.7673633098602295,-1.4381563663482666
-0.895114004611969,-8.881784197001252e-16,-1.343714952468872,1.3136587142944336,-0.030056238174438477,-0.8165256977081299,-1.3607521057128906
-0.8925080895423889,-8.881784197001252e-16,-1.2543010711669922,1.2421411275863647,-0.012159943580627441,-0.8609099388122559,-1.277195692062378
-0.8899023532867432,-8.881784197001252e-16,-1.1694262027740479,1.1720540523529053,0.002627849578857422,-0.899895429611206,-1.196259617805481
-0.8872964382171631,-8.881784197001252e-16,-1.0941189527511597,1.103438138961792,0.009319186210632324,-0.9329204559326172,-1.1227731704711914
-0.884690523147583,-8.881784197001252e-16,-1.0274232625961304,1.0363447666168213,0.008921504020690918,-0.9594814777374268,-1.0570424795150757
-0.8820847868919373,-8.881784197001252e-16,-0.9666309952735901,0.9708202481269836,0.004189252853393555,-0.9791512489318848,-0.9973832964897156
-0.8794788718223572,-8.881784197001252e-16,-0.9095678329467773,0.9068946242332458,-0.002673208713531494,-0.9915802478790283,-0.9420445561408997
-0.8768730163574219,-8.881784197001252e-16,-0.854873776435852,0.8446073532104492,-0.010266423225402832,-0.996511697769165,-0.8897443413734436
-0.8742671012878418,-8.881784197001252e-16,-0.8014563322067261,0.7839853763580322,-0.017470955848693848,-0.9937736988067627,-0.8393919467926025
-0.8716612458229065,-8.881784197001252e-16,-0.7480291724205017,0.7250580191612244,-0.022971153259277344,-0.9832949638366699,-0.7897199988365173
-0.8690553307533264,-8.881784197001252e-16,-0.6930877566337585,0.6678438782691956,-0.02524387836456299,-0.9651026725769043,-0.7391784191131592
-0.8664494156837463,-8.881784197001252e-16,-0.6354100108146667,0.6123631000518799,-0.023046910762786865,-0.9393203258514404,-0.686284065246582
-0.8638436794281006,-8.881784197001252e-16,-0.5747765302658081,0.5586333870887756,-0.01614314317703247,-0.906182050704956,-0.6302599906921387
-0.8612377643585205,-8.881784197001252e-16,-0.5124234557151794,0.5066578984260559,-0.005765557289123535,-0.8660032749176025,-0.5715816617012024
-0.8586320281028748,-8.881784197001252e-16,-0.45092031359672546,0.45645034313201904,0.005530029535293579,-0.8192150592803955,-0.5120880007743835
-0.8560261130332947,-8.881784197001252e-16,-0.3933306634426117,0.40800875425338745,0.014678090810775757,-0.7663164138793945,-0.45443472266197205
-0.8534202575683594,-8.881784197001252e-16,-0.3421441614627838,0.36133646965026855,0.01919230818748474,-0.7079033851623535,-0.4012216031551361
-0.8508143424987793,-8.881784197001252e-16,-0.29842424392700195,0.3164292573928833,0.018005013465881348,-0.644644021987915,-0.3540424406528473
-0.848208487033844,-8.881784197001252e-16,-0.26157569885253906,0.27328264713287354,0.011706948280334473,-0.5772757530212402,-0.31284430623054504
-0.8456025719642639,-8.881784197001252e-16,-0.22949153184890747,0.23188567161560059,0.0023941397666931152,-0.5065817832946777,-0.2756137549877167
-0.8429966568946838,-8.881784197001252e-16,-0.19878271222114563,0.19222700595855713,-0.006555706262588501,-0.4334017038345337,-0.2386247217655182
-0.8403909206390381,-8.881784197001252e-16,-0.1653721034526825,0.15429508686065674,-0.011077016592025757,-0.3586035966873169,-0.19760414958000183
-0.837785005569458,-8.881784197001252e-16,-0.12617430090904236,0.11806654930114746,-0.008107751607894897,-0.2830638885498047,-0.14996644854545593
-0.8351792693138123,-8.881784197001252e-16,-0.08159667253494263,0.0835273265838623,0.0019306540489196777,-0.20767855644226074,-0.09718289971351624
-0.8325733542442322,-8.881784197001252e-16,-0.03685736656188965,0.0506511926651001,0.01379382610321045,-0.13332247734069824,-0.04516099393367767
-0.8299674987792969,-8.881784197001252e-16,0.0001349904341623187,0.01941657066345215,0.019551560282707214,-0.06085669994354248,-0.0013171798782423139
-0.8273615837097168,-8.881784197001252e-16,0.024898000061511993,-0.010203003883361816,0.014694996178150177,0.008898019790649414,0.03028283268213272
-0.8247556686401367,-8.881784197001252e-16,0.04150993376970291,-0.03823447227478027,0.003275461494922638,0.07517433166503906,0.051463499665260315
-0.8221498131752014,-8.881784197001252e-16,0.05909918248653412,-0.06470656394958496,-0.005607381463050842,0.13725674152374268,0.06760762631893158
-0.8195438981056213,-8.881784197001252e-16,0.08272956311702728,-0.08965110778808594,-0.006921544671058655,0.1945171356201172,0.08318962156772614
-0.8169381618499756,-8.881784197001252e-16,0.11028354614973068,-0.11309731006622314,-0.002813763916492462,0.2463974952697754,0.09965579211711884
-0.8143322467803955,-8.881784197001252e-16,0.13686448335647583,-0.13508200645446777,0.0017824769020080566,0.29245197772979736,0.11641224473714828
-0.8117265105247498,-8.881784197001252e-16,0.15929725766181946,-0.15563631057739258,0.00366094708442688,0.33231937885284424,0.132615327835083
-0.8091205954551697,-8.881784197001252e-16,0.17718137800693512,-0.1747967004776001,0.002384677529335022,0.3657580614089966,0.14810459315776825
-0.8065146803855896,-8.881784197001252e-16,0.19182874262332916,-0.1925981044769287,-0.0007693618535995483,0.3926340341567993,0.16334986686706543
-0.8039088249206543,-8.881784197001252e-16,0.20498716831207275,-0.20907580852508545,-0.004088640213012695,0.41291868686676025,0.17899265885353088
-0.8013029098510742,-8.881784197001252e-16,0.21803723275661469,-0.22426652908325195,-0.006229296326637268,0.4267132878303528,0.1954350471496582
-0.7986970543861389,-8.881784197001252e-16,0.2316761612892151,-0.2382063865661621,-0.0065302252769470215,0.4342147707939148,0.2126505970954895
-0.7960911393165588,-8.881784197001252e-16,0.24592936038970947,-0.25093328952789307,-0.005003929138183594,0.43574023246765137,0.23022030293941498
-0.7934854030609131,-8.881784197001252e-16,0.2603481411933899,-0.2624819278717041,-0.002133786678314209,0.4316917657852173,0.2474905401468277
-0.790879487991333,-8.881784197001252e-16,0.2742764353752136,-0.272891640663147,0.0013847947120666504,0.42258596420288086,0.2637707591056824
-0.7882737517356873,-8.881784197001252e-16,0.2870723605155945,-0.2821977138519287,0.0048746466636657715,0.4089963436126709,0.27846983075141907
-0.7856678366661072,-8.881784197001252e-16,0.2982577383518219,-0.29043638706207275,0.007821351289749146,0.39158207178115845,0.2911814749240875
-0.7830619215965271,-8.881784197001252e-16,0.30755943059921265,-0.2976435422897339,0.00991588830947876,0.37104982137680054,0.3016950190067291
-0.7804560661315918,-8.881784197001252e-16,0.31490132212638855,-0.30385470390319824,0.011046618223190308,0.3481626510620117,0.309972882270813
-0.7778501510620117,-8.881784197001252e-16,0.32036393880844116,-0.30910420417785645,0.011259734630584717,0.3236834406852722,0.3161126673221588
-0.7752442955970764,-8.881784197001252e-16,0.3241308629512787,-0.31342613697052,0.010704725980758667,0.2984037399291992,0.3203012943267822
-0.7726383805274963,-8.881784197001252e-16,0.32644426822662354,-0.31685447692871094,0.009589791297912598,0.27309513092041016,0.32277658581733704
-0.7700326442718506,-8.881784197001252e-16,0.32756558060646057,-0.3194211721420288,0.008144408464431763,0.24851226806640625,0.3237956166267395
-0.7674267292022705,-8.881784197001252e-16,0.327743262052536,-0.32115936279296875,0.006583899259567261,0.2253435254096985,0.32360729575157166
-0.7648208141326904,-8.881784197001252e-16,0.3271893560886383,-0.3220994472503662,0.005089908838272095,0.2042454481124878,0.32242950797080994
-0.7622150778770447,-8.881784197001252e-16,0.32606276869773865,-0.32227206230163574,0.0037907063961029053,0.18579494953155518,0.32043495774269104
-0.7596091628074646,-8.881784197001252e-16,0.32445985078811646,-0.32170581817626953,0.002754032611846924,0.17046380043029785,0.3177347779273987
-0.7570033073425293,-8.881784197001252e-16,0.32241421937942505,-0.32042956352233887,0.0019846558570861816,0.15862798690795898,0.31437528133392334
-0.7543973922729492,-8.881784197001252e-16,0.3199021816253662,-0.3184701204299927,0.0014320611953735352,0.1505739688873291,0.31033584475517273
-0.7517915368080139,-8.881784197001252e-16,0.31685397028923035,-0.3158540725708008,0.0009998977184295654,0.1464385986328125,0.3055361807346344
-0.7491856217384338,-8.881784197001252e-16,0.3131650388240814,-0.31260740756988525,0.000557631254196167,0.14626717567443848,0.29985833168029785
-0.7465797066688538,-8.881784197001252e-16,0.3087172210216522,-0.30875420570373535,-3.698468208312988e-05,0.1499650478363037,0.2931952178478241
-0.743973970413208,-8.881784197001252e-16,0.30342867970466614,-0.30431807041168213,-0.0008893907070159912,0.1573173999786377,0.2855418026447296
-0.7413680553436279,-8.881784197001252e-16,0.2973429262638092,-0.29932165145874023,-0.0019787251949310303,0.16799521446228027,0.2771131694316864
-0.7387623190879822,-8.881784197001252e-16,0.29074373841285706,-0.29378724098205566,-0.0030435025691986084,0.18155908584594727,0.26844164729118347
-0.7361564040184021,-8.881784197001252e-16,0.2841930091381073,-0.2877340316772461,-0.003541022539138794,0.19747400283813477,0.2603146731853485
-0.7335505485534668,-8.881784197001252e-16,0.27835702896118164,-0.28118324279785156,-0.002826213836669922,0.21512317657470703,0.25349029898643494
-0.7309446334838867,-8.881784197001252e-16,0.2735688090324402,-0.2741527557373047,-0.000583946704864502,0.2337961196899414,0.2482910454273224
-0.7283387780189514,-8.881784197001252e-16,0.26939690113067627,-0.2666611671447754,0.002735733985900879,0.2527742385864258,0.24439720809459686
-0.7257328629493713,-8.881784197001252e-16,0.26466062664985657,-0.2587261199951172,0.00593450665473938,0.27127838134765625,0.24105677008628845
-0.7231269478797913,-8.881784197001252e-16,0.25803935527801514,-0.250363826751709,0.007675528526306152,0.28853750228881836,0.23755508661270142
-0.7205212116241455,-8.881784197001252e-16,0.24882836639881134,-0.2415907382965088,0.007237628102302551,0.30379152297973633,0.23355767130851746
-0.7179152965545654,-8.881784197001252e-16,0.2372342050075531,-0.2324213981628418,0.004812806844711304,0.31631946563720703,0.22912506759166718
-0.7153095602989197,-8.881784197001252e-16,0.22411763668060303,-0.22287142276763916,0.0012462139129638672,0.3254580497741699,0.22452515363693237
-0.7127036452293396,-8.881784197001252e-16,0.210506871342659,-0.2129530906677246,-0.002446219325065613,0.33064937591552734,0.22002846002578735
-0.7100977897644043,-8.881784197001252e-16,0.19723880290985107,-0.202681303024292,-0.005442500114440918,0.33140134811401367,0.21579012274742126
-0.7074918746948242,-8.881784197001252e-16,0.18479126691818237,-0.1920679807662964,-0.007276713848114014,0.3273887634277344,0.211808979511261
-0.7048859596252441,-8.881784197001252e-16,0.1732967495918274,-0.18112599849700928,-0.007829248905181885,0.3184046745300293,0.2079506367444992
-0.7022801041603088,-8.881784197001252e-16,0.16263702511787415,-0.16986799240112305,-0.007230967283248901,0.30435752868652344,0.20399898290634155
-0.6996741890907288,-8.881784197001252e-16,0.15256303548812866,-0.15830528736114502,-0.005742251873016357,0.28534889221191406,0.19970980286598206
-0.697068452835083,-8.881784197001252e-16,0.14279259741306305,-0.14644992351531982,-0.003657326102256775,0.2616448402404785,0.19485606253147125
-0.6944625377655029,-8.881784197001252e-16,0.13306280970573425,-0.13431191444396973,-0.0012491047382354736,0.2335963249206543,0.18924924731254578
-0.6918568015098572,-8.881784197001252e-16,0.12315976619720459,-0.12190425395965576,0.0012555122375488281,0.20178651809692383,0.18274953961372375
-0.6892508864402771,-8.881784197001252e-16,0.11291345953941345,-0.10923528671264648,0.0036781728267669678,0.16684293746948242,0.17525982856750488
-0.6866450309753418,-8.881784197001252e-16,0.10219413042068481,-0.09631741046905518,0.005876719951629639,0.1295604705810547,0.1667146384716034
-0.6840391159057617,-8.881784197001252e-16,0.090899258852005,-0.083160400390625,0.007738858461380005,0.09080886840820312,0.15706798434257507
-0.6814332008361816,-8.881784197001252e-16,0.07894700765609741,-0.06977486610412598,0.009172141551971436,0.05148792266845703,0.146281898021698
-0.6788273453712463,-8.881784197001252e-16,0.06627383828163147,-0.05617213249206543,0.01010170578956604,0.012578964233398438,0.1343228816986084
-0.6762214303016663,-8.881784197001252e-16,0.05283662676811218,-0.04236197471618652,0.01047465205192566,-0.02497577667236328,0.12116095423698425
-0.6736156940460205,-8.881784197001252e-16,0.038624852895736694,-0.028356432914733887,0.010268419981002808,-0.060297489166259766,0.10678121447563171
-0.6710097789764404,-8.881784197001252e-16,0.02367129921913147,-0.014163970947265625,0.009507328271865845,-0.09251236915588379,0.09119291603565216
-0.6684040427207947,-8.881784197001252e-16,0.008075208403170109,0.00020241737365722656,0.008277625776827335,-0.12090516090393066,0.07445508241653442
-0.6657981276512146,0.00016493665547952157,-0.007995962165296078,0.014734029769897461,0.006738067604601383,-0.1448526382446289,0.05668604373931885
-0.6631922125816345,0.00017031843394204777,-0.024299174547195435,0.0294187068939209,0.005119532346725464,-0.16394805908203125,0.03808629512786865
-0.6605863571166992,0.00017602489381355517,-0.040544748306274414,0.044245004653930664,0.00370025634765625,-0.17792537808418274,0.018936485052108765
-0.6579804420471191,0.0001820873841944208,-0.05644744634628296,0.05920207500457764,0.0027546286582946777,-0.18676185607910156,-0.00041660584975034
-0.6553745865821838,0.000188541352647218,-0.07180076837539673,0.07427763938903809,0.0024768710136413574,-0.19059324264526367,-0.01958790421485901
-0.6527686715126038,0.0001954270056662676,-0.08656322956085205,0.08946084976196289,0.00289762020111084,-0.1897873878479004,-0.03820809721946716
-0.650162935256958,0.00020279009466044536,-0.10090157389640808,0.10473799705505371,0.00383642315864563,-0.18493175506591797,-0.05596587061882019
-0.6475570201873779,0.00021068285492814836,-0.11516982316970825,0.12009954452514648,0.004929721355438232,-0.17676734924316406,-0.07264140248298645
-0.6449511051177979,0.00021916513193285782,-0.1297832727432251,0.13553190231323242,0.005748629570007324,-0.16620826721191406,-0.0880892276763916
-0.6423453688621521,0.00022830573792392047,-0.14504104852676392,0.15102112293243408,0.005980074405670166,-0.1543292999267578,-0.1021859347820282
-0.639739453792572,0.00023818409318305536,-0.1609857678413391,0.16655707359313965,0.005571305751800537,-0.14220237731933594,-0.11477875709533691
-0.6371335983276367,0.0002488922207098889,-0.17737701535224915,0.18212532997131348,0.004748314619064331,-0.13105487823486328,-0.12567655742168427
-0.6345276832580566,0.0002605371820683303,-0.19383375346660614,0.19771313667297363,0.0038793832063674927,-0.12201309204101562,-0.13475394248962402
-0.6319218277931213,0.00027324406686969914,-0.21004906296730042,0.21330738067626953,0.003258317708969116,-0.11619853973388672,-0.1421157866716385
-0.6293159127235413,0.00028715968098550545,-0.2259557545185089,0.22889447212219238,0.0029387176036834717,-0.11461448669433594,-0.14823324978351593
-0.6267101764678955,0.00030245712185211277,-0.2417198121547699,0.244459867477417,0.0027400553226470947,-0.1181039810180664,-0.15392157435417175
-0.6241042613983154,0.00031934148703911466,-0.2575714886188507,0.25999248027801514,0.0024209916591644287,-0.12734317779541016,-0.16014209389686584
-0.6214983463287354,0.00033805704006699704,-0.2735690772533417,0.27547693252563477,0.0019078552722930908,-0.1426677703857422,-0.16770190000534058
-0.6188926100730896,0.00035889626302363384,-0.28950387239456177,0.29089879989624023,0.0013949275016784668,-0.16428279876708984,-0.1770305633544922
-0.6162866950035095,0.0003822113699256689,-0.30501148104667664,0.306246280670166,0.0012347996234893799,-0.1920032501220703,-0.18813318014144897
-0.6136808395385742,0.00040842905400921396,-0.31981584429740906,0.3215041160583496,0.0016882717609405518,-0.22544479370117188,-0.2007301151752472
-0.6110749244689941,0.00043806951957771204,-0.3339408040046692,0.33665931224823,0.002718508243560791,-0.2638206481933594,-0.21447697281837463
-0.6084690690040588,0.00047177123914656394,-0.347731351852417,0.35169732570648193,0.003965973854064941,-0.30623626708984375,-0.2291121482849121
-0.6058631539344788,0.0005103234308224798,-0.36168190836906433,0.36660516262054443,0.0049232542514801025,-0.3514060974121094,-0.24444591999053955
-0.6032572388648987,0.0005547090467846774,-0.37618908286094666,0.38136887550354004,0.005179792642593384,-0.3979063034057617,-0.26023614406585693
-0.6006515026092529,0.0006061622201503476,-0.3913756310939789,0.39597392082214355,0.004598289728164673,-0.4443511962890625,-0.2760723829269409
-0.5980455875396729,0.0006662458185295551,-0.4070660471916199,0.41040879487991333,0.003342747688293457,-0.48898983001708984,-0.2913856506347656
-0.5954398512840271,0.0007369572878397427,-0.4228249490261078,0.4246585965156555,0.0018336474895477295,-0.5303125381469727,-0.30555617809295654
-0.592833936214447,0.0008208748021828128,-0.4379625916481018,0.4387120008468628,0.0007494091987609863,-0.5667314529418945,-0.31804654002189636
-0.5902280807495117,0.0009213616164089773,-0.45162591338157654,0.4525550603866577,0.0009291470050811768,-0.5969429016113281,-0.3285396695137024
-0.5876221656799316,0.0010428556902174707,-0.46325382590293884,0.4661758542060852,0.0029220283031463623,-0.6196975708007812,-0.3371925354003906
-0.5850163102149963,0.0011912862110668115,-0.4732792377471924,0.47956156730651855,0.006282329559326172,-0.6341419219970703,-0.3449646830558777
-0.5824103951454163,0.001374682192461573,-0.4833839535713196,0.49270057678222656,0.009316623210906982,-0.6396536827087402,-0.3536306619644165
-0.5798044800758362,0.001604077207912865,-0.4957145154476166,0.5055810809135437,0.009866565465927124,-0.6360607147216797,-0.36512622237205505
-0.5771987438201904,0.0018948799782009672,-0.5114186406135559,0.5181910395622253,0.006772398948669434,-0.6234197616577148,-0.3804014027118683
-0.5745928287506104,0.0022689941451368386,-0.5296069979667664,0.530521035194397,0.0009140372276306152,-0.6023144721984863,-0.39858126640319824
-0.5719870924949646,0.00275817253404078,-0.5474698543548584,0.5425587892532349,-0.004911065101623535,-0.573563814163208,-0.41704005002975464
-0.5693811774253845,0.0034094610746761727,-0.5614336729049683,0.5542958974838257,-0.007137775421142578,-0.5384030342102051,-0.43241819739341736
-0.5667753219604492,0.004294287638619987,-0.5687450766563416,0.5657213926315308,-0.003023684024810791,-0.4983043670654297,-0.4420836865901947
-0.5641694068908691,0.005524126026843942,-0.5691221952438354,0.5768266916275024,0.007704496383666992,-0.4548826217651367,-0.44567376375198364
-0.5615634918212891,0.007278480430588805,-0.5662294626235962,0.587602436542511,0.021372973918914795,-0.41001033782958984,-0.4463900923728943
-0.5589576363563538,0.009856977758959428,-0.5679659247398376,0.5980400443077087,0.030074119567871094,-0.36551952362060547,-0.45114320516586304
-0.5563517212867737,0.013781044196065708,-0.5828497409820557,0.6081322431564331,0.02528250217437744,-0.3232078552246094,-0.46731114387512207
-0.5537459850311279,0.02000366279331563,-0.6100929379463196,0.6178704500198364,0.007777512073516846,-0.2847709655761719,-0.4941410720348358
-0.5511400699615479,0.030371447560837924,-0.6292042136192322,0.6272491812705994,-0.0019550323486328125,-0.2516326904296875,-0.513497531414032
-0.5485343337059021,0.048726351703551454,-0.6094676852226257,0.6362605094909668,0.026792824268341064,-0.22495269775390625,-0.4967901110649109
-0.545928418636322,0.083801426398107,-0.5428463816642761,0.6449000239372253,0.10205364227294922,-0.20550918579101562,-0.43285858631134033
-0.5433225035667419,0.15783286222287868,-0.45140546560287476,0.6531614065170288,0.20175594091415405,-0.19368362426757812,-0.3428516685962677
-0.5407166481018066,0.33669066215351484,-0.40910229086875916,0.6610394716262817,0.2519371807575226,-0.18944549560546875,-0.2908705770969391
-0.5381107330322266,0.8619372952371654,0.1564367115497589,0.6685303449630737,0.8249670267105103,-0.19228172302246094,0.3520595133304596
-0.5355048775672913,2.963468347137327,2.541076421737671,0.6756298542022705,3.2167062759399414,-0.2013111114501953,2.321965456008911
-0.5328989624977112,1.3513409116132347,0.5902222394943237,0.6823346018791199,1.2725567817687988,-0.21526527404785156,0.491201251745224
-0.5302932262420654,0.47960892133418936,-0.310059517621994,0.6886414885520935,0.3785819709300995,-0.23262596130371094,-0.33823585510253906
-0.5276873111724854,0.21336622062361113,-0.4575684368610382,0.6945486068725586,0.23698017001152039,-0.2515869140625,-0.4562774896621704
-0.5250815749168396,0.11163915697395627,-0.6032698750495911,0.7000532150268555,0.0967833399772644,-0.270233154296875,-0.5782772898674011
-0.5224756598472595,0.06717644646713926,-0.6226003766059875,0.7051548361778259,0.08255445957183838,-0.2867412567138672,-0.6117752194404602
-0.5198697447776794,0.04668067271541979,-0.6499008536338806,0.7098519802093506,0.05995112657546997,-0.2992591857910156,-0.6438051462173462
-0.5172638893127441,0.038198400258288294,-0.6731727719306946,0.7141439318656921,0.04097115993499756,-0.30623626708984375,-0.6624013781547546
-0.5146579742431641,0.03742338049564964,-0.6743984818458557,0.7180311679840088,0.043632686138153076,-0.30641746520996094,-0.6568078398704529
-0.5120521187782288,0.04372493269036777,-0.6669912934303284,0.7215137481689453,0.05452245473861694,-0.2989501953125,-0.6454078555107117
-0.5094462037086487,0.0595462899279243,-0.6653514504432678,0.7245926856994629,0.05924123525619507,-0.28344058990478516,-0.645013153553009
-0.5068404674530029,0.09228406980204265,-0.6364980340003967,0.7272690534591675,0.09077101945877075,-0.25998401641845703,-0.6239404678344727
-0.5042345523834229,0.16116100293548252,-0.5205668807029724,0.7295447587966919,0.20897787809371948,-0.22925376892089844,-0.5074660181999207
-0.5016286373138428,0.32057129709958176,-0.3571114242076874,0.7314215302467346,0.37431010603904724,-0.19240713119506836,-0.27193352580070496
-0.499022901058197,0.7539873187644592,0.03814437985420227,0.7329019904136658,0.7710464000701904,-0.1510448455810547,0.2710433304309845
-0.49641698598861694,2.2762244297340737,1.5077435970306396,0.7339891195297241,2.241732597351074,-0.10717082023620605,1.7185585498809814
-0.49381113052368164,2.663347985794707,1.8123204708099365,0.7346855401992798,2.547006130218506,-0.06313729286193848,1.9215681552886963
-0.49120521545410156,0.8544663511902684,0.02693966031074524,0.7349955439567566,0.7619352340698242,-0.021406888961791992,-0.0459417998790741
-0.48859935998916626,0.36470075834694177,-0.44082269072532654,0.7349225282669067,0.2940998375415802,0.015486717224121094,-0.6354380249977112
-0.4859934449195862,0.19568795259702984,-0.4628170430660248,0.7344706058502197,0.27165356278419495,0.045166969299316406,-0.5714383125305176
-0.4833875298500061,0.13433801241770021,-0.5892479419708252,0.7336443662643433,0.14439642429351807,0.06543922424316406,-0.6293379068374634
-0.48078179359436035,0.1237273145579051,-0.6113176941871643,0.7324489951133728,0.1211313009262085,0.07451057434082031,-0.6365722417831421
-0.4781758785247803,0.15423216891291017,-0.5065141916275024,0.7308887243270874,0.22437453269958496,0.07098579406738281,-0.5439425706863403
-0.4755701422691345,0.24789886375663356,-0.3878553807735443,0.728969395160675,0.34111401438713074,0.05416107177734375,-0.42013558745384216
-0.47296422719955444,0.4905942069444792,-0.2222265899181366,0.726696252822876,0.504469633102417,0.023983001708984375,-0.21187087893486023
-0.47035837173461914,1.2007786991902953,0.41187331080436707,0.7240750789642334,1.1359484195709229,-0.01905059814453125,0.4435742199420929
-0.46775245666503906,2.3403684029617673,1.0976572036743164,0.7211123108863831,1.8187694549560547,-0.07365989685058594,1.0196720361709595
-0.46514660120010376,0.8096440932390295,0.031749218702316284,0.7178143262863159,0.7495635747909546,-0.13809585571289062,0.041988879442214966
-0.4625406861305237,0.35204177939095227,-0.031836479902267456,0.7141870856285095,0.6823506355285645,-0.20998001098632812,-0.11522987484931946
-0.4599347710609436,0.1779645440380144,-0.358643501996994,0.7102376818656921,0.3515941798686981,-0.2865753173828125,-0.25985172390937805
-0.45732903480529785,0.10025532419244317,-0.6520811915397644,0.7059735059738159,0.053892314434051514,-0.3648948669433594,-0.5133680105209351
-0.4547231197357178,0.0613814617260453,-0.5828534960746765,0.7014004588127136,0.11854696273803711,-0.44185638427734375,-0.5531525015830994
-0.452117383480072,0.040217142677235,-0.626375675201416,0.6965267658233643,0.07015109062194824,-0.5144195556640625,-0.6501926779747009
-0.44951146841049194,0.02792800409224598,-0.6562845706939697,0.6913595199584961,0.03507494926452637,-0.5798377990722656,-0.70548415184021
-0.44690561294555664,0.020433201249180865,-0.6593330502510071,0.6859063506126404,0.0265733003616333,-0.6357650756835938,-0.7016158699989319
-0.44429969787597656,0.01569360834352637,-0.6668986678123474,0.6801754236221313,0.013276755809783936,-0.6803398132324219,-0.6766005754470825
-0.4416937828063965,0.012623767253297974,-0.6761568188667297,0.6741747856140137,-0.0019820332527160645,-0.7124404907226562,-0.659456193447113
-0.4390879273414612,0.010615467180308482,-0.672835648059845,0.6679127812385559,-0.0049228668212890625,-0.7315483093261719,-0.6513981223106384
-0.4364820122718811,0.009313661710021957,-0.6661089658737183,0.6613973379135132,-0.004711627960205078,-0.7379684448242188,-0.6447229981422424
-0.43387627601623535,0.008504620496413663,-0.6472309231758118,0.6546380519866943,0.007407128810882568,-0.7327232360839844,-0.6230970025062561
-0.4312703609466553,0.008057275550556619,-0.6316309571266174,0.6476421356201172,0.016011178493499756,-0.7173309326171875,-0.601604163646698
-0.4286646246910095,0.007891207859576298,-0.6348873972892761,0.6404197216033936,0.005532324314117432,-0.6939163208007812,-0.5960649847984314
-0.42605870962142944,0.007958655967953697,-0.6439918875694275,0.6329788565635681,-0.011013031005859375,-0.6650218963623047,-0.5958172082901001
-0.42345285415649414,0.008234270139867586,-0.6387810707092285,0.625329315662384,-0.013451755046844482,-0.6332588195800781,-0.5834887623786926
-0.42084693908691406,0.008709379369898185,-0.6175339818000793,0.6174805760383606,-5.340576171875e-05,-0.6012973785400391,-0.5581031441688538
-0.418241024017334,0.009389076825729103,-0.5998037457466125,0.6094422340393066,0.009638488292694092,-0.5715465545654297,-0.5367735028266907
-0.4156351685523987,0.010291254389320444,-0.599455714225769,0.6012241840362549,0.0017684698104858398,-0.5460758209228516,-0.5325226783752441
-0.4130292534828186,0.011447199277681678,-0.60650235414505,0.5928358435630798,-0.013666510581970215,-0.526249885559082,-0.5401687622070312
-0.41042351722717285,0.012903691598344914,-0.6021515130996704,0.584288477897644,-0.017863035202026367,-0.5128011703491211,-0.5469327569007874
-0.4078176021575928,0.014726817407384546,-0.5801572799682617,0.5755905508995056,-0.0045667290687561035,-0.5056424140930176,-0.5471101999282837
-0.405211865901947,0.01700801431657558,-0.5495132207870483,0.5667538046836853,0.017240583896636963,-0.5039024353027344,-0.5442818999290466
-0.40260595083236694,0.019873274472965625,-0.5233689546585083,0.5577877759933472,0.03441882133483887,-0.5058157444000244,-0.5449128746986389
-0.40000003576278687,0.023497051463349992,-0.5089529156684875,0.5487037897109985,0.039750874042510986,-0.5089178085327148,-0.5522376894950867
-0.39739418029785156,0.028123432218380692,-0.504895031452179,0.5395125150680542,0.034617483615875244,-0.5101966857910156,-0.5641458630561829
-0.3947882652282715,0.03409886264476259,-0.5038359761238098,0.5302252769470215,0.02638930082321167,-0.5062179565429688,-0.5741836428642273
-0.3921824097633362,0.04192375890746754,-0.4963229298591614,0.5208532810211182,0.024530351161956787,-0.4933910369873047,-0.573837399482727
-0.3895764946937561,0.052335872034738835,-0.474315345287323,0.5114075541496277,0.03709220886230469,-0.46820640563964844,-0.5555891394615173
-0.38697075843811035,0.06644868897441558,-0.4353468120098114,0.5019004344940186,0.06655362248420715,-0.4274330139160156,-0.5175632834434509
-0.3843648433685303,0.0859884871135272,-0.3863735496997833,0.49234169721603394,0.10596814751625061,-0.3686332702636719,-0.46722570061683655
-0.3817589282989502,0.11371502851236524,-0.34000661969184875,0.4827439785003662,0.14273735880851746,-0.2899436950683594,-0.41531750559806824
-0.37915319204330444,0.15419906558063473,-0.30484485626220703,0.4731193780899048,0.16827452182769775,-0.19067764282226562,-0.3639536201953888
-0.37654727697372437,0.21532811202617036,-0.2689582407474518,0.4634791612625122,0.19452092051506042,-0.07122802734375,-0.29152214527130127
-0.37394142150878906,0.3113861346659533,-0.1439855992794037,0.45383524894714355,0.30984964966773987,0.06682205200195312,-0.09704619646072388
-0.371335506439209,0.4697719317648396,-0.058238476514816284,0.4441998600959778,0.3859613835811615,0.22061538696289062,0.07556766271591187
-0.3687296509742737,0.7468369309525609,0.20793572068214417,0.4345853328704834,0.6425210237503052,0.3863258361816406,0.23761549592018127
-0.3661237359046936,1.2689498997651507,1.1329137086868286,0.42500317096710205,1.5579168796539307,0.5590095520019531,1.21016263961792
-0.36351799964904785,2.352555520033221,1.5837750434875488,0.41546630859375,1.9992413520812988,0.733154296875,1.6423561573028564
-0.3609120845794678,3.398280502696745,2.882953643798828,0.4059852361679077,3.2889389991760254,0.9026718139648438,2.772763967514038
-0.3583061695098877,1.7687847934238006,1.660244345664978,0.3965728282928467,2.056817054748535,1.061309814453125,1.5965180397033691
-0.35570043325424194,1.0551431722038696,0.7319627404212952,0.3872416019439697,1.1192042827606201,1.2030487060546875,0.7378135323524475
-0.35309451818466187,0.7244941617214473,0.4324187934398651,0.3780019283294678,0.8104207515716553,1.3222732543945312,0.4492674171924591
-0.35048866271972656,0.5854451005485992,0.29158487915992737,0.3688662052154541,0.6604510545730591,1.4142036437988281,0.3005101978778839
-0.3478827476501465,0.568909131591148,0.19330504536628723,0.35984647274017334,0.5531514883041382,1.4751663208007812,0.2113746702671051
-0.3452768921852112,0.6645380312430788,0.22815373539924622,0.3509538173675537,0.5791075229644775,1.5026893615722656,0.27401044964790344
-0.3426709771156311,0.9110635397868181,0.5230242609977722,0.3421992063522339,0.8652234673500061,1.4957313537597656,0.5860499739646912
-0.340065062046051,1.4263191218539273,0.9574763774871826,0.33359360694885254,1.2910699844360352,1.4547004699707031,1.0306239128112793
-0.3374593257904053,2.51712496143227,1.7684481143951416,0.3251490592956543,2.093597173690796,1.3815193176269531,1.9466757774353027
-0.3348534107208252,5.052686334003055,5.064687252044678,0.3168736696243286,5.381560802459717,1.2793540954589844,4.184545516967773
-0.33224767446517944,2.491129173673312,2.3019847869873047,0.3087790012359619,2.6107637882232666,1.1527214050292969,2.2860918045043945
-0.32964175939559937,1.3708562835891864,1.0627480745315552,0.3008739948272705,1.3636220693588257,1.0068550109863281,1.0764763355255127
-0.32703590393066406,0.8183075130007681,0.5595016479492188,0.29316818714141846,0.8526698350906372,0.8478660583496094,0.5797427892684937
-0.324429988861084,0.5201639540007298,0.24562184512615204,0.28567028045654297,0.5312921404838562,0.6819877624511719,0.2767987847328186
-0.3218240737915039,0.34768788980590315,0.07693549990653992,0.27838921546936035,0.35532471537590027,0.5157051086425781,0.10602018982172012
-0.3192182183265686,0.24221256466646826,-0.027063705027103424,0.27133285999298096,0.24426916241645813,0.3551063537597656,-0.0005866728024557233
-0.3166123032569885,0.17472675439634588,-0.09751126170158386,0.26450788974761963,0.16699662804603577,0.20554637908935547,-0.07191982865333557
-0.3140065670013428,0.12990173291420362,-0.14129722118377686,0.2579221725463867,0.11662495136260986,0.07170534133911133,-0.11658428609371185
-0.3114006519317627,0.09918175807305779,-0.1628088802099228,0.25158047676086426,0.08877159655094147,-0.04306221008300781,-0.14048528671264648
-0.30879491567611694,0.07756585952766665,-0.17098963260650635,0.24548912048339844,0.07449948787689209,-0.13616943359375,-0.15182305872440338
-0.30618900060653687,0.0620134477992065,-0.17353419959545135,0.2396526336669922,0.06611843407154083,-0.20667743682861328,-0.15740615129470825
-0.30358314514160156,0.050611917566199406,-0.17463010549545288,0.23407506942749023,0.059444963932037354,-0.25466251373291016,-0.161179780960083
-0.3009772300720215,0.042122040636684996,-0.17620325088500977,0.2287604808807373,0.05255722999572754,-0.2814464569091797,-0.16512176394462585
-0.2983713150024414,0.03571976281014887,-0.17908194661140442,0.22371125221252441,0.044629305601119995,-0.28934669494628906,-0.17010916769504547
-0.2957654595375061,0.03084441894255705,-0.1833813488483429,0.21892929077148438,0.03554794192314148,-0.281341552734375,-0.17622491717338562
-0.293159544467926,0.027106747457744405,-0.18846596777439117,0.2144155502319336,0.02594958245754242,-0.2611656188964844,-0.18280044198036194
-0.2905538082122803,0.024231611704815654,-0.19296061992645264,0.21017098426818848,0.01721036434173584,-0.23277854919433594,-0.1885877549648285
-0.2879478931427002,0.02202145525130465,-0.1951223760843277,0.2061936855316162,0.011071309447288513,-0.20017242431640625,-0.1922350823879242
-0.28534215688705444,0.02033246994782658,-0.1935199797153473,0.2024829387664795,0.008962959051132202,-0.16722869873046875,-0.19289273023605347
-0.28273624181747437,0.01905874434304329,-0.18769961595535278,0.1990363597869873,0.011336743831634521,-0.13727569580078125,-0.1906619369983673
-0.2801303267478943,0.018121530268542355,-0.17852890491485596,0.19585108757019043,0.017322182655334473,-0.113067626953125,-0.18665611743927002
-0.277524471282959,0.01746185707779446,-0.16804948449134827,0.19292223453521729,0.02487275004386902,-0.09667587280273438,-0.18260879814624786
-0.2749185562133789,0.01703537556244197,-0.15875458717346191,0.1902456283569336,0.03149104118347168,-0.08929824829101562,-0.18012937903404236
-0.2723127007484436,0.016808712212570978,-0.15254086256027222,0.18781566619873047,0.03527480363845825,-0.09120941162109375,-0.18000634014606476
-0.2697067856788635,0.01675686295730425,-0.149987131357193,0.1856245994567871,0.035637468099594116,-0.1019287109375,-0.18201333284378052
-0.2671010494232178,0.016861313292640533,-0.1504640281200409,0.18366551399230957,0.03320148587226868,-0.12025833129882812,-0.18526500463485718
-0.2644951343536377,0.017108673631478305,-0.1527927964925766,0.1819291114807129,0.02913631498813629,-0.14433670043945312,-0.18873342871665955
-0.26188939809799194,0.0174896856420072,-0.15585801005363464,0.180405855178833,0.024547845125198364,-0.17188644409179688,-0.19158703088760376
-0.25928348302841187,0.01799849997845822,-0.15887150168418884,0.17908644676208496,0.020214945077896118,-0.20028305053710938,-0.19327998161315918
-0.2566775679588318,0.018632156031202746,-0.16136281192302704,0.17795908451080322,0.016596272587776184,-0.22695159912109375,-0.19350123405456543
-0.2540717124938965,0.019390215099419517,-0.16307133436203003,0.17701184749603271,0.013940513134002686,-0.2493896484375,-0.19208747148513794
-0.2514657974243164,0.020274512901777026,-0.1638452112674713,0.17623257637023926,0.012387365102767944,-0.2654685974121094,-0.18896172940731049
-0.2488599419593811,0.021289007659738544,-0.16358138620853424,0.17560803890228271,0.012026652693748474,-0.2735462188720703,-0.1841038018465042
-0.24625402688980103,0.022439707483126844,-0.1622096598148346,0.17512309551239014,0.012913435697555542,-0.2724285125732422,-0.1775510311126709
-0.24364829063415527,0.02373466637892648,-0.15969955921173096,0.17476367950439453,0.015064120292663574,-0.2617378234863281,-0.16941240429878235
-0.2410423755645752,0.025184042523278643,-0.15608200430870056,0.17451345920562744,0.01843145489692688,-0.2417736053466797,-0.1598808467388153
-0.23843646049499512,0.02680021592734934,-0.15147677063941956,0.17435693740844727,0.02288016676902771,-0.21340370178222656,-0.14924845099449158
-0.23583072423934937,0.02859796561360898,-0.14610570669174194,0.17427682876586914,0.028171122074127197,-0.17834091186523438,-0.13790443539619446
-0.2332248091697693,0.030594709147159827,-0.14028716087341309,0.1742572784423828,0.03397011756896973,-0.1386556625366211,-0.12632092833518982
-0.23061895370483398,0.03281081003876379,-0.13441351056098938,0.17427992820739746,0.03986641764640808,-0.096832275390625,-0.1150362566113472
-0.2280130386352539,0.035269961330956376,-0.12889936566352844,0.17432761192321777,0.04542824625968933,-0.05567359924316406,-0.10461287945508957
-0.2254071831703186,0.03799965676987104,-0.12411737442016602,0.17438244819641113,0.05026507377624512,-0.017891407012939453,-0.09559325128793716
-0.22280126810073853,0.041031764537618066,-0.12032777070999146,0.1744246482849121,0.054096877574920654,0.013920307159423828,-0.08843454718589783
-0.22019535303115845,0.04440322278395516,-0.11761890351772308,0.17443609237670898,0.0568171888589859,0.03735637664794922,-0.08344679325819016
-0.2175896167755127,0.04815688140562807,-0.1158757135272026,0.17439866065979004,0.05852294713258743,0.050637245178222656,-0.08072870969772339
-0.21498370170593262,0.05234252099524412,-0.1147795245051384,0.17429256439208984,0.05951303988695145,0.05262327194213867,-0.08012551069259644
-0.21237796545028687,0.057018088027342824,-0.11384588479995728,0.17409908771514893,0.06025320291519165,0.04278421401977539,-0.081219881772995
-0.2097720503807068,0.06225119570120414,-0.11248566955327988,0.17380094528198242,0.061315275728702545,0.02151966094970703,-0.08336516469717026
-0.20716619491577148,0.0681209531242726,-0.11007066071033478,0.17337870597839355,0.06330804526805878,-0.009977340698242188,-0.08575370162725449
-0.2045602798461914,0.0747202026411635,-0.10600027441978455,0.1728149652481079,0.06681469082832336,-0.04989433288574219,-0.08752191811800003
-0.2019544243812561,0.08215826736431052,-0.0997525304555893,0.17209243774414062,0.07233990728855133,-0.09536552429199219,-0.08785849809646606
-0.19934850931167603,0.09056434007390932,-0.09092424809932709,0.17119169235229492,0.08026744425296783,-0.1432352066040039,-0.0861060842871666
-0.19674259424209595,0.10009168299707652,-0.07926786690950394,0.1700965166091919,0.09082864969968796,-0.18969154357910156,-0.08183244615793228
-0.1941368579864502,0.11092285882049932,-0.06472732871770859,0.1687917709350586,0.10406444221735,-0.23074722290039062,-0.07486853003501892
-0.19153094291687012,0.12327628118849943,-0.0474529042840004,0.16725993156433105,0.11980702728033066,-0.2622947692871094,-0.06529714167118073
-0.18892520666122437,0.13741446427297813,-0.027788899838924408,0.16548597812652588,0.13769707083702087,-0.2803802490234375,-0.053393036127090454
-0.1863192915916443,0.15365447480356353,-0.006172805093228817,0.16345739364624023,0.15728458762168884,-0.28136444091796875,-0.039488986134529114
-0.18371343612670898,0.17238125910470134,0.017036020755767822,0.16115963459014893,0.17819565534591675,-0.262176513671875,-0.023777484893798828
-0.1811075210571289,0.1940647507719341,0.041817426681518555,0.15858042240142822,0.20039784908294678,-0.22047805786132812,-0.006051613949239254
-0.17850160598754883,0.2192819886538595,0.06873008608818054,0.15570855140686035,0.2244386374950409,-0.1547679901123047,0.014530242420732975
-0.17589575052261353,0.24874592952043742,0.09903265535831451,0.1525346040725708,0.2515672445297241,-0.06454849243164062,0.039552003145217896
-0.17328983545303345,0.2833432842590059,0.1345760077238083,0.14904654026031494,0.2836225628852844,0.04962444305419922,0.07120972871780396
-0.1706840991973877,0.3241846294904261,0.17744740843772888,0.14523792266845703,0.3226853311061859,0.18618011474609375,0.11190372705459595
-0.16807818412780762,0.3726713834396781,0.22952768206596375,0.14110052585601807,0.3706282079219818,0.3425111770629883,0.16371288895606995
-0.16547244787216187,0.4305861945129087,0.2921716272830963,0.13662827014923096,0.42879989743232727,0.5150785446166992,0.22799882292747498
-0.1628665328025818,0.5002162000660275,0.3663782775402069,0.13181889057159424,0.49819716811180115,0.6995315551757812,0.30553385615348816
-0.1602606177330017,0.5845229903634896,0.4535360336303711,0.12666761875152588,0.580203652381897,0.8909683227539062,0.3972605764865875
-0.1576547622680664,0.6873797966682095,0.5568180680274963,0.12117302417755127,0.6779910922050476,1.0839300155639648,0.5057050585746765
-0.15504884719848633,0.8139067890250555,0.6828609108924866,0.11533498764038086,0.7981958985328674,1.2728257179260254,0.6366094946861267
-0.15244299173355103,0.9709517212657425,0.8428820371627808,0.10915541648864746,0.9520374536514282,1.4520492553710938,0.7998805642127991
-0.14983707666397095,1.1677894286231425,1.0512800216674805,0.10263419151306152,1.153914213180542,1.616361141204834,1.0081313848495483
-0.1472313404083252,1.4171567232802862,1.317545771598816,0.09577727317810059,1.4133230447769165,1.760931372642517,1.2694814205169678
-0.14462542533874512,1.7368112893387535,1.632182240486145,0.08858859539031982,1.7207708358764648,1.8816237449645996,1.5774801969528198
-0.14201968908309937,2.1519266854952215,1.9949690103530884,0.08107411861419678,2.076043128967285,1.9751949310302734,1.944057822227478
-0.1394137740135193,2.698852797654394,2.576925754547119,0.07324409484863281,2.650169849395752,2.039384365081787,2.5358285903930664
-0.1368078589439392,3.4311642122923334,3.5525870323181152,0.06510782241821289,3.617694854736328,2.0730066299438477,3.4589505195617676
-0.1342020034790039,3.99178220314914,4.040388584136963,0.05667531490325928,4.097064018249512,2.076033592224121,3.8615264892578125
-0.13159608840942383,3.1128492378690513,3.226555347442627,0.04795968532562256,3.274515151977539,2.049473762512207,3.105116844177246
-0.12899023294448853,2.463689192282919,2.3144242763519287,0.03897595405578613,2.353400230407715,1.9954214096069336,2.2896318435668945
-0.12638431787490845,1.9760073439893286,1.91049063205719,0.02973628044128418,1.9402269124984741,1.9168767929077148,1.9042805433273315
-0.1237785816192627,1.6041131128569928,1.616827368736267,0.02025914192199707,1.6370865106582642,1.8176603317260742,1.6098368167877197
-0.12117266654968262,1.3167798712926935,1.328075647354126,0.010560035705566406,1.3386356830596924,1.7021260261535645,1.327009677886963
-0.11856675148010254,1.0922682823267311,1.0923359394073486,0.0006589889526367188,1.0929949283599854,1.5750665664672852,1.0980122089385986
-0.11596101522445679,0.9152091518770159,0.9166135191917419,-0.009424805641174316,0.9071887135505676,1.4413938522338867,0.9267429709434509
-0.11335510015487671,0.7746125506577702,0.7865715622901917,-0.019669532775878906,0.7669020295143127,1.3060379028320312,0.7988997101783752
-0.1107492446899414,0.6625810230977507,0.689504086971283,-0.030054092407226562,0.6594499945640564,1.1736359596252441,0.7024140357971191
-0.10814332962036133,0.5734813301107937,0.6166856288909912,-0.04055523872375488,0.5761303901672363,1.04835844039917,0.6293134093284607
-0.10553747415542603,0.5034358898265117,0.5617717504501343,-0.05114781856536865,0.5106239318847656,0.9338283538818359,0.5740258693695068
-0.10293155908584595,0.45006841640227413,0.5217190384864807,-0.061811089515686035,0.4599079489707947,0.8328495025634766,0.534023106098175
-0.1003258228302002,0.4125044309117507,0.49808332324028015,-0.07251691818237305,0.4255664050579071,0.7474956512451172,0.5107689499855042
-0.09771990776062012,0.3917166575276645,0.4932272136211395,-0.08324170112609863,0.4099855124950409,0.6788806915283203,0.5060341954231262
-0.09511399269104004,0.39147554787043765,0.5035017132759094,-0.09395885467529297,0.40954285860061646,0.6272463798522949,0.5158137679100037
-0.09250825643539429,0.4205613152715116,0.522983729839325,-0.10464167594909668,0.41834205389022827,0.5921132564544678,0.5345805287361145
-0.08990234136581421,0.4979360131441511,0.5678245425224304,-0.11526262760162354,0.4525619149208069,0.5721006393432617,0.5798443555831909
-0.0872964859008789,0.665624482475151,0.7396347522735596,-0.1257948875427246,0.613839864730835,0.5653152465820312,0.7561203837394714
-0.08469057083129883,1.0241084542535135,1.2569069862365723,-0.13621187210083008,1.1206951141357422,0.5692813396453857,1.2793247699737549
-0.08208471536636353,1.8434415250137657,1.8613953590393066,-0.1464848518371582,1.7149105072021484,0.5812411308288574,1.8764474391937256
-0.07947880029678345,1.37156896018545,1.5594186782836914,-0.15658855438232422,1.4028301239013672,0.5981693267822266,1.5692133903503418
-0.07687288522720337,0.7768208208271005,0.9669603705406189,-0.16649556159973145,0.8004648089408875,0.6171464920043945,0.9994381070137024
-0.07426714897155762,0.487788143517718,0.8032656908035278,-0.1761777400970459,0.6270879507064819,0.6353161334991455,0.8603346943855286
-0.07166123390197754,0.3318330957268895,0.5718330144882202,-0.18561089038848877,0.38622212409973145,0.6501381397247314,0.62208491563797
-0.06905549764633179,0.24037540629803095,0.41283223032951355,-0.19476747512817383,0.21806475520133972,0.6594810485839844,0.45044365525245667
-0.06644958257675171,0.18294358583543718,0.38766390085220337,-0.20362305641174316,0.1840408444404602,0.6616969108581543,0.4270422160625458
-0.0638437271118164,0.14475104083928067,0.38465332984924316,-0.212152361869812,0.17250096797943115,0.6556873321533203,0.43171870708465576
-0.06123781204223633,0.11808954162384368,0.3676259219646454,-0.22033178806304932,0.14729413390159607,0.6409783363342285,0.42144855856895447
-0.05863189697265625,0.09869335674193663,0.34506189823150635,-0.22813773155212402,0.11692416667938232,0.617617130279541,0.4035893976688385
-0.05602604150772095,0.08407848008356113,0.32586994767189026,-0.23554778099060059,0.09032216668128967,0.5862264633178711,0.38752487301826477
-0.05342012643814087,0.07273306618273567,0.3125442564487457,-0.24254179000854492,0.0700024664402008,0.5479137897491455,0.3762941360473633
-0.05081439018249512,0.06370043369790607,0.3046242892742157,-0.2490978240966797,0.05552646517753601,0.5041487216949463,0.3698015511035919
-0.04820847511291504,0.056353836530445796,0.3012234568595886,-0.2551983594894409,0.046025097370147705,0.4566915035247803,0.3673667013645172
-0.04560273885726929,0.05026966948402533,0.3017577528953552,-0.2608245611190796,0.040933191776275635,0.4075453281402588,0.36848631501197815
-0.04299682378768921,0.045153430360361485,0.3058081865310669,-0.2659599781036377,0.0398482084274292,0.358642578125,0.37271222472190857
-0.040390968322753906,0.04079505412245414,0.31263771653175354,-0.2705892324447632,0.042048484086990356,0.311983585357666,0.37921082973480225
-0.03778505325317383,0.03704116335786294,0.3207000494003296,-0.27469825744628906,0.04600179195404053,0.2694218158721924,0.3864038288593292
-0.03517913818359375,0.033777362198550834,0.3276245594024658,-0.2782745361328125,0.04935002326965332,0.232421875,0.3921079635620117
-0.03257328271865845,0.030916659540040116,0.33095428347587585,-0.28130674362182617,0.04964753985404968,0.20226192474365234,0.39430177211761475
-0.02996736764907837,0.028391727817291032,0.3293096423149109,-0.28378474712371826,0.04552489519119263,0.17984580993652344,0.39210477471351624
-0.027361631393432617,0.02614961781665876,0.32326823472976685,-0.28570103645324707,0.037567198276519775,0.16553974151611328,0.38633647561073303
-0.02475571632385254,0.02414807990006758,0.31537097692489624,-0.2870485782623291,0.02832239866256714,0.1594468355178833,0.3792262375354767
-0.022149980068206787,0.022352956814317145,0.30896034836769104,-0.2878216505050659,0.021138697862625122,0.16124486923217773,0.37324243783950806
-0.01954406499862671,0.02073630454881687,0.30626147985458374,-0.28801727294921875,0.01824420690536499,0.17019140720367432,0.36966508626937866
-0.01693814992904663,0.01927501639666237,0.3071271777153015,-0.28763318061828613,0.01949399709701538,0.18524587154388428,0.3680236041545868
-0.014332294464111328,0.017949800458074552,0.30955538153648376,-0.2866687774658203,0.022886604070663452,0.20518839359283447,0.366791695356369
-0.01172637939453125,0.016744409186249327,0.31132054328918457,-0.28512489795684814,0.026195645332336426,0.22855538129806519,0.3645544648170471
-0.009120523929595947,0.01564505125309483,0.3111564815044403,-0.28300416469573975,0.02815231680870056,0.25380122661590576,0.36064350605010986
-0.006514608860015869,0.014639937091683325,0.30887743830680847,-0.2803100347518921,0.028567403554916382,0.2794003486633301,0.35507261753082275
-0.003908872604370117,0.013718923709066126,0.30488571524620056,-0.2770482301712036,0.027837485074996948,0.30383121967315674,0.3481771647930145
-0.001302957534790039,0.01287323411424801,0.29968690872192383,-0.2732255458831787,0.026461362838745117,0.3257516622543335,0.3403165936470032
0.001302957534790039,0.012095233474109953,0.2936481535434723,-0.26885008811950684,0.024798065423965454,0.34396255016326904,0.3317452371120453
0.003908872604370117,0.011378248867043014,0.28695425391197205,-0.26393139362335205,0.023022860288619995,0.3575221300125122,0.3225986659526825
0.006514549255371094,0.010716422887827664,0.27966442704200745,-0.2584810256958008,0.021183401346206665,0.36570966243743896,0.3129398226737976
0.009120464324951172,0.01010459379188041,0.2717861831188202,-0.25250959396362305,0.019276589155197144,0.3680891990661621,0.30280831456184387
0.01172637939453125,0.009538196637826481,0.2633432447910309,-0.2460312843322754,0.017311960458755493,0.3645517826080322,0.2922686040401459
0.014332294464111328,0.009013181188885095,0.2544093430042267,-0.2390599250793457,0.015349417924880981,0.35522758960723877,0.28142741322517395
0.016937971115112305,0.00852594329973279,0.2451218217611313,-0.2316122055053711,0.013509616255760193,0.34046483039855957,0.27044162154197693
0.019543886184692383,0.008073267239635189,0.23565861582756042,-0.22370266914367676,0.011955946683883667,0.3208301067352295,0.2594897747039795
0.02214980125427246,0.007652276950358231,0.22621193528175354,-0.21534967422485352,0.010862261056900024,0.2971019744873047,0.2487553209066391
0.02475571632385254,0.007260394655342279,0.2169467806816101,-0.20657086372375488,0.010375916957855225,0.2701120376586914,0.23839056491851807
0.027361631393432617,0.006895305558319404,0.20797047019004822,-0.19738531112670898,0.010585159063339233,0.24088609218597412,0.22849692404270172
0.029967308044433594,0.00655492761921651,0.19931060075759888,-0.18781375885009766,0.01149684190750122,0.2103506326675415,0.21911188960075378
0.03257322311401367,0.006237385590522921,0.19090673327445984,-0.17787396907806396,0.013032764196395874,0.17953699827194214,0.21020185947418213
0.03517913818359375,0.005940988651361174,0.1826172173023224,-0.1675877571105957,0.015029460191726685,0.14927464723587036,0.20166833698749542
0.03778505325317383,0.0056642110989862755,0.17423102259635925,-0.15697622299194336,0.017254799604415894,0.1204744279384613,0.1933470070362091
0.040390729904174805,0.005405675655623131,0.16548916697502136,-0.14606177806854248,0.019427388906478882,0.09378346800804138,0.18501684069633484
0.04299664497375488,0.005164139027935436,0.15610702335834503,-0.13486409187316895,0.021242931485176086,0.06982260942459106,0.17640897631645203
0.04560256004333496,0.004938479421199486,0.14581459760665894,-0.1234058141708374,0.022408783435821533,0.04894912242889404,0.16723625361919403
0.04820847511291504,0.00472768576366972,0.13439488410949707,-0.11170876026153564,0.022686123847961426,0.031452059745788574,0.15723291039466858
0.05081439018249512,0.004530848441192987,0.12172401696443558,-0.09979510307312012,0.02192891389131546,0.017454147338867188,0.14620426297187805
0.053420066833496094,0.004347151379850746,0.10781068354845047,-0.08768796920776367,0.020122714340686798,0.006845533847808838,0.13407185673713684
0.05602598190307617,0.004175865346887155,0.0928061306476593,-0.07540631294250488,0.01739981770515442,-0.000500798225402832,0.120894655585289
0.05863189697265625,0.004016342368736249,0.07700088620185852,-0.06297290325164795,0.014027982950210571,-0.004918515682220459,0.10686308890581131
0.06123781204223633,0.0038680111907093305,0.06077737733721733,-0.05040872097015381,0.010368656367063522,-0.006787657737731934,0.09225132316350937
0.0638437271118164,0.0037303737268250424,0.04455149173736572,-0.03773486614227295,0.0068166255950927734,-0.006586670875549316,0.07735869288444519
0.06644940376281738,0.003603002471259458,0.028705578297376633,-0.02497267723083496,0.0037329010665416718,-0.004783034324645996,0.062453530728816986
0.06905531883239746,0.0034855388658329325,0.013528596609830856,-0.012139439582824707,0.0013891570270061493,-0.0020079612731933594,0.047730401158332825
0.07166123390197754,0.003377692641724199,-0.0008077240781858563,0.0007443428039550781,-6.338127423077822e-05,0.0012209415435791016,0.03330504521727562
0.07426714897155762,0.0032792421791705624,-0.014262384735047817,0.013659954071044922,-0.0006024306640028954,0.004352450370788574,0.019215170294046402
0.0768728256225586,0.0031900359573620632,-0.02690889686346054,0.026588916778564453,-0.00031998008489608765,0.006856679916381836,0.0054419320076704025
0.07947874069213867,0.0031099951993463692,-0.03891175612807274,0.03951573371887207,0.0006039775907993317,0.008260250091552734,-0.00807506125420332
0.08208465576171875,0.0030391178550849274,-0.0504876933991909,0.05242359638214111,0.0019359029829502106,0.008088111877441406,-0.021413646638393402
0.08469057083129883,0.002977484111775056,-0.06187513470649719,0.06529641151428223,0.003421276807785034,0.005994319915771484,-0.034659333527088165
0.0872964859008789,0.002925263676631449,-0.07330452650785446,0.07811987400054932,0.004815347492694855,0.001635432243347168,-0.04789666458964348
0.08990216255187988,0.002882725146660433,-0.08497127890586853,0.09087896347045898,0.005907684564590454,-0.00522923469543457,-0.06120101362466812
0.09250807762145996,0.002850247866665284,-0.09701988846063614,0.10356354713439941,0.006543658673763275,-0.014782547950744629,-0.07463525235652924
0.09511399269104004,0.0028283367861790484,-0.1095222756266594,0.11616039276123047,0.0066381171345710754,-0.0271456241607666,-0.08823633193969727
0.09771990776062012,0.00281764096536354,-0.1224733367562294,0.12865877151489258,0.0061854347586631775,-0.0423429012298584,-0.10201074182987213
0.1003255844116211,0.0028189765586491547,-0.13578297197818756,0.14104747772216797,0.005264505743980408,-0.06034517288208008,-0.11592264473438263
0.10293149948120117,0.002833355335794092,-0.14928323030471802,0.1533203125,0.004037082195281982,-0.08108949661254883,-0.12989240884780884
0.10553741455078125,0.0028620201003952384,-0.16273027658462524,0.1654679775238037,0.002737700939178467,-0.10436892509460449,-0.143784761428833
0.10814332962036133,0.0029064887592352476,-0.17582784593105316,0.17748427391052246,0.0016564279794692993,-0.12996315956115723,-0.15741856396198273
0.1107492446899414,0.002968609314525847,-0.18825651705265045,0.1893627643585205,0.0011062473058700562,-0.15755724906921387,-0.17058062553405762
0.11335492134094238,0.003050628739814461,-0.19971898198127747,0.20109832286834717,0.0013793408870697021,-0.18676936626434326,-0.18305397033691406
0.11596083641052246,0.003155279621384224,-0.2100009322166443,0.21268856525421143,0.0026876330375671387,-0.21718573570251465,-0.1946655958890915
0.11856675148010254,0.0032858896879940864,-0.21903225779533386,0.2241300344467163,0.005097776651382446,-0.2482527494430542,-0.20533451437950134
0.12117266654968262,0.003446521036959123,-0.22695516049861908,0.23542094230651855,0.008465781807899475,-0.2794334888458252,-0.21513237059116364
0.1237785816192627,0.003642148171504896,-0.2341579645872116,0.24656033515930176,0.012402370572090149,-0.3100886344909668,-0.22432218492031097
0.12638425827026367,0.0038788871495885305,-0.2412547767162323,0.2575472593307495,0.016292482614517212,-0.33954858779907227,-0.23335763812065125
0.12899017333984375,0.004164292582178875,-0.24898996949195862,0.2683842182159424,0.019394248723983765,-0.36710548400878906,-0.24282431602478027
0.13159608840942383,0.004507745460990904,-0.2580673396587372,0.279072642326355,0.021005302667617798,-0.3920215368270874,-0.2533112168312073
0.1342020034790039,0.004920963664270667,-0.2689582109451294,0.2896144390106201,0.020656228065490723,-0.41353559494018555,-0.26525530219078064
0.13680768013000488,0.005418679725037478,-0.2817481458187103,0.300012469291687,0.018264323472976685,-0.4309360980987549,-0.27879801392555237
0.13941359519958496,0.006019548944412426,-0.2960857152938843,0.31027233600616455,0.014186620712280273,-0.44350600242614746,-0.2937161326408386
0.14201951026916504,0.006747378127500084,-0.31122198700904846,0.3203977346420288,0.009175747632980347,-0.45055317878723145,-0.3094264566898346
0.14462542533874512,0.007632805718857989,-0.32615765929222107,0.33039426803588867,0.0042366087436676025,-0.45154809951782227,-0.325090616941452
0.1472313404083252,0.008715625267050242,-0.33983150124549866,0.3402681350708008,0.000436633825302124,-0.4459528923034668,-0.33976688981056213
0.14983701705932617,0.01004803786355743,-0.35132095217704773,0.35002434253692627,-0.00129660964012146,-0.43344545364379883,-0.35259154438972473
0.15244293212890625,0.011699265127140871,-0.3600030243396759,0.35967206954956055,-0.00033095479011535645,-0.4137730598449707,-0.3629477024078369
0.15504884719848633,0.013762185466373596,-0.36562758684158325,0.36921751499176025,0.003589928150177002,-0.38690805435180664,-0.370565265417099
0.1576547622680664,0.0163630294093412,-0.36830440163612366,0.37866878509521484,0.010364383459091187,-0.35295867919921875,-0.37554430961608887
0.16026043891906738,0.01967578411495619,-0.36842694878578186,0.38803303241729736,0.019606083631515503,-0.3122711181640625,-0.3782936632633209
0.16286635398864746,0.023943991304039073,-0.36658909916877747,0.3973205089569092,0.030731409788131714,-0.2653636932373047,-0.3794371783733368
0.16547226905822754,0.029514406018810786,-0.363544762134552,0.406538724899292,0.04299396276473999,-0.21298551559448242,-0.37972256541252136
0.16807818412780762,0.036890140739630956,-0.36019808053970337,0.4156968593597412,0.05549877882003784,-0.15606212615966797,-0.37995415925979614
0.1706840991973877,0.04681667461927547,-0.3574034571647644,0.4248037338256836,0.06740027666091919,-0.0957183837890625,-0.3807865381240845
0.17328977584838867,0.060424944494930286,-0.35523295402526855,0.4338674545288086,0.07863450050354004,-0.03327131271362305,-0.38204994797706604
0.17589569091796875,0.07947689191079921,-0.35185739398002625,0.44289863109588623,0.09104123711585999,0.029845237731933594,-0.3815847635269165
0.17850160598754883,0.10680186424354844,-0.34330305457115173,0.4519057869911194,0.10860273241996765,0.09206295013427734,-0.3746887147426605
0.1811075210571289,0.14710389117075282,-0.3237820565700531,0.4608975052833557,0.1371154487133026,0.15177249908447266,-0.35452699661254883
0.18371343612670898,0.2085255661526543,-0.28221967816352844,0.4698827862739563,0.18766310811042786,0.20731496810913086,-0.3098086416721344
0.18631911277770996,0.3058452321117017,-0.19367581605911255,0.4788694381713867,0.28519362211227417,0.2570524215698242,-0.21759648621082306
0.18892502784729004,0.4674430467110946,-0.013428001664578915,0.487867534160614,0.4744395315647125,0.2994236946105957,-0.03855707496404648
0.19153094291687012,0.751686881196766,0.2908800542354584,0.4968845248222351,0.7877645492553711,0.33298826217651367,0.25380024313926697
0.1941368579864502,1.2892772590453472,0.704238772392273,0.5059282183647156,1.2101669311523438,0.3564894199371338,0.6390087008476257
0.19674253463745117,2.4064581270340804,1.9770135879516602,0.5150055289268494,2.4920191764831543,0.3688693046569824,1.7634482383728027
0.19934844970703125,3.6895769372360223,3.3772659301757812,0.5241251587867737,3.90139102935791,0.36934447288513184,3.1527020931243896
0.20195436477661133,1.8527907197640323,1.172616720199585,0.5332932472229004,1.7059099674224854,0.35742831230163574,1.1183183193206787
0.2045602798461914,1.0298241631895875,0.3781825602054596,0.5425161123275757,0.9206986427307129,0.33295154571533203,0.1817437708377838
0.20716619491577148,0.6172780089318767,0.09488844871520996,0.5517998337745667,0.6466882824897766,0.2960777282714844,-0.04618003964424133
0.20977187156677246,0.39223436625894753,-0.21920564770698547,0.561149001121521,0.3419433534145355,0.2473306655883789,-0.3274015784263611
0.21237778663635254,0.2611021014891422,-0.3385315239429474,0.5705704092979431,0.23203888535499573,0.18754816055297852,-0.4352637529373169
0.21498370170593262,0.18053693650356617,-0.3919556140899658,0.5800676345825195,0.1881120204925537,0.1179046630859375,-0.47643977403640747
0.2175896167755127,0.12884111008205484,-0.44852447509765625,0.5896447896957397,0.1411203145980835,0.03985190391540527,-0.519201934337616
0.22019529342651367,0.09444332730856679,-0.5086687207221985,0.5993043780326843,0.09063565731048584,-0.04489707946777344,-0.5681832432746887
0.22280120849609375,0.07083983821674933,-0.5485496520996094,0.6090510487556458,0.06050139665603638,-0.13445520401000977,-0.6047590970993042
0.22540712356567383,0.05420944287775419,-0.5719422101974487,0.6188862919807434,0.04694408178329468,-0.22678661346435547,-0.6290174126625061
0.2280130386352539,0.042220246761665206,-0.5956519246101379,0.6288119554519653,0.03316003084182739,-0.31978368759155273,-0.6524685621261597
0.23061895370483398,0.03340171322696025,-0.6196576952934265,0.6388294696807861,0.01917177438735962,-0.4113454818725586,-0.675426185131073
0.23322463035583496,0.026799497734551196,-0.6387842297554016,0.6489382982254028,0.01015406847000122,-0.49943065643310547,-0.6939093470573425
0.23583054542541504,0.02177838666394132,-0.6516554951667786,0.6591403484344482,0.007484853267669678,-0.5821585655212402,-0.7068366408348083
0.23843646049499512,0.017905978129394123,-0.6598003506660461,0.669434666633606,0.009634315967559814,-0.6578431129455566,-0.7157525420188904
0.2410423755645752,0.014881963926930489,-0.6660602688789368,0.6798200607299805,0.013759791851043701,-0.7250728607177734,-0.7234663367271423
0.24364805221557617,0.012493987031439427,-0.6738260388374329,0.6902940273284912,0.01646798849105835,-0.7827267646789551,-0.7332355380058289
0.24625396728515625,0.010589427861299463,-0.6864950060844421,0.7008565068244934,0.01436150074005127,-0.8300800323486328,-0.7482157349586487
0.24885988235473633,0.009056982271324725,-0.7065643668174744,0.7115041017532349,0.004939734935760498,-0.8667459487915039,-0.7705495357513428
0.2514657974243164,0.007814398087798418,-0.7329766154289246,0.7222338914871216,-0.010742723941802979,-0.8927488327026367,-0.7986329197883606
0.2540717124938965,0.006800166696239476,-0.7552393078804016,0.7330421209335327,-0.022197186946868896,-0.908482551574707,-0.8215808868408203
0.25667738914489746,0.005967803600341712,-0.7519272565841675,0.7439241409301758,-0.0080031156539917,-0.9147148132324219,-0.8204538822174072
0.25928330421447754,0.005281853895769564,-0.7219523191452026,0.7548773288726807,0.03292500972747803,-0.9125404357910156,-0.802971363067627
0.2618892192840576,0.004715066060527904,-0.7288803458213806,0.7658960819244385,0.03701573610305786,-0.9033193588256836,-0.8321953415870667
0.2644951343536377,0.004246369518898855,-0.7976199984550476,0.7769750952720642,-0.0206449031829834,-0.888641357421875,-0.8958050608634949
0.2671010494232178,0.0038594136441840693,-0.8194649815559387,0.7881090044975281,-0.031355977058410645,-0.8702373504638672,-0.8674414157867432
0.26970672607421875,0.0035415050163825033,-0.8063197135925293,0.7992908954620361,-0.007028818130493164,-0.8499212265014648,-0.8125678300857544
0.27231264114379883,0.0032828319241429305,-0.8336724638938904,0.8105164170265198,-0.023156046867370605,-0.8294811248779297,-0.8369450569152832
0.2749185562133789,0.003075900142005607,-0.843512237071991,0.8217782378196716,-0.021733999252319336,-0.8106355667114258,-0.8658338189125061
0.277524471282959,0.002915128081045418,-0.832324206829071,0.8330696821212769,0.0007454752922058105,-0.7949237823486328,-0.8790959715843201
0.28013014793395996,0.002796566451607227,-0.8436428904533386,0.8443827033042908,0.0007398128509521484,-0.783665657043457,-0.9098019003868103
0.28273606300354004,0.0027177202157233015,-0.8620054125785828,0.855712354183197,-0.006293058395385742,-0.7778854370117188,-0.9369592666625977
0.2853419780731201,0.0026774606985285787,-0.8642135262489319,0.8670498728752136,0.0028363466262817383,-0.778264045715332,-0.9405543804168701
0.2879478931427002,0.002676024730178086,-0.8733348250389099,0.8783881664276123,0.005053341388702393,-0.7851152420043945,-0.9508500695228577
0.2905538082122803,0.0027151069566799966,-0.9010064005851746,0.8897196054458618,-0.011286795139312744,-0.7983722686767578,-0.9807111620903015
0.29315948486328125,0.0027980625336592323,-0.9154019951820374,0.9010353684425354,-0.014366626739501953,-0.8175687789916992,-0.9954505562782288
0.29576539993286133,0.002930252415747693,-0.9110533595085144,0.9123297929763794,0.0012764334678649902,-0.8418865203857422,-0.9936449527740479
0.2983713150024414,0.0031195856611820516,-0.9127675890922546,0.923594057559967,0.010826468467712402,-0.8701682090759277,-1.0035374164581299
0.3009772300720215,0.003377348099645065,-0.9256740212440491,0.9348204135894775,0.009146392345428467,-0.9009761810302734,-1.0236760377883911
0.30358290672302246,0.003719464085730621,-0.9386393427848816,0.9460000991821289,0.0073607563972473145,-0.9326562881469727,-1.0367672443389893
0.30618882179260254,0.004168435694850875,-0.9465210437774658,0.9571273922920227,0.010606348514556885,-0.963414192199707,-1.0388234853744507
0.3087947368621826,0.004756375389464511,-0.9539914727210999,0.9681935906410217,0.014202117919921875,-0.9913840293884277,-1.0383983850479126
0.3114006519317627,0.005529860205098072,-0.967289388179779,0.979191243648529,0.01190185546875,-1.0147242546081543,-1.0442299842834473
0.3140065670013428,0.006557923024082253,-0.9870635867118835,0.9901127219200134,0.003049135208129883,-1.0317070484161377,-1.057844638824463
0.31661224365234375,0.007945646478326053,-1.0075852870941162,1.0009498596191406,-0.006635427474975586,-1.0407835245132446,-1.0737636089324951
0.31921815872192383,0.009858175271444817,-1.0197196006774902,1.0116972923278809,-0.008022308349609375,-1.0406692028045654,-1.0832709074020386
0.3218240737915039,0.01256500594290255,-1.0160504579544067,1.0223474502563477,0.006296992301940918,-1.0304020643234253,-1.0796452760696411
0.324429988861084,0.01652585412789204,-1.0016840696334839,1.0328930616378784,0.03120899200439453,-1.0093989372253418,-1.0672335624694824
0.32703590393066406,0.02256707755858194,-1.0023566484451294,1.043327808380127,0.04097115993499756,-0.9774758815765381,-1.066771388053894
0.32964158058166504,0.03226983145766064,-1.0309611558914185,1.0536442995071411,0.022683143615722656,-0.9348897933959961,-1.087101936340332
0.3322474956512451,0.04889716017951243,-1.0374213457107544,1.0638383626937866,0.026417016983032227,-0.8822979927062988,-1.0867037773132324
0.3348534107208252,0.079843115646609,-0.976787269115448,1.0739030838012695,0.09711581468582153,-0.820789098739624,-1.0285627841949463
0.3374593257904053,0.14398140500472204,-0.8893311619758606,1.08383309841156,0.19450193643569946,-0.7518136501312256,-0.9433494210243225
0.34006500244140625,0.2977333263570841,-0.834888756275177,1.0936219692230225,0.25873321294784546,-0.6771421432495117,-0.871738851070404
0.34267091751098633,0.7517663241442463,-0.19418960809707642,1.1032664775848389,0.9090768694877625,-0.5987915992736816,-0.38585808873176575
0.3452768325805664,2.6144793309750285,1.719021201133728,1.1127610206604004,2.831782341003418,-0.518974781036377,0.9565801024436951
0.3478827476501465,0.9952530817612489,-0.42535462975502014,1.122101068496704,0.6967464685440063,-0.43999671936035156,-0.356887549161911
0.35048866271972656,0.4029425732047342,-0.7807742953300476,1.1312826871871948,0.3505083918571472,-0.3641777038574219,-0.4457925260066986
0.35309433937072754,0.23612953097136888,-0.8722217679023743,1.140300989151001,0.2680792212486267,-0.2937755584716797,-0.9048553705215454
0.3557002544403076,0.19832820109626517,-0.9901460409164429,1.1491543054580688,0.15900826454162598,-0.2308659553527832,-1.076317548751831
0.3583061695098877,0.2239049416716708,-0.8685132265090942,1.1578385829925537,0.2893253564834595,-0.17731952667236328,-0.9024041891098022
0.3609120845794678,0.30801839107031115,-0.8913699984550476,1.1663507223129272,0.27498072385787964,-0.13470077514648438,-0.8269785046577454
0.36351776123046875,0.4824131892821331,-0.6168206930160522,1.1746876239776611,0.5578669309616089,-0.1042327880859375,-0.5600163340568542
0.36612367630004883,0.8388652054056274,-0.4598715603351593,1.182848334312439,0.722976803779602,-0.08672523498535156,-0.30209967494010925
0.3687295913696289,1.629316647406758,0.2533581554889679,1.1908304691314697,1.4441885948181152,-0.08260822296142578,0.3880728483200073
0.371335506439209,3.6484847082291028,2.673056125640869,1.1986321210861206,3.8716883659362793,-0.09186935424804688,1.9464755058288574
0.37394142150878906,2.859736680631212,1.7416009902954102,1.206252098083496,2.9478530883789062,-0.1140909194946289,1.3707367181777954
0.37654709815979004,1.33194285163838,0.0695255696773529,1.213688611984253,1.2832142114639282,-0.14847660064697266,0.11532530188560486
0.3791530132293701,0.7031367172100884,-0.6187445521354675,1.2209423780441284,0.6021978259086609,-0.1938772201538086,-0.5224646925926208
0.3817589282989502,0.40718240064533945,-0.8499768376350403,1.228012204170227,0.37803536653518677,-0.2488570213317871,-0.7797151803970337
0.3843648433685303,0.2539061401226544,-0.9695793986320496,1.2348978519439697,0.26531845331192017,-0.3117341995239258,-0.9147015810012817
0.38697075843811035,0.1690445280982252,-1.0655219554901123,1.2415995597839355,0.17607760429382324,-0.38066864013671875,-1.014847755432129
0.38957643508911133,0.12031527329640437,-1.1572479009628296,1.2481170892715454,0.09086918830871582,-0.45371341705322266,-1.103346586227417
0.3921823501586914,0.0927673043165789,-1.2322685718536377,1.2544522285461426,0.022183656692504883,-0.5289325714111328,-1.1713922023773193
0.3947882652282715,0.07968909363347422,-1.2553611993789673,1.2606052160263062,0.005244016647338867,-0.6044049263000488,-1.1922307014465332
0.39739418029785156,0.07939827643423544,-1.2134767770767212,1.2665772438049316,0.05310046672821045,-0.6783461570739746,-1.157884120941162
0.39999985694885254,0.09527145985508076,-1.1357061862945557,1.2723690271377563,0.13666284084320068,-0.7491312026977539,-1.0916835069656372
0.4026057720184326,0.13992182204243206,-1.0536324977874756,1.2779831886291504,0.2243506908416748,-0.8153796195983887,-1.0195584297180176
0.4052116870880127,0.25087064690564975,-1.007556676864624,1.2834209203720093,0.27586424350738525,-0.8759582042694092,-0.9442502856254578
0.4078176021575928,0.5524998560835248,-0.8352319598197937,1.2886842489242554,0.45345228910446167,-0.9300352334976196,-0.6392600536346436
0.41042351722717285,1.5705562676667963,0.3446773588657379,1.293775200843811,1.6384525299072266,-0.9770748615264893,0.25199761986732483
0.41302919387817383,2.7827184109874787,1.1990718841552734,1.2986958026885986,2.497767686843872,-1.0168474912643433,0.4970390200614929
0.4156351089477539,0.8377104211036422,-0.4225621521472931,1.3034491539001465,0.8808870315551758,-1.049428105354309,-0.40360644459724426
0.418241024017334,0.33544285182211,-1.031153917312622,1.3080376386642456,0.27688372135162354,-1.0751570463180542,-0.8324583172798157
0.42084693908691406,0.1607210131774374,-1.04770827293396,1.3124637603759766,0.2647554874420166,-1.094614028930664,-1.039031744003296
0.42345261573791504,0.08718205297990313,-1.2986959218978882,1.316730260848999,0.01803433895111084,-1.1085927486419678,-1.2196117639541626
0.4260585308074951,0.051812805495830394,-1.3494017124176025,1.3208407163619995,-0.028560996055603027,-1.1180402040481567,-1.266167163848877
0.4286644458770752,0.033028118360111644,-1.298205852508545,1.3247978687286377,0.026592016220092773,-1.1240081787109375,-1.2584714889526367
0.4312703609466553,0.02225381811018355,-1.2779377698898315,1.3286049365997314,0.0506671667098999,-1.1276066303253174,-1.2595722675323486
0.43387627601623535,0.015681643305307462,-1.293673038482666,1.3322651386260986,0.03859210014343262,-1.1299641132354736,-1.274019718170166
0.43648195266723633,0.011465311439684005,-1.3190363645553589,1.3357815742492676,0.01674520969390869,-1.1321580410003662,-1.2910724878311157
0.4390878677368164,0.008644092142903844,-1.3387913703918457,1.339158058166504,0.0003666877746582031,-1.1351854801177979,-1.3044394254684448
0.4416937828063965,0.006687932909287262,-1.3501032590866089,1.342397928237915,-0.007705330848693848,-1.1399283409118652,-1.3134759664535522
0.44429969787597656,0.005289614731405903,-1.3557322025299072,1.3455045223236084,-0.010227680206298828,-1.147104024887085,-1.3200305700302124
0.44690561294555664,0.004263402738615932,-1.3592498302459717,1.3484814167022705,-0.010768413543701172,-1.15726900100708,-1.3260679244995117
0.4495112895965576,0.0034928295037618393,-1.3630588054656982,1.3513320684432983,-0.011726737022399902,-1.170774221420288,-1.3326895236968994
0.4521172046661377,0.002902489627996694,-1.3680860996246338,1.354060173034668,-0.01402592658996582,-1.187788486480713,-1.3400609493255615
0.4547231197357178,0.0024421648364409774,-1.3741122484207153,1.3566694259643555,-0.017442822456359863,-1.2082722187042236,-1.3476593494415283
0.45732903480529785,0.0020775604293484665,-1.3802411556243896,1.3591631650924683,-0.021077990531921387,-1.2320079803466797,-1.3546068668365479
0.45993471145629883,0.0017847237928199406,-1.3853038549423218,1.3615448474884033,-0.023759007453918457,-1.258599042892456,-1.3599566221237183
0.4625406265258789,0.0015465838444932245,-1.3882136344909668,1.3638184070587158,-0.024395227432250977,-1.2875120639801025,-1.3629634380340576
0.465146541595459,0.0013507495596999162,-1.388290286064148,1.3659871816635132,-0.022303104400634766,-1.3180828094482422,-1.3633501529693604
0.46775245666503906,0.0011880765034082042,-1.3855910301208496,1.3680545091629028,-0.017536520957946777,-1.3495585918426514,-1.3615880012512207
0.47035837173461914,0.0010517134806311461,-1.3811815977096558,1.3700240850448608,-0.011157512664794922,-1.3811278343200684,-1.3591010570526123
0.4729640483856201,0.0009364561234716197,-1.3771731853485107,1.3718990087509155,-0.005274176597595215,-1.4119479656219482,-1.3582013845443726
0.4755699634552002,0.0008383007573029939,-1.3762812614440918,1.3736830949783325,-0.0025981664657592773,-1.4411942958831787,-1.361466407775879
0.4781758785247803,0.0007541314300851176,-1.3807525634765625,1.3753794431686401,-0.005373120307922363,-1.468066930770874,-1.3704410791397095
0.48078179359436035,0.0006814970272247035,-1.3909416198730469,1.3769913911819458,-0.013950228691101074,-1.4918386936187744,-1.3841265439987183
0.48338747024536133,0.0006184503138924528,-1.4043952226638794,1.3785220384597778,-0.025873184204101562,-1.5118653774261475,-1.398382306098938
0.4859933853149414,0.0005634301853435517,-1.4164435863494873,1.3799747228622437,-0.03646886348724365,-1.5276291370391846,-1.4073307514190674
0.4885993003845215,0.0005151744837688178,-1.4224188327789307,1.381352424621582,-0.04106640815734863,-1.5387221574783325,-1.406454086303711
0.49120521545410156,0.0004726547190857591,-1.4202628135681152,1.3826583623886108,-0.037604451179504395,-1.54488205909729,-1.3953697681427002
0.49381113052368164,0.0004350266760918825,-1.411643147468567,1.3838952779769897,-0.02774786949157715,-1.5459920167922974,-1.3781108856201172
0.4964168071746826,0.0004015926741038878,-1.4007896184921265,1.385066032409668,-0.015723586082458496,-1.5420764684677124,-1.3607127666473389
0.4990227222442627,0.00037177246433324436,-1.3920481204986572,1.3861737251281738,-0.0058743953704833984,-1.5333037376403809,-1.3480751514434814
0.5016286373138428,0.0003450805940687182,-1.3879128694534302,1.3872209787368774,-0.0006918907165527344,-1.5199744701385498,-1.3422054052352905
0.5042345523834229,0.00032110865775188515,-1.388520359992981,1.3882105350494385,-0.00030982494354248047,-1.5025088787078857,-1.3423925638198853
0.5068404674530029,0.0002995112736303876,-1.392392635345459,1.389144778251648,-0.003247857093811035,-1.4814389944076538,-1.3465092182159424
0.5094461441040039,0.00027999492429581154,-1.397559404373169,1.390026330947876,-0.007533073425292969,-1.457384705543518,-1.352313756942749
0.512052059173584,0.00026230901602161753,-1.4023958444595337,1.3908578157424927,-0.011538028717041016,-1.4310283660888672,-1.3581829071044922
0.5146579742431641,0.0002462386698945886,-1.4059536457061768,1.3916414976119995,-0.014312148094177246,-1.4031107425689697,-1.3632676601409912
0.5172638893127441,0.00023159887413177997,-1.407925009727478,1.3923795223236084,-0.015545487403869629,-1.374396800994873,-1.3673338890075684
0.5198695659637451,0.00021822971341299536,-1.4084399938583374,1.3930742740631104,-0.01536571979522705,-1.3456615209579468,-1.3705106973648071
0.5224754810333252,0.00020599245576706507,-1.4078481197357178,1.3937277793884277,-0.014120340347290039,-1.3176606893539429,-1.373080849647522
0.5250813961029053,0.0001947663263636855,-1.4065577983856201,1.3943421840667725,-0.012215614318847656,-1.2911230325698853,-1.3753434419631958
0.5276873111724854,0.00018444583465503455,-1.4049453735351562,1.394919514656067,-0.010025858879089355,-1.2667303085327148,-1.3775463104248047
0.5302932262420654,0.0001749385496936505,-1.4033112525939941,1.3954615592956543,-0.007849693298339844,-1.2450966835021973,-1.3798637390136719
0.5328989028930664,0.000166163240314803,-1.4018714427947998,1.395970106124878,-0.005901336669921875,-1.2267611026763916,-1.3823959827423096
0.5355048179626465,0.00015804831381758486,-1.4007618427276611,1.3964471817016602,-0.0043146610260009766,-1.2121723890304565,-1.3851768970489502
0.5381107330322266,0.0001505304999940748,-1.4000544548034668,1.3968942165374756,-0.003160238265991211,-1.2016868591308594,-1.388196587562561
0.5407166481018066,0.00014355373772120946,-1.3997702598571777,1.397312879562378,-0.0024573802947998047,-1.1955598592758179,-1.3914070129394531
0.5433223247528076,0.00013706822950501906,-1.3998918533325195,1.397704839706421,-0.002187013626098633,-1.1939445734024048,-1.3947420120239258
0.5459282398223877,0.0001310296358486069,-1.4003760814666748,1.398071527481079,-0.002304553985595703,-1.1968878507614136,-1.3981252908706665
0.5485341548919678,0.00012539838648049762,-1.4011619091033936,1.3984143733978271,-0.0027475357055664062,-1.2043383121490479,-1.4014756679534912
0.5511400699615479,0.00012013908961614595,-1.402178406715393,1.39873468875885,-0.0034437179565429688,-1.2161474227905273,-1.4047142267227173
0.5537459850311279,0.00011522002375295919,-1.4033479690551758,1.399033784866333,-0.0043141841888427734,-1.2320747375488281,-1.4077662229537964
0.5563516616821289,0.00011061269918820557,-1.4045896530151367,1.399312973022461,-0.005276679992675781,-1.2517938613891602,-1.4105634689331055
0.558957576751709,0.00010629147863153,-1.4058220386505127,1.3995733261108398,-0.0062487125396728516,-1.2749086618423462,-1.4130408763885498
0.5615634918212891,0.00010223324806225915,-1.4069639444351196,1.3998159170150757,-0.007148027420043945,-1.300955057144165,-1.4151427745819092
0.5641694068908691,9.841713043675301e-05,-1.4079368114471436,1.400041937828064,-0.00789487361907959,-1.3294143676757812,-1.4168223142623901
0.5667750835418701,9.482423604609977e-05,-1.4086719751358032,1.400252342224121,-0.008419632911682129,-1.3597222566604614,-1.4180505275726318
0.5693809986114502,9.143744430953044e-05,-1.409116506576538,1.4004480838775635,-0.00866842269897461,-1.391290307044983,-1.4188205003738403
0.5719869136810303,8.824121260381756e-05,-1.409241795539856,1.4006301164627075,-0.008611679077148438,-1.4235000610351562,-1.4191521406173706
0.5745928287506104,8.522140840531756e-05,-1.4090505838394165,1.40079927444458,-0.008251309394836426,-1.4557278156280518,-1.4190983772277832
0.5771987438201904,8.23651615846028e-05,-1.408584475517273,1.400956392288208,-0.007628083229064941,-1.4873477220535278,-1.418745517730713
0.5798044204711914,7.966073416421345e-05,-1.4079234600067139,1.4011021852493286,-0.006821274757385254,-1.5177417993545532,-1.418205976486206
0.5824103355407715,7.709740524439561e-05,-1.4071837663650513,1.4012373685836792,-0.00594639778137207,-1.5463190078735352,-1.4176157712936401
0.5850162506103516,7.466536913311525e-05,-1.4065124988555908,1.4013627767562866,-0.005149722099304199,-1.5725080966949463,-1.4171229600906372
0.5876221656799316,7.23556449959795e-05,-1.4060750007629395,1.401478886604309,-0.004596114158630371,-1.5957746505737305,-1.4168779850006104
0.5902280807495117,7.015999657779119e-05,-1.406043529510498,1.4015864133834839,-0.00445711612701416,-1.6156249046325684,-1.4170230627059937
0.5928337574005127,6.807086074753765e-05,-1.4065806865692139,1.4016859531402588,-0.004894733428955078,-1.6316087245941162,-1.4176769256591797
0.5954396724700928,6.608128378860478e-05,-1.4078289270401,1.401777982711792,-0.0060509443283081055,-1.643332600593567,-1.4189260005950928
0.5980455875396729,6.418486450079587e-05,-1.4098910093307495,1.4018629789352417,-0.008028030395507812,-1.6504496335983276,-1.4208106994628906
0.6006515026092529,6.237570330435651e-05,-1.412819504737854,1.4019415378570557,-0.01087796688079834,-1.6526696681976318,-1.423311471939087
0.6032571792602539,6.0648356642005695e-05,-1.4165983200073242,1.4020140171051025,-0.01458430290222168,-1.6497609615325928,-1.4263368844985962
0.605863094329834,5.89977960657223e-05,-1.4211313724517822,1.4020808935165405,-0.0190504789352417,-1.6415468454360962,-1.429709553718567
0.6084690093994141,5.741937147304874e-05,-1.4262242317199707,1.4021426439285278,-0.02408158779144287,-1.6279077529907227,-1.4331507682800293
0.6110749244689941,5.590877802488167e-05,-1.431572437286377,1.4021995067596436,-0.0293729305267334,-1.6087777614593506,-1.4362688064575195
0.6136808395385742,5.4462026334738645e-05,-1.4367448091506958,1.4022518396377563,-0.03449296951293945,-1.5841444730758667,-1.438552737236023
0.6162865161895752,5.307541556967638e-05,-1.4411771297454834,1.4023000001907349,-0.038877129554748535,-1.5540478229522705,-1.4393768310546875
0.6188924312591553,5.1745509146535655e-05,-1.4441752433776855,1.4023442268371582,-0.041831016540527344,-1.5185668468475342,-1.4380216598510742
0.6214983463287354,5.0469112744959914e-05,-1.4449408054351807,1.4023849964141846,-0.042555809020996094,-1.4778324365615845,-1.4337379932403564
0.6241042613983154,4.92432543914951e-05,-1.4426307678222656,1.4024224281311035,-0.04020833969116211,-1.432010531425476,-1.425853967666626
0.6267099380493164,4.806516639771858e-05,-1.436499834060669,1.4024567604064941,-0.034043073654174805,-1.3813081979751587,-1.4139635562896729
0.6293158531188965,4.6932268960348836e-05,-1.426119089126587,1.4024882316589355,-0.023630857467651367,-1.32594895362854,-1.398207187652588
0.6319217681884766,4.584215525315445e-05,-1.4117536544799805,1.4025171995162964,-0.009236454963684082,-1.2661972045898438,-1.3796441555023193
0.6345276832580566,4.479257785963768e-05,-1.3948628902435303,1.4025436639785767,0.007680773735046387,-1.202333927154541,-1.360685110092163
0.6371335983276367,4.3781436412275234e-05,-1.3787176609039307,1.402567982673645,0.023850321769714355,-1.1346569061279297,-1.3454324007034302
0.6397392749786377,4.280676631886908e-05,-1.3688971996307373,1.4025901556015015,0.03369295597076416,-1.0634862184524536,-1.3396813869476318
0.6423451900482178,4.186672846956133e-05,-1.3732410669326782,1.4026105403900146,0.029369473457336426,-0.9891297221183777,-1.350111961364746
0.6449511051177979,4.0959599829526224e-05,-1.4004833698272705,1.402629017829895,0.0021456480026245117,-0.911920428276062,-1.3821885585784912
0.6475570201873779,4.008376483246795e-05,-1.4565856456756592,1.4026460647583008,-0.0539395809173584,-0.8321845531463623,-1.4363738298416138
0.650162935256958,3.923770749899592e-05,-1.5382980108261108,1.4026615619659424,-0.13563644886016846,-0.7502503395080566,-1.5030701160430908
0.652768611907959,3.84200042118654e-05,-1.6249773502349854,1.402675747871399,-0.22230160236358643,-0.6664454340934753,-1.5580341815948486
0.6553745269775391,3.762931708708852e-05,-1.672799825668335,1.4026886224746704,-0.27011120319366455,-0.5810679793357849,-1.5617070198059082
0.6579804420471191,3.6864387886149833e-05,-1.6181528568267822,1.402700424194336,-0.2154524326324463,-0.4944288432598114,-1.4663689136505127
0.6605863571166992,3.612403242009646e-05,-1.396636962890625,1.4027111530303955,0.006074190139770508,-0.40681955218315125,-1.2329106330871582
0.6631920337677002,3.5407135401198956e-05,-0.9761595726013184,1.4027209281921387,0.4265613555908203,-0.3185241222381592,-0.8530926704406738
0.6657979488372803,3.4712645702268925e-05,-0.3890441656112671,1.4027297496795654,1.0136855840682983,-0.22978833317756653,-0.3659040331840515
0.6684038639068604,2.0490824570458246,0.2599610388278961,1.4027378559112549,1.6626988649368286,-0.14086496829986572,0.14461034536361694
0.6710097789764404,2.0981353486548358,0.8264387845993042,1.402745246887207,2.229184150695801,-0.051981836557388306,0.5764095187187195
0.6736156940460205,2.147129127199335,1.1888210773468018,1.4027519226074219,2.5915729999542236,0.03665122389793396,0.8509050607681274
0.6762213706970215,2.1960342806591213,1.304797649383545,1.402758002281189,2.7075557708740234,0.12483435869216919,0.9465540647506714
0.6788272857666016,2.2448213503984324,1.225343108177185,1.4027634859085083,2.6281065940856934,0.21241003274917603,0.9045607447624207
0.6814332008361816,2.2934609489107234,1.0588746070861816,1.4027683734893799,2.4616429805755615,0.2992132604122162,0.8038610816001892
0.6840391159057617,2.3419237775206025,0.9126730561256409,1.4027729034423828,2.315445899963379,0.3851056396961212,0.7221347689628601
0.6866447925567627,2.3901806440322564,0.8486496806144714,1.402777075767517,2.2514266967773438,0.46995651721954346,0.7056646943092346
0.6892507076263428,2.4382024803137394,0.8735535740852356,1.4027807712554932,2.276334285736084,0.5536753535270691,0.7611640095710754
0.6918566226959229,2.4859603598065276,0.9575976729393005,1.4027841091156006,2.360381841659546,0.6361624598503113,0.8672434687614441
0.6944625377655029,2.533425514949797,1.0616035461425781,1.4027870893478394,2.464390754699707,0.7173382639884949,0.9932405352592468
0.697068452835083,2.5805693545089246,1.1565072536468506,1.402789831161499,2.5592970848083496,0.7971389889717102,1.1141996383666992
0.699674129486084,2.627363480797783,1.2297697067260742,1.4027923345565796,2.6325621604919434,0.8755021691322327,1.2171335220336914
0.7022800445556641,2.67377970678444,1.2822225093841553,1.402794599533081,2.6850171089172363,0.9523985385894775,1.300023078918457
0.7048859596252441,2.7197900730699764,1.3213534355163574,1.4027966260910034,2.7241501808166504,1.027786374092102,1.3672616481781006
0.7074918746948242,2.7653668647301797,1.3555653095245361,1.4027984142303467,2.758363723754883,1.1016383171081543,1.4251900911331177
0.7100977897644043,2.8104826280099795,1.3910198211669922,1.4028000831604004,2.7938199043273926,1.1739345788955688,1.479178786277771
0.7127034664154053,2.855110186860564,1.4307684898376465,1.402801513671875,2.8335700035095215,1.2446528673171997,1.532502293586731
0.7153093814849854,2.899222659309213,1.4753360748291016,1.40280282497406,2.878139019012451,1.313797116279602,1.5864167213439941
0.7179152965545654,2.9427934736519954,1.5236799716949463,1.4028040170669556,2.9264841079711914,1.3813533782958984,1.6407642364501953
0.7205212116241455,2.985796384459568,1.5741567611694336,1.4028050899505615,2.976961851119995,1.447317361831665,1.6947016716003418
0.7231268882751465,3.028205488386443,1.6251206398010254,1.402806043624878,3.0279266834259033,1.5116798877716064,1.7472245693206787
0.7257328033447266,3.0699952397741943,1.6752886772155762,1.4028068780899048,3.0780954360961914,1.5744521617889404,1.7975220680236816
0.7283387184143066,3.1111404660392044,1.723799228668213,1.4028077125549316,3.1266069412231445,1.6356257200241089,1.8450813293457031
0.7309446334838867,3.151616382835691,1.770200252532959,1.402808427810669,3.173008680343628,1.695199966430664,1.8896985054016113
0.7335505485534668,3.1913986089848665,1.814342737197876,1.4028090238571167,3.217151641845703,1.7531712055206299,1.9314273595809937
0.7361562252044678,3.2304631811612534,1.8562766313552856,1.4028096199035645,3.2590861320495605,1.80953049659729,1.9704805612564087
0.7387621402740479,3.268786568327291,1.896174669265747,1.4028100967407227,3.2989847660064697,1.864283800125122,2.0071709156036377
0.7413680553436279,3.3063456859075533,1.934237003326416,1.4028105735778809,3.337047576904297,1.9174178838729858,2.0418128967285156
0.743973970413208,3.343117909694037,1.9706709384918213,1.4028109312057495,3.3734817504882812,1.9689247608184814,2.074714183807373
0.746579647064209,3.3790810894741337,2.005655288696289,1.4028112888336182,3.4084665775299072,2.0187883377075195,2.1061248779296875
0.7491855621337891,3.414213562373095,2.0393431186676025,1.4028116464614868,3.442154884338379,2.0670065879821777,2.136251211166382
0.7517914772033691,3.448494165902934,2.0718436241149902,1.402811884880066,3.4746556282043457,2.1135590076446533,2.165238618850708
0.7543973922729492,3.4819022507099184,2.103233814239502,1.402812123298645,3.5060458183288574,2.1584300994873047,2.1931824684143066
0.7570033073425293,3.5144176930129687,2.1335601806640625,1.4028123617172241,3.536372661590576,2.201601982116699,2.2201437950134277
0.7596089839935303,3.5460209067254738,2.162842273712158,1.4028126001358032,3.565654754638672,2.2430522441864014,2.2461488246917725
0.7622148990631104,3.5766928552532127,2.191084861755371,1.4028127193450928,3.593897581100464,2.2827680110931396,2.271209716796875
0.7648208141326904,3.6064150629612897,2.2182703018188477,1.4028129577636719,3.6210832595825195,2.3207242488861084,2.295323610305786
0.7674267292022705,3.6351696263031674,2.2443718910217285,1.4028130769729614,3.6471848487854004,2.3568994998931885,2.31848406791687
0.7700326442718506,3.6629392246050907,2.2693614959716797,1.402813196182251,3.6721746921539307,2.3912715911865234,2.340686798095703
0.7726383209228516,3.6897071304994142,2.293225049972534,1.4028133153915405,3.696038246154785,2.423816204071045,2.361940860748291
0.7752442359924316,3.7154572200005442,2.3159773349761963,1.40281343460083,3.7187907695770264,2.454516887664795,2.3822803497314453
0.7778501510620117,3.7401739822174225,2.3376717567443848,1.40281343460083,3.740485191345215,2.4833502769470215,2.401763916015625
0.7804560661315918,3.76384252869671,2.3584225177764893,1.4028135538101196,3.7612361907958984,2.5102968215942383,2.4204905033111572
0.7830617427825928,3.7864486023910304,2.378399610519409,1.4028136730194092,3.7812132835388184,2.5353355407714844,2.4385950565338135
0.7856676578521729,3.807978586246887,2.3978352546691895,1.4028136730194092,3.8006489276885986,2.5584540367126465,2.4562575817108154
0.7882735729217529,3.8284195114070614,2.4169812202453613,1.4028137922286987,3.8197951316833496,2.579636335372925,2.4736757278442383
0.790879487991333,3.8477590650225735,2.43607234954834,1.4028137922286987,3.838886260986328,2.598869800567627,2.491044282913208
0.7934854030609131,3.8659855976694777,2.455268383026123,1.4028137922286987,3.8580822944641113,2.61614727973938,2.5085201263427734
0.7960910797119141,3.8830881303660414,2.4745917320251465,1.4028139114379883,3.8774056434631348,2.6314613819122314,2.526169776916504
0.7986969947814941,3.8990563611860733,2.493896961212158,1.4028139114379883,3.8967108726501465,2.6448147296905518,2.543938636779785
0.8013029098510742,3.913880671464418,2.512847900390625,1.4028139114379883,3.9156618118286133,2.6562094688415527,2.561612367630005
0.8039088249206543,3.92755213159088,2.5309629440307617,1.4028139114379883,3.93377685546875,2.6656551361083984,2.578829288482666
0.8065145015716553,3.940062506389088,2.547678232192993,1.4028140306472778,3.9504923820495605,2.6731655597686768,2.595107316970825
0.8091204166412354,3.951404260077057,2.5624523162841797,1.4028140306472778,3.965266227722168,2.6787633895874023,2.6099233627319336
0.8117263317108154,3.961570560806461,2.57484769821167,1.4028140306472778,3.977661609649658,2.6824758052825928,2.622788429260254
0.8143322467803955,3.970555284777882,2.5846028327941895,1.4028140306472778,3.9874167442321777,2.684337854385376,2.633333921432495
0.8169381618499756,3.9783530199295623,2.591660499572754,1.4028140306472778,3.994474411010742,2.684394121170044,2.641367197036743
0.8195438385009766,3.98495906919742,2.5961503982543945,1.4028140306472778,3.998964309692383,2.682694673538208,2.6468920707702637
0.8221497535705566,3.9903694533443934,2.5983471870422363,1.4028140306472778,4.001161098480225,2.679300546646118,2.650088310241699
0.8247556686401367,3.9945809133573804,2.598607301712036,1.4028140306472778,4.0014214515686035,2.6742794513702393,2.6512632369995117
0.8273615837097168,3.997590912410345,2.5973105430603027,1.4028141498565674,4.000124931335449,2.6677095890045166,2.650787115097046
0.8299672603607178,3.9993976373924083,2.5948166847229004,1.4028141498565674,3.9976308345794678,2.6596763134002686,2.649038791656494
0.8325731754302979,4.0,2.5914406776428223,1.4028141498565674,3.9942548274993896,2.6502742767333984,2.6463623046875
0.8351790904998779,3.9993976373924083,2.587449789047241,1.4028141498565674,3.9902639389038086,2.6396048069000244,2.6430439949035645
0.837785005569458,3.997590912410345,2.583066940307617,1.4028141498565674,3.9858810901641846,2.6277754306793213,2.639317035675049
0.8403909206390381,3.9945809133573804,2.5784835815429688,1.4028141498565674,3.981297731399536,2.6149020195007324,2.6353635787963867
0.8429965972900391,3.990369453344394,2.573861837387085,1.4028141498565674,3.9766759872436523,2.6011033058166504,2.631328582763672
0.8456025123596191,3.98495906919742,2.569321393966675,1.4028141498565674,3.972135543823242,2.586498260498047,2.6273117065429688
0.8482084274291992,3.9783530199295623,2.5649166107177734,1.4028141498565674,3.967730760574341,2.5712099075317383,2.623351573944092
0.8508143424987793,3.970555284777882,2.560598373413086,1.4028141498565674,3.9634125232696533,2.555359125137329,2.6193807125091553
0.8534202575683594,3.961570560806461,2.5561678409576416,1.4028141498565674,3.958981990814209,2.539062738418579,2.6151697635650635
0.8560259342193604,3.951404260077057,2.551240921020508,1.4028141498565674,3.954055070877075,2.522433280944824,2.6102700233459473
0.8586318492889404,3.940062506389088,2.5452423095703125,1.4028141498565674,3.94805645942688,2.505568742752075,2.6039767265319824
0.8612377643585205,3.92755213159088,2.5374436378479004,1.4028141498565674,3.9402577877044678,2.4885613918304443,2.5953500270843506
0.8638436794281006,3.913880671464418,2.527060031890869,1.4028141498565674,3.9298741817474365,2.4714882373809814,2.5833048820495605
0.8664493560791016,3.8990563611860733,2.5134053230285645,1.4028141498565674,3.916219472885132,2.454408884048462,2.566802978515625
0.8690552711486816,3.8830881303660414,2.496087074279785,1.4028141498565674,3.8989012241363525,2.4373621940612793,2.5451223850250244
0.8716611862182617,3.8659855976694777,2.4752068519592285,1.4028141498565674,3.878021001815796,2.42036771774292,2.518165349960327
0.8742671012878418,3.8477590650225735,2.451456069946289,1.4028141498565674,3.8542702198028564,2.4034221172332764,2.4866721630096436
0.8768730163574219,3.8284195114070614,2.426046133041382,1.4028141498565674,3.828860282897949,2.3864974975585938,2.45220685005188
0.8794786930084229,3.807978586246887,2.4004383087158203,1.4028141498565674,3.8032524585723877,2.369541645050049,2.4168648719787598
0.8820846080780029,3.7864486023910304,2.375934600830078,1.4028141498565674,3.7787487506866455,2.3524744510650635,2.3827552795410156
0.884690523147583,3.76384252869671,2.3532705307006836,1.4028141498565674,3.756084680557251,2.3351948261260986,2.351463556289673
0.8872964382171631,3.740173982217423,2.332305431365967,1.4028141498565674,3.735119581222534,2.3175761699676514,2.323585271835327
0.8899021148681641,3.7154572200005442,2.311974287033081,1.4028141498565674,3.7147884368896484,2.299473285675049,2.2985281944274902
0.8925080299377441,3.6897071304994142,2.2905514240264893,1.4028141498565674,3.6933655738830566,2.280717372894287,2.2747063636779785
0.8951139450073242,3.6629392246050907,2.266246795654297,1.4028141498565674,3.6690609455108643,2.261129140853882,2.250199556350708
0.8977198600769043,3.6351696263031674,2.237903356552124,1.4028141498565674,3.6407175064086914,2.240518093109131,2.2236368656158447
0.9003257751464844,3.6064150629612897,2.2055201530456543,1.4028141498565674,3.6083343029022217,2.218686103820801,2.1949503421783447
0.9029314517974854,3.5766928552532127,2.17033052444458,1.4028141498565674,3.5731446743011475,2.1954379081726074,2.1655666828155518
0.9055373668670654,3.546020906725474,2.134337902069092,1.4028141498565674,3.537152051925659,2.170574903488159,2.137843132019043
0.9081432819366455,3.5144176930129696,2.099508285522461,1.4028141498565674,3.5023224353790283,2.143916606903076,2.1139883995056152
0.9107491970062256,3.481902250709918,2.06695818901062,1.4028141498565674,3.4697723388671875,2.115297317504883,2.094869613647461
0.9133551120758057,3.448494165902934,2.036508083343506,1.4028141498565674,3.4393222332000732,2.0845725536346436,2.0793118476867676
0.9159607887268066,3.414213562373095,2.0068068504333496,1.4028141498565674,3.409621000289917,2.051630973815918,2.0641732215881348
0.9185667037963867,3.379081089474134,1.9759265184402466,1.4028141498565674,3.3787407875061035,2.0163822174072266,2.045228958129883
0.9211726188659668,3.343117909694037,1.9421839714050293,1.4028141498565674,3.3449981212615967,1.9787850379943848,2.0184757709503174
0.9237785339355469,3.3063456859075533,1.9047820568084717,1.4028141498565674,3.307596206665039,1.938833236694336,1.981369137763977
0.9263842105865479,3.268786568327291,1.8641295433044434,1.4028141498565674,3.2669436931610107,1.8965710401535034,1.9335761070251465
0.9289901256561279,3.230463181161254,1.821761131286621,1.4028141498565674,3.2245752811431885,1.8520736694335938,1.8771204948425293
0.931596040725708,3.191398608984867,1.7800939083099365,1.4028141498565674,3.182908058166504,1.8054723739624023,1.81601881980896
0.9342019557952881,3.151616382835691,1.7420021295547485,1.4028141498565674,3.1448163986206055,1.7569401264190674,1.7554981708526611
0.9368078708648682,3.1111404660392044,1.7101832628250122,1.4028141498565674,3.112997531890869,1.7066887617111206,1.7006796598434448
0.9394135475158691,3.0699952397741943,1.6860103607177734,1.4028141498565674,3.088824510574341,1.654975175857544,1.6545957326889038
0.9420194625854492,3.0282054883864435,1.6678870916366577,1.4028141498565674,3.0707011222839355,1.6020718812942505,1.6158342361450195
0.9446253776550293,2.9857963844595683,1.6501173973083496,1.4028141498565674,3.052931547164917,1.5482929944992065,1.5775642395019531
0.9472312927246094,2.942793473651996,1.6242347955703735,1.4028141498565674,3.0270490646362305,1.4939669370651245,1.5302324295043945
0.9498369693756104,2.899222659309214,1.5835390090942383,1.4028141498565674,2.9863531589508057,1.4394376277923584,1.4678783416748047
0.9524428844451904,2.855110186860564,1.527868628501892,1.4028141498565674,2.93068265914917,1.3850352764129639,1.3932466506958008
0.9550487995147705,2.81048262800998,1.4639277458190918,1.4028141498565674,2.866741895675659,1.3311015367507935,1.3162983655929565
0.9576547145843506,2.7653668647301797,1.400325894355774,1.4028141498565674,2.803140163421631,1.277953028678894,1.2470413446426392
0.9602606296539307,2.7197900730699764,1.3422629833221436,1.4028141498565674,2.745077133178711,1.2258853912353516,1.1896998882293701
0.9628663063049316,2.6737797067844404,1.2900879383087158,1.4028141498565674,2.692902088165283,1.1751625537872314,1.14241623878479
0.9654722213745117,2.627363480797783,1.2412874698638916,1.4028141498565674,2.644101619720459,1.1259948015213013,1.1004743576049805
0.9680781364440918,2.580569354508925,1.1929731369018555,1.4028141498565674,2.595787286758423,1.0785592794418335,1.0593688488006592
0.9706840515136719,2.533425514949797,1.143171787261963,1.4028141498565674,2.5459859371185303,1.0329720973968506,1.0161069631576538
0.973289966583252,2.485960359806528,1.09107506275177,1.4028141498565674,2.493889331817627,0.9892953038215637,0.969343364238739
0.9758956432342529,2.4382024803137403,1.0368566513061523,1.4028141498565674,2.4396708011627197,0.9475306272506714,0.9190530180931091
0.978501558303833,2.3901806440322573,0.9813452363014221,1.4028141498565674,2.3841593265533447,0.9076093435287476,0.8661234974861145
0.9811074733734131,2.3419237775206025,0.9257156848907471,1.4028141498565674,2.3285298347473145,0.8694103956222534,0.8119472861289978
0.9837133884429932,2.293460948910724,0.8711089491844177,1.4028141498565674,2.27392315864563,0.8327537775039673,0.7579663395881653
0.9863190650939941,2.244821350398433,0.818301796913147,1.4028141498565674,2.221116065979004,0.7974050641059875,0.7052918076515198
0.9889249801635742,2.1960342806591218,0.7674816250801086,1.4028141498565674,2.1702957153320312,0.7630739808082581,0.6544708013534546
0.9915308952331543,2.1471291271993356,0.7182477116584778,1.4028141498565674,2.1210618019104004,0.7294329404830933,0.6054742336273193
0.9941368103027344,2.0981353486548358,0.6698267459869385,1.4028141498565674,2.072640895843506,0.6961240172386169,0.5579208135604858
0.9967427253723145,2.0490824570458246,0.6214514970779419,1.4028141498565674,2.024265766143799,0.662757158279419,0.5114501714706421
0.9993484020233154,2.0,0.5727932453155518,1.4028141498565674,1.9756073951721191,0.6289359331130981,0.4660978317260742
1.0019543170928955,1.9509175429541759,0.5240881443023682,1.4028141498565674,1.9269022941589355,0.594246506690979,0.42235010862350464
1.0045602321624756,1.9018646513451647,0.475974440574646,1.4028141498565674,1.8787885904312134,0.5582910180091858,0.3808896839618683
1.0071661472320557,1.8528708728006649,0.4289884567260742,1.4028141498565674,1.8318026065826416,0.520682692527771,0.3420460522174835
1.0097718238830566,1.8039657193408787,0.38317498564720154,1.4028141498565674,1.7859891653060913,0.4810643494129181,0.30542030930519104
1.0123777389526367,1.7551786496015678,0.3380086123943329,1.4028141498565674,1.7408227920532227,0.4391021430492401,0.2698940932750702
1.0149836540222168,1.7065390510892768,0.29275718331336975,1.4028141498565674,1.6955713033676147,0.39451348781585693,0.23409658670425415
1.0175895690917969,1.6580762224793981,0.24696466326713562,1.4028141498565674,1.6497788429260254,0.3470621109008789,0.19698630273342133
1.020195484161377,1.6098193559677432,0.20073345303535461,1.4028141498565674,1.6035475730895996,0.29656410217285156,0.15819494426250458
1.022801160812378,1.5617975196862603,0.15464112162590027,1.4028141498565674,1.55745530128479,0.24289917945861816,0.11800089478492737
1.025407075881958,1.5140396401934724,0.10935303568840027,1.4028141498565674,1.51216721534729,0.18599176406860352,0.0769469141960144
1.028012990951538,1.4665744850502036,0.06527143716812134,1.4028141498565674,1.468085527420044,0.12583982944488525,0.0354936420917511
1.0306189060211182,1.419430645491076,0.022371649742126465,1.4028141498565674,1.4251857995986938,0.062498509883880615,-0.006205587647855282
1.0332248210906982,1.3726365192022176,-0.019676536321640015,1.4028141498565674,1.383137583732605,-0.00392073392868042,-0.048237353563308716
1.0358304977416992,1.3262202932155598,-0.06119665503501892,1.4028141498565674,1.341617465019226,-0.07324767112731934,-0.09069964289665222
1.0384364128112793,1.2802099269300238,-0.10223108530044556,1.4028141498565674,1.3005831241607666,-0.1452818512916565,-0.13345161080360413
1.0410423278808594,1.2346331352698208,-0.142505943775177,1.4028141498565674,1.2603082656860352,-0.21975988149642944,-0.17607399821281433
1.0436482429504395,1.1895173719900205,-0.1819901168346405,1.4028141498565674,1.2208240032196045,-0.2963905334472656,-0.21827131509780884
1.0462539196014404,1.1448898131394363,-0.22206592559814453,1.4028141498565674,1.1807482242584229,-0.3748452663421631,-0.26070550084114075
1.0488598346710205,1.1007773406907866,-0.26680970191955566,1.4028141498565674,1.1360044479370117,-0.4547969698905945,-0.305681973695755
1.0514657497406006,1.0572065263480046,-0.3227969706058502,1.4028141498565674,1.0800172090530396,-0.5358827114105225,-0.35616955161094666
1.0540716648101807,1.0142036155404321,-0.3927818238735199,1.4028141498565674,1.010032296180725,-0.617740273475647,-0.4099947512149811
1.0566775798797607,0.9717945116135569,-0.4496971070766449,1.4028141498565674,0.9531170129776001,-0.7000118494033813,-0.44572556018829346
1.0592832565307617,0.9300047602258061,-0.40326645970344543,1.4028141498565674,0.9995477199554443,-0.7823352813720703,-0.4307079315185547
1.0618891716003418,0.8888595339607961,-0.28501033782958984,1.4028141498565674,1.1178038120269775,-0.8643887042999268,-0.46513310074806213
1.0644950866699219,0.8483836171643093,-0.6597557663917542,1.4028141498565674,0.7430583834648132,-0.9458451867103577,-0.8589960336685181
1.067101001739502,-0.1913986089848665,-1.5971083641052246,1.4028141498565674,-0.19429421424865723,-1.0264095067977905,-1.4773091077804565
1.069706678390503,-0.23046318116125342,-1.9096328020095825,1.4028141498565674,-0.5068186521530151,-1.1058053970336914,-1.7301052808761597
1.072312593460083,-0.26878656832729053,-1.7018163204193115,1.4028141498565674,-0.29900217056274414,-1.183807611465454,-1.7188910245895386
1.074918508529663,-0.3063456859075533,-1.7061725854873657,1.4028141498565674,-0.30335843563079834,-1.260198712348938,-1.7654956579208374
1.0775244235992432,-0.3431179096940369,-1.8146686553955078,1.4028141498565674,-0.41185450553894043,-1.334801435470581,-1.8407206535339355
1.0801303386688232,-0.37908108947413366,-1.8568817377090454,1.4028141498565674,-0.454067587852478,-1.4074674844741821,-1.878258228302002
1.0827360153198242,-0.4142135623730949,-1.8528337478637695,1.4028141498565674,-0.45001959800720215,-1.478070616722107,-1.8889737129211426
1.0853419303894043,-0.44849416590293334,-1.8478708267211914,1.4028141498565674,-0.445056676864624,-1.5465316772460938,-1.897660255432129
1.0879478454589844,-0.48190225070991755,-1.8601529598236084,1.4028141498565674,-0.457338809967041,-1.6127768754959106,-1.9156787395477295
1.0905537605285645,-0.5144176930129687,-1.889869213104248,1.4028141498565674,-0.48705506324768066,-1.6767603158950806,-1.943588137626648
1.0931596755981445,-0.5460209067254733,-1.9307198524475098,1.4028141498565674,-0.5279057025909424,-1.7384543418884277,-1.9775618314743042
1.0957653522491455,-0.5766928552532118,-1.9758038520812988,1.4028141498565674,-0.5729897022247314,-1.7978407144546509,-2.0132575035095215
1.0983712673187256,-0.6064150629612901,-2.019912004470825,1.4028141498565674,-0.6170978546142578,-1.8549299240112305,-2.0474281311035156
1.1009771823883057,-0.6351696263031679,-2.059964179992676,1.4028141498565674,-0.6571500301361084,-1.9097247123718262,-2.0782320499420166
1.1035830974578857,-0.6629392246050907,-2.094712495803833,1.4028141498565674,-0.6918983459472656,-1.962235450744629,-2.1050195693969727
1.1061887741088867,-0.6897071304994142,-2.1241884231567383,1.4028141498565674,-0.7213742733001709,-2.012474536895752,-2.127953290939331
1.1087946891784668,-0.7154572200005438,-2.1491539478302,1.4028141498565674,-0.7463397979736328,-2.0604658126831055,-2.147631883621216
1.1114006042480469,-0.7401739822174225,-2.1706454753875732,1.4028141498565674,-0.7678313255310059,-2.1062164306640625,-2.164799213409424
1.114006519317627,-0.7638425286967099,-2.189707040786743,1.4028141498565674,-0.7868928909301758,-2.149735450744629,-2.1801772117614746
1.116612434387207,-0.7864486023910304,-2.2072203159332275,1.4028141498565674,-0.8044061660766602,-2.1910266876220703,-2.1943628787994385
1.119218111038208,-0.807978586246886,-2.2238376140594482,1.4028141498565674,-0.8210234642028809,-2.2300848960876465,-2.207792043685913
1.121824026107788,-0.8284195114070609,-2.2399778366088867,1.4028141498565674,-0.8371636867523193,-2.266908884048462,-2.220747470855713
1.1244299411773682,-0.847759065022573,-2.2558400630950928,1.4028141498565674,-0.8530259132385254,-2.301480531692505,-2.2333717346191406
1.1270358562469482,-0.8659855976694777,-2.271453857421875,1.4028141498565674,-0.8686397075653076,-2.333780288696289,-2.24570894241333
1.1296415328979492,-0.8830881303660414,-2.286726951599121,1.4028141498565674,-0.8839128017425537,-2.3637821674346924,-2.257732391357422
1.1322474479675293,-0.8990563611860733,-2.3014988899230957,1.4028141498565674,-0.8986847400665283,-2.3914623260498047,-2.269378423690796
1.1348533630371094,-0.9138806714644176,-2.3155810832977295,1.4028141498565674,-0.9127669334411621,-2.416788101196289,-2.280566692352295
1.1374592781066895,-0.9275521315908799,-2.3287954330444336,1.4028141498565674,-0.9259812831878662,-2.4397284984588623,-2.291217803955078
1.1400651931762695,-0.9400625063890882,-2.340996265411377,1.4028141498565674,-0.9381821155548096,-2.460252046585083,-2.3012568950653076
1.1426708698272705,-0.9514042600770569,-2.352083683013916,1.4028141498565674,-0.9492695331573486,-2.4783287048339844,-2.3106210231781006
1.1452767848968506,-0.9615705608064609,-2.362006902694702,1.4028141498565674,-0.9591927528381348,-2.4939346313476562,-2.31925892829895
1.1478826999664307,-0.9705552847778822,-2.370755434036255,1.4028141498565674,-0.9679412841796875,-2.507049560546875,-2.3271214962005615
1.1504886150360107,-0.9783530199295618,-2.3783507347106934,1.4028141498565674,-0.975536584854126,-2.5176568031311035,-2.334162473678589
1.1530942916870117,-0.9849590691974202,-2.384833812713623,1.4028141498565674,-0.9820196628570557,-2.525747776031494,-2.340333938598633
1.1557002067565918,-0.9903694533443939,-2.3902549743652344,1.4028141498565674,-0.987440824508667,-2.531325340270996,-2.3455843925476074
1.1583061218261719,-0.9945809133573804,-2.3946595191955566,1.4028141498565674,-0.9918453693389893,-2.5343964099884033,-2.3498568534851074
1.160912036895752,-0.9975909124103448,-2.3980817794799805,1.4028141498565674,-0.9952676296234131,-2.5349793434143066,-2.3530874252319336
1.163517951965332,-0.9993976373924083,-2.400538444519043,1.4028141498565674,-0.9977242946624756,-2.5331027507781982,-2.3552064895629883
1.166123628616333,-1.0,-2.402027130126953,1.4028141498565674,-0.9992129802703857,-2.5288052558898926,-2.356142044067383
1.168729543685913,-0.9993976373924083,-2.4025228023529053,1.4028141498565674,-0.9997086524963379,-2.5221314430236816,-2.3558201789855957
1.1713354587554932,-0.9975909124103448,-2.4019832611083984,1.4028141498565674,-0.999169111251831,-2.5131402015686035,-2.35416841506958
1.1739413738250732,-0.9945809133573804,-2.4003496170043945,1.4028141498565674,-0.9975354671478271,-2.5018978118896484,-2.351116180419922
1.1765472888946533,-0.9903694533443939,-2.397552251815796,1.4028141498565674,-0.9947381019592285,-2.4884772300720215,-2.3466010093688965
1.1791529655456543,-0.9849590691974202,-2.3935158252716064,1.4028141498565674,-0.9907016754150391,-2.472963571548462,-2.3405685424804688
1.1817588806152344,-0.9783530199295618,-2.38816499710083,1.4028141498565674,-0.9853508472442627,-2.4554429054260254,-2.332972764968872
1.1843647956848145,-0.9705552847778822,-2.3814313411712646,1.4028141498565674,-0.9786171913146973,-2.436013698577881,-2.3237833976745605
1.1869707107543945,-0.9615705608064609,-2.373255491256714,1.4028141498565674,-0.9704413414001465,-2.414775848388672,-2.312983274459839
1.1895763874053955,-0.9514042600770569,-2.3635923862457275,1.4028141498565674,-0.9607782363891602,-2.3918375968933105,-2.300569534301758
1.1921823024749756,-0.9400625063890882,-2.3524155616760254,1.4028141498565674,-0.949601411819458,-2.367305278778076,-2.2865543365478516
1.1947882175445557,-0.9275521315908799,-2.339717388153076,1.4028141498565674,-0.9369032382965088,-2.3412914276123047,-2.270967483520508
1.1973941326141357,-0.9138806714644181,-2.3255109786987305,1.4028141498565674,-0.9226968288421631,-2.3139095306396484,-2.253851890563965
1.2000000476837158,-0.8990563611860738,-2.309828281402588,1.4028141498565674,-0.9070141315460205,-2.285275459289551,-2.2352652549743652
1.2026057243347168,-0.8830881303660418,-2.292721748352051,1.4028141498565674,-0.8899075984954834,-2.2555058002471924,-2.2152791023254395
1.2052116394042969,-0.8659855976694781,-2.2742488384246826,1.4028141498565674,-0.8714346885681152,-2.224708080291748,-2.1939663887023926
1.207817554473877,-0.847759065022573,-2.2544853687286377,1.4028141498565674,-0.8516712188720703,-2.1929941177368164,-2.1714136600494385
1.210423469543457,-0.8284195114070609,-2.233513832092285,1.4028141498565674,-0.8306996822357178,-2.1604766845703125,-2.1477103233337402
1.213029146194458,-0.8079785862468869,-2.2114195823669434,1.4028141498565674,-0.808605432510376,-2.1272618770599365,-2.1229467391967773
1.215635061264038,-0.7864486023910304,-2.1882829666137695,1.4028141498565674,-0.7854688167572021,-2.093446969985962,-2.0972061157226562
1.2182409763336182,-0.7638425286967099,-2.164186716079712,1.4028141498565674,-0.7613725662231445,-2.0591328144073486,-2.070575475692749
1.2208468914031982,-0.7401739822174229,-2.1392040252685547,1.4028141498565674,-0.7363898754119873,-2.0244107246398926,-2.0431292057037354
1.2234528064727783,-0.7154572200005447,-2.113403081893921,1.4028141498565674,-0.7105889320373535,-1.9893709421157837,-2.014941930770874
1.2260584831237793,-0.6897071304994142,-2.086838722229004,1.4028141498565674,-0.6840245723724365,-1.9540952444076538,-1.9860758781433105
1.2286643981933594,-0.6629392246050907,-2.0595507621765137,1.4028141498565674,-0.6567366123199463,-1.9186551570892334,-1.9565808773040771
1.2312703132629395,-0.6351696263031679,-2.03157377243042,1.4028141498565674,-0.6287596225738525,-1.883122205734253,-1.9265059232711792
1.2338762283325195,-0.6064150629612906,-2.0029280185699463,1.4028141498565674,-0.6001138687133789,-1.8475608825683594,-1.8958930969238281
1.2364821434020996,-0.5766928552532122,-1.973618507385254,1.4028141498565674,-0.5708043575286865,-1.8120250701904297,-1.8647727966308594
1.2390878200531006,-0.5460209067254738,-1.9436472654342651,1.4028141498565674,-0.5408331155776978,-1.7765703201293945,-1.833178997039795
1.2416937351226807,-0.5144176930129691,-1.9129931926727295,1.4028141498565674,-0.5101790428161621,-1.7412304878234863,-1.8011274337768555
1.2442996501922607,-0.48190225070991843,-1.8816378116607666,1.4028141498565674,-0.4788236618041992,-1.7060452699661255,-1.7686413526535034
1.2469055652618408,-0.4484941659029342,-1.8495515584945679,1.4028141498565674,-0.4467374086380005,-1.6710420846939087,-1.735734224319458
1.2495112419128418,-0.41421356237309537,-1.8167026042938232,1.4028141498565674,-0.41388845443725586,-1.6362468004226685,-1.702422022819519
1.2521171569824219,-0.3790810894741341,-1.7830466032028198,1.4028141498565674,-0.38023245334625244,-1.6016672849655151,-1.6687040328979492
1.254723072052002,-0.3431179096940373,-1.74854576587677,1.4028141498565674,-0.34573161602020264,-1.5673143863677979,-1.6345851421356201
1.257328987121582,-0.3063456859075542,-1.7131588459014893,1.4028141498565674,-0.3103446960449219,-1.533189058303833,-1.6000597476959229
1.259934902191162,-0.26878656832729186,-1.676844835281372,1.4028141498565674,-0.2740306854248047,-1.49928617477417,-1.5651181936264038
1.262540578842163,-0.23046318116125475,-1.6395705938339233,1.4028141498565674,-0.23675644397735596,-1.465598225593567,-1.5297467708587646
1.2651464939117432,-0.1913986089848665,-1.6012964248657227,1.4028141498565674,-0.19848227500915527,-1.432102084159851,-1.4939194917678833
1.2677524089813232,-0.15161638283569046,-1.5619983673095703,1.4028141498565674,-0.15918421745300293,-1.398775577545166,-1.4576115608215332
1.2703583240509033,-0.11114046603920436,-1.5216634273529053,1.4028141498565674,-0.11884927749633789,-1.3655925989151,-1.4208004474639893
1.2729640007019043,-0.06999523977419475,-1.480291724205017,1.4028141498565674,-0.07747757434844971,-1.3325227499008179,-1.3834660053253174
1.2755699157714844,-0.02820548838644399,-1.4378931522369385,1.4028141498565674,-0.035079002380371094,-1.2995226383209229,-1.345588207244873
1.2781758308410645,0.01420361554043148,-1.3945038318634033,1.4028141498565674,0.008310317993164062,-1.2665519714355469,-1.3071645498275757
1.2807817459106445,0.05720652634800416,-1.3501877784729004,1.4028141498565674,0.05262637138366699,-1.2335675954818726,-1.2682125568389893
1.2833876609802246,0.10077734069078614,-1.3050317764282227,1.4028141498565674,0.09778237342834473,-1.2005200386047363,-1.228765845298767
1.2859933376312256,0.14488981313943494,-1.2591559886932373,1.4028141498565674,0.14365816116333008,-1.1673612594604492,-1.188887119293213
1.2885992527008057,0.18951737199001917,-1.2126960754394531,1.4028141498565674,0.19011807441711426,-1.1340305805206299,-1.1486544609069824
1.2912051677703857,0.23463313526981922,-1.165824294090271,1.4028141498565674,0.2369898557662964,-1.100478172302246,-1.108180046081543
1.2938110828399658,0.280209926930024,-1.1187243461608887,1.4028141498565674,0.2840898036956787,-1.066648006439209,-1.0675897598266602
1.296416997909546,0.32622029321556,-1.0715773105621338,1.4028141498565674,0.3312368392944336,-1.032482385635376,-1.0270142555236816
1.2990226745605469,0.37263651920221696,-1.0245540142059326,1.4028141498565674,0.37826013565063477,-0.9979284405708313,-0.9865801930427551
1.301628589630127,0.419430645491075,-0.9777697324752808,1.4028141498565674,0.4250444173812866,-0.9629238247871399,-0.9463755488395691
1.304234504699707,0.4665744850502027,-0.9312888979911804,1.4028141498565674,0.47152525186538696,-0.9274181723594666,-0.9064524173736572
1.306840419769287,0.5140396401934717,-0.885076642036438,1.4028141498565674,0.5177375078201294,-0.8913566470146179,-0.8667914867401123
1.309446096420288,0.5617975196862597,-0.8389970660209656,1.4028141498565674,0.5638170838356018,-0.8546923398971558,-0.8273002505302429
1.3120520114898682,0.6098193559677425,-0.7927923798561096,1.4028141498565674,0.6100217700004578,-0.817370593547821,-0.7878134846687317
1.3146579265594482,0.6580762224793966,-0.7461346983909607,1.4028141498565674,0.6566794514656067,-0.779349684715271,-0.7481433749198914
1.3172638416290283,0.7065390510892753,-0.6986619830131531,1.4028141498565674,0.7041521668434143,-0.7405877709388733,-0.7081300020217896
1.3198697566986084,0.755178649601568,-0.650081992149353,1.4028141498565674,0.7527321577072144,-0.701048731803894,-0.6677402853965759
1.3224754333496094,0.8039657193408791,-0.6002823710441589,1.4028141498565674,0.8025317788124084,-0.6607028841972351,-0.6271630525588989
1.3250813484191895,0.8528708728006653,-0.5494115948677063,1.4028141498565674,0.8534025549888611,-0.6195153594017029,-0.58684241771698
1.3276872634887695,0.9018646513451638,-0.4979388117790222,1.4028141498565674,0.9048753380775452,-0.5774682760238647,-0.5474459528923035
1.3302931785583496,0.950917542954175,-0.4465424716472626,1.4028141498565674,0.9562716484069824,-0.5345441699028015,-0.5096305012702942
1.3328988552093506,0.9999999999999996,-0.39590391516685486,1.4028141498565674,1.0069102048873901,-0.49073684215545654,-0.47371235489845276
1.3355047702789307,1.049082457045824,-0.34639373421669006,1.4028141498565674,1.0564204454421997,-0.4460333585739136,-0.4392748177051544
1.3381106853485107,1.0981353486548353,-0.2978762984275818,1.4028141498565674,1.1049377918243408,-0.4004405736923218,-0.4050196707248688
1.3407166004180908,1.1471291271993338,-0.24967887997627258,1.4028141498565674,1.1531352996826172,-0.3539654016494751,-0.3689482510089874
1.343322515487671,1.19603428065912,-0.20087416470050812,1.4028141498565674,1.2019399404525757,-0.30662453174591064,-0.32896849513053894
1.3459281921386719,1.2448213503984311,-0.15073803067207336,1.4028141498565674,1.2520761489868164,-0.2584434151649475,-0.28368279337882996
1.348534107208252,1.2934609489107238,-0.09912087023258209,1.4028141498565674,1.3036932945251465,-0.20944249629974365,-0.2329513132572174
1.351140022277832,1.3419237775206025,-0.046595603227615356,1.4028141498565674,1.3562185764312744,-0.15966123342514038,-0.1779986321926117
1.353745937347412,1.3901806440322564,0.0057829031720757484,1.4028141498565674,1.4085971117019653,-0.1091422438621521,-0.12095214426517487
1.3563518524169922,1.4382024803137394,0.0568961501121521,1.4028141498565674,1.4597103595733643,-0.057933688163757324,-0.06411272287368774
1.3589575290679932,1.4859603598065274,0.10595069825649261,1.4028141498565674,1.5087648630142212,-0.006095230579376221,-0.009303285740315914
1.3615634441375732,1.5334255149497962,0.1527073234319687,1.4028141498565674,1.5555214881896973,0.046320319175720215,0.04250817000865936
1.3641693592071533,1.580569354508924,0.19743265211582184,1.4028141498565674,1.600246787071228,0.09924274682998657,0.09118065237998962
1.3667752742767334,1.6273634807977821,0.2407294660806656,1.4028141498565674,1.6435436010360718,0.15259701013565063,0.13718724250793457
1.3693809509277344,1.673779706784439,0.2833004891872406,1.4028141498565674,1.6861146688461304,0.20630115270614624,0.181285560131073
1.3719868659973145,1.7197900730699751,0.32576924562454224,1.4028141498565674,1.7285833358764648,0.26028144359588623,0.22426697611808777
1.3745927810668945,1.76536686473018,0.368543416261673,1.4028141498565674,1.771357536315918,0.3144451379776001,0.26674896478652954
1.3771986961364746,1.81048262800998,0.4117996394634247,1.4028141498565674,1.8146138191223145,0.36870092153549194,0.30912527441978455
1.3798046112060547,1.8551101868605642,0.4555051922798157,1.4028141498565674,1.8583192825317383,0.4229515790939331,0.35156479477882385
1.3824102878570557,1.899222659309213,0.49947887659072876,1.4028141498565674,1.9022929668426514,0.4770955443382263,0.3940618932247162
1.3850162029266357,1.942793473651995,0.5434665083885193,1.4028141498565674,1.9462807178497314,0.5310395956039429,0.4365113079547882
1.3876221179962158,1.9857963844595676,0.5871791839599609,1.4028141498565674,1.9899933338165283,0.5846756100654602,0.4787502586841583
1.390228033065796,2.028205488386443,0.6303507685661316,1.4028141498565674,2.0331649780273438,0.637898325920105,0.5206196904182434
1.3928337097167969,2.069995239774194,0.6727524399757385,1.4028141498565674,2.075566530227661,0.6905975937843323,0.5619836449623108
1.395439624786377,2.1111404660392035,0.7142159342765808,1.4028141498565674,2.117030143737793,0.7426750063896179,0.6027557253837585
1.398045539855957,2.1516163828356896,0.7546135187149048,1.4028141498565674,2.1574277877807617,0.7940205335617065,0.6428839564323425
1.400651454925537,2.1913986089848656,0.7938628792762756,1.4028141498565674,2.1966769695281982,0.8445274829864502,0.6823578476905823
1.4032573699951172,2.230463181161254,0.8319175839424133,1.4028141498565674,2.234731674194336,0.8940910696983337,0.7212021946907043
1.4058630466461182,2.2687865683272914,0.8687607645988464,1.4028141498565674,2.2715749740600586,0.9426054954528809,0.7594735026359558
1.4084689617156982,2.3063456859075533,0.9044113755226135,1.4028141498565674,2.307225465774536,0.989978551864624,0.7972704172134399
1.4110748767852783,2.343117909694037,0.9389145374298096,1.4028141498565674,2.341728687286377,1.0361089706420898,0.834725022315979
1.4136807918548584,2.3790810894741337,0.9723650813102722,1.4028141498565674,2.3751792907714844,1.0809019804000854,0.8720255494117737
1.4162864685058594,2.414213562373095,1.004917860031128,1.4028141498565674,2.4077320098876953,1.124265432357788,0.9094289541244507
1.4188923835754395,2.4484941659029333,1.0368160009384155,1.4028141498565674,2.4396300315856934,1.1661213636398315,0.9472818970680237
1.4214982986450195,2.4819022507099175,1.0683813095092773,1.4028141498565674,2.4711954593658447,1.2063850164413452,0.9860027432441711
1.4241042137145996,2.5144176930129687,1.1000128984451294,1.4028141498565674,2.5028271675109863,1.2449829578399658,1.0260615348815918
1.4267101287841797,2.546020906725473,1.1321260929107666,1.4028141498565674,2.534940242767334,1.281845211982727,1.0678937435150146
1.4293158054351807,2.576692855253212,1.165047526359558,1.4028141498565674,2.567861557006836,1.3169058561325073,1.1117587089538574
1.4319217205047607,2.6064150629612897,1.1988649368286133,1.4028141498565674,2.6016790866851807,1.350115418434143,1.1575547456741333
1.4345276355743408,2.6351696263031674,1.2332314252853394,1.4028141498565674,2.636045455932617,1.381420612335205,1.2045773267745972
1.437133550643921,2.6629392246050907,1.2672498226165771,1.4028141498565674,2.6700639724731445,1.4107797145843506,1.2513848543167114
1.439739465713501,2.6897071304994142,1.2994883060455322,1.4028141498565674,2.7023024559020996,1.438157320022583,1.2958258390426636
1.442345142364502,2.715457220000544,1.3282299041748047,1.4028141498565674,2.731044054031372,1.4635231494903564,1.3353416919708252
1.444951057434082,2.7401739822174225,1.3519747257232666,1.4028141498565674,2.754788875579834,1.4868613481521606,1.367585301399231
1.447556972503662,2.76384252869671,1.3700275421142578,1.4028141498565674,2.772841691970825,1.508158802986145,1.3911302089691162
1.4501628875732422,2.7864486023910304,1.3829878568649292,1.4028141498565674,2.785801887512207,1.5274080038070679,1.406087875366211
1.4527685642242432,2.807978586246886,1.3928546905517578,1.4028141498565674,2.795668840408325,1.544611930847168,1.4142801761627197
1.4553744792938232,2.828419511407061,1.402620792388916,1.4028141498565674,2.8054349422454834,1.559783697128296,1.4188445806503296
1.4579803943634033,2.847759065022573,1.4154126644134521,1.4028141498565674,2.8182268142700195,1.5729386806488037,1.4233362674713135
1.4605863094329834,2.8659855976694777,1.4334585666656494,1.4028141498565674,2.836272716522217,1.5841028690338135,1.4306278228759766
1.4631922245025635,2.8830881303660414,1.457263469696045,1.4028141498565674,2.8600776195526123,1.5933078527450562,1.4420082569122314
1.4657979011535645,2.8990563611860733,1.4853808879852295,1.4028141498565674,2.888195037841797,1.6005926132202148,1.456856369972229
1.4684038162231445,2.9138806714644176,1.5150092840194702,1.4028141498565674,2.917823314666748,1.606003999710083,1.4731581211090088
1.4710097312927246,2.92755213159088,1.5432037115097046,1.4028141498565674,2.9460177421569824,1.6095936298370361,1.4886915683746338
1.4736156463623047,2.9400625063890877,1.5681102275848389,1.4028141498565674,2.9709243774414062,1.6114187240600586,1.5023229122161865
1.4762213230133057,2.951404260077057,1.5893917083740234,1.4028141498565674,2.992205858230591,1.6115436553955078,1.5145076513290405
1.4788272380828857,2.961570560806461,1.6075626611709595,1.4028141498565674,3.0103769302368164,1.6100378036499023,1.5265527963638306
1.4814331531524658,2.970555284777882,1.6228169202804565,1.4028141498565674,3.0256309509277344,1.6069732904434204,1.5391449928283691
1.484039068222046,2.978353019929562,1.6344352960586548,1.4028141498565674,3.0372495651245117,1.6024290323257446,1.5513948202133179
1.486644983291626,2.98495906919742,1.6412651538848877,1.4028141498565674,3.044079303741455,1.59648597240448,1.5612468719482422
1.489250659942627,2.990369453344394,1.6427758932113647,1.4028141498565674,3.0455899238586426,1.5892306566238403,1.5668864250183105
1.491856575012207,2.9945809133573804,1.6396888494491577,1.4028141498565674,3.0425028800964355,1.5807491540908813,1.5679361820220947
1.494462490081787,2.997590912410345,1.6336970329284668,1.4028141498565674,3.036511182785034,1.5711314678192139,1.5655782222747803
1.4970684051513672,2.9993976373924083,1.6265969276428223,1.4028141498565674,3.0294110774993896,1.5604699850082397,1.5617337226867676
1.4996743202209473,3.0,1.619495153427124,1.4028141498565674,3.0223093032836914,1.5488581657409668,1.5580297708511353
1.5022799968719482,2.9993976373924083,1.6125481128692627,1.4028141498565674,3.01536226272583,1.5363900661468506,1.555214285850525
1.5048859119415283,2.997590912410345,1.605278491973877,1.4028141498565674,3.0080926418304443,1.5231568813323975,1.55320143699646
1.5074918270111084,2.9945809133573804,1.597177267074585,1.4028141498565674,2.9999914169311523,1.5092535018920898,1.5515297651290894
1.5100977420806885,2.990369453344394,1.588216781616211,1.4028141498565674,2.9910309314727783,1.4947723150253296,1.5498466491699219
1.5127034187316895,2.98495906919742,1.5789997577667236,1.4028141498565674,2.981813907623291,1.4798051118850708,1.5481617450714111
1.5153093338012695,2.9783530199295623,1.5704833269119263,1.4028141498565674,2.973297595977783,1.46443772315979,1.5467429161071777
1.5179152488708496,2.970555284777882,1.5634877681732178,1.4028141498565674,2.966301918029785,1.4487577676773071,1.5457978248596191
1.5205211639404297,2.9615705608064613,1.5582464933395386,1.4028141498565674,2.9610605239868164,1.432849407196045,1.5451675653457642
1.5231270790100098,2.951404260077057,1.5542528629302979,1.4028141498565674,2.9570670127868652,1.4167921543121338,1.5442084074020386
1.5257327556610107,2.9400625063890886,1.5504193305969238,1.4028141498565674,2.953233480453491,1.400662899017334,1.5419273376464844
1.5283386707305908,2.92755213159088,1.5454251766204834,1.4028141498565674,2.948239326477051,1.3845313787460327,1.5372551679611206
1.530944585800171,2.913880671464417,1.5380761623382568,1.4028141498565674,2.940890312194824,1.3684663772583008,1.5293200016021729
1.533550500869751,2.899056361186074,1.5275397300720215,1.4028141498565674,2.930353879928589,1.3525296449661255,1.517616629600525
1.536156177520752,2.8830881303660414,1.513431429862976,1.4028141498565674,2.916245460510254,1.3367812633514404,1.5020549297332764
1.538762092590332,2.8659855976694786,1.4957637786865234,1.4028141498565674,2.898577928543091,1.321268081665039,1.4828834533691406
1.541368007659912,2.8477590650225735,1.4748516082763672,1.4028141498565674,2.8776657581329346,1.3060389757156372,1.4605963230133057
1.5439739227294922,2.828419511407062,1.4511809349060059,1.4028141498565674,2.8539950847625732,1.2911335229873657,1.4358012676239014
1.5465798377990723,2.807978586246887,1.4253050088882446,1.4028141498565674,2.8281192779541016,1.2765860557556152,1.4091320037841797
1.5491855144500732,2.7864486023910313,1.3977723121643066,1.4028141498565674,2.800586462020874,1.2624266147613525,1.3811784982681274
1.5517914295196533,2.7638425286967103,1.3690675497055054,1.4028141498565674,2.771881580352783,1.2486727237701416,1.3524492979049683
1.5543973445892334,2.7401739822174243,1.3396090269088745,1.4028141498565674,2.7424230575561523,1.2353427410125732,1.3233669996261597
1.5570032596588135,2.7154572200005447,1.3097279071807861,1.4028141498565674,2.7125420570373535,1.2224445343017578,1.2942538261413574
1.5596091747283936,2.689707130499414,1.2796788215637207,1.4028141498565674,2.682492971420288,1.2099823951721191,1.265350341796875
1.5622148513793945,2.662939224605091,1.2496479749679565,1.4028141498565674,2.6524620056152344,1.197953224182129,1.2368227243423462
1.5648207664489746,2.635169626303167,1.2197551727294922,1.4028141498565674,2.6225693225860596,1.1863462924957275,1.208767294883728
1.5674266815185547,2.6064150629612906,1.1900811195373535,1.4028141498565674,2.592895269393921,1.175147294998169,1.18123459815979
1.5700325965881348,2.5766928552532127,1.160668969154358,1.4028141498565674,2.563483238220215,1.1643354892730713,1.1542342901229858
1.5726382732391357,2.546020906725475,1.1315429210662842,1.4028141498565674,2.5343570709228516,1.1538853645324707,1.1277484893798828
1.5752441883087158,2.514417693012969,1.102706789970398,1.4028141498565674,2.505520820617676,1.1437640190124512,1.1017322540283203
1.577850103378296,2.4819022507099193,1.074168086051941,1.4028141498565674,2.4769821166992188,1.133935570716858,1.0761343240737915
1.580456018447876,2.4484941659029342,1.045927882194519,1.4028141498565674,2.448741912841797,1.124358892440796,1.050889253616333
1.583061933517456,2.4142135623730967,1.0179661512374878,1.4028141498565674,2.4207801818847656,1.1149884462356567,1.0259006023406982
1.585667610168457,2.3790810894741345,0.9902039170265198,1.4028141498565674,2.3930180072784424,1.1057755947113037,1.0010180473327637
1.588273525238037,2.343117909694036,0.9624208807945251,1.4028141498565674,2.3652350902557373,1.0966651439666748,0.9759605526924133
1.5908794403076172,2.306345685907554,0.9341618418693542,1.4028141498565674,2.3369760513305664,1.087601900100708,0.9502441883087158
1.5934853553771973,2.2687865683272905,0.9045902490615845,1.4028141498565674,2.3074045181274414,1.0785263776779175,0.9230641722679138
1.5960910320281982,2.230463181161255,0.8723544478416443,1.4028141498565674,2.2751686573028564,1.0693780183792114,0.8931887149810791
1.5986969470977783,2.1913986089848665,0.8354970812797546,1.4028141498565674,2.238311290740967,1.06009042263031,0.8588842749595642
1.6013028621673584,2.151616382835692,0.7915655374526978,1.4028141498565674,2.1943798065185547,1.050600290298462,0.8180146813392639
1.6039087772369385,2.1111404660392044,0.7380431890487671,1.4028141498565674,2.140857219696045,1.0408400297164917,0.76835697889328
1.6065146923065186,2.0699952397741965,0.6734034419059753,1.4028141498565674,2.0762176513671875,1.0307433605194092,0.7083777189254761
1.6091203689575195,2.028205488386444,0.5989811420440674,1.4028141498565674,2.0017952919006348,1.0202428102493286,0.638535737991333
1.6117262840270996,1.9857963844595672,0.5215466618537903,1.4028141498565674,1.924360752105713,1.0092694759368896,0.5630146861076355
1.6143321990966797,1.942793473651996,0.4558127820491791,1.4028141498565674,1.8586269617080688,0.9977576732635498,0.4913540184497833
1.6169381141662598,1.8992226593092125,0.4246293604373932,1.4028141498565674,1.8274434804916382,0.9856414794921875,0.4386563003063202
1.6195440292358398,1.8551101868605653,0.4541102945804596,1.4028141498565674,1.8569244146347046,0.9728565216064453,0.4228411018848419
1.6221497058868408,1.8104826280099795,0.5620809197425842,1.4028141498565674,1.9648950099945068,0.9593407511711121,0.45824411511421204
1.624755620956421,1.765366864730181,0.7433626055717468,1.4028141498565674,2.146176815032959,0.9450324177742004,0.5474384427070618
1.627361536026001,2.7197900730699764,0.9612227082252502,1.4028141498565674,2.364036798477173,0.9298738241195679,0.675998866558075
1.629967451095581,2.6737797067844418,1.1559674739837646,1.4028141498565674,2.558781623840332,0.9138107299804688,0.8154630661010742
1.632573127746582,2.6273634807977833,1.2711985111236572,1.4028141498565674,2.6740126609802246,0.8967925310134888,0.9348742365837097
1.635179042816162,2.5805693545089268,1.2830204963684082,1.4028141498565674,2.6858346462249756,0.8787685632705688,1.01467764377594
1.6377849578857422,2.5334255149497973,1.2109534740447998,1.4028141498565674,2.613767623901367,0.8596949577331543,1.0535287857055664
1.6403908729553223,2.4859603598065267,1.1026147603988647,1.4028141498565674,2.5054287910461426,0.8395326137542725,1.0640747547149658
1.6429967880249023,2.4382024803137403,1.0045652389526367,1.4028141498565674,2.407379388809204,0.8182443380355835,1.0619275569915771
1.6456024646759033,2.390180644032256,0.9405750632286072,1.4028141498565674,2.3433892726898193,0.7958022356033325,1.0562995672225952
1.6482083797454834,2.341923777520604,0.9085680842399597,1.4028141498565674,2.311382293701172,0.7721752524375916,1.047570824623108
1.6508142948150635,2.2934609489107234,0.8918423056602478,1.4028141498565674,2.29465651512146,0.7473435401916504,1.0308029651641846
1.6534202098846436,2.2448213503984342,0.8727858662605286,1.4028141498565674,2.275599956512451,0.7212899923324585,1.0009191036224365
1.6560258865356445,2.1960342806591213,0.8409887552261353,1.4028141498565674,2.243803024291992,0.6940063238143921,0.956001341342926
1.6586318016052246,2.147129127199337,0.7944117188453674,1.4028141498565674,2.19722580909729,0.6654813289642334,0.897791862487793
1.6612377166748047,2.0981353486548366,0.736572265625,1.4028141498565674,2.1393864154815674,0.6357158422470093,0.8303993344306946
1.6638436317443848,2.049082457045827,0.6729675531387329,1.4028141498565674,2.07578182220459,0.6047147512435913,0.7585534453392029
1.6664495468139648,2.000000000000001,0.6085621118545532,1.4028141498565674,2.01137638092041,0.5724875926971436,0.6862961053848267
1.6690552234649658,1.9509175429541745,0.5466834306716919,1.4028141498565674,1.9494975805282593,0.5390521287918091,0.616400957107544
1.671661138534546,1.9018646513451651,0.4888974130153656,1.4028141498565674,1.8917115926742554,0.5044223070144653,0.5503031611442566
1.674267053604126,1.8528708728006646,0.43544092774391174,1.4028141498565674,1.8382550477981567,0.46862703561782837,0.4884047210216522
1.676872968673706,1.8039657193408802,0.3857167065143585,1.4028141498565674,1.7885308265686035,0.43169593811035156,0.43040385842323303
1.6794788837432861,1.7551786496015676,0.3387550115585327,1.4028141498565674,1.7415691614151,0.3936644196510315,0.37563738226890564
1.682084560394287,1.7065390510892782,0.29353633522987366,1.4028141498565674,1.6963504552841187,0.3545762598514557,0.3233315348625183
1.6846904754638672,1.6580762224793977,0.2491624355316162,1.4028141498565674,1.6519765853881836,0.3144686222076416,0.27274224162101746
1.6872963905334473,1.6098193559677454,0.20497319102287292,1.4028141498565674,1.6077873706817627,0.2733948826789856,0.2232724279165268
1.6899023056030273,1.5617975196862608,0.16053882241249084,1.4028141498565674,1.5633529424667358,0.23140689730644226,0.17447972297668457
1.6925079822540283,1.5140396401934746,0.11565408110618591,1.4028141498565674,1.5184682607650757,0.18856671452522278,0.12608502805233002
1.6951138973236084,1.466574485050204,0.0702688992023468,1.4028141498565674,1.4730830192565918,0.1449274718761444,0.07793012261390686
1.6977198123931885,1.4194306454910746,0.02446526288986206,1.4028141498565674,1.4272794723510742,0.10055750608444214,0.029973089694976807
1.7003257274627686,1.372636519202218,-0.02160876989364624,1.4028141498565674,1.3812053203582764,0.055524200201034546,-0.017763406038284302
1.7029316425323486,1.3262202932155596,-0.06777429580688477,1.4028141498565674,1.3350398540496826,0.009898200631141663,-0.0652121901512146
1.7055373191833496,1.280209926930025,-0.11384594440460205,1.4028141498565674,1.2889682054519653,-0.03624218702316284,-0.11228382587432861
1.7081432342529297,1.2346331352698203,-0.15967032313346863,1.4028141498565674,1.2431437969207764,-0.08282993733882904,-0.15889903903007507
1.7107491493225098,1.1895173719900218,-0.20510974526405334,1.4028141498565674,1.1977044343948364,-0.12978331744670868,-0.20497405529022217
1.7133550643920898,1.144889813139436,-0.2500625252723694,1.4028141498565674,1.1527516841888428,-0.17702272534370422,-0.2504442632198334
1.7159607410430908,1.1007773406907888,-0.29445311427116394,1.4028141498565674,1.108361005783081,-0.22446191310882568,-0.29525503516197205
1.718566656112671,1.057206526348005,-0.3382456600666046,1.4028141498565674,1.0645685195922852,-0.2720268964767456,-0.3393826186656952
1.721172571182251,1.0142036155404341,-0.38141515851020813,1.4028141498565674,1.0213990211486816,-0.3196309804916382,-0.38280704617500305
1.723778486251831,0.9717945116135573,-0.42395442724227905,1.4028141498565674,0.9788597226142883,-0.3671899139881134,-0.42552000284194946
1.7263844013214111,0.930004760225805,-0.4658656716346741,1.4028141498565674,0.9369484782218933,-0.41461920738220215,-0.46752575039863586
1.728990077972412,0.8888595339607965,-0.5071533918380737,1.4028141498565674,0.8956607580184937,-0.4618305563926697,-0.508828341960907
1.7315959930419922,0.8483836171643091,-0.547832190990448,1.4028141498565674,0.8549819588661194,-0.508747935295105,-0.5494460463523865
1.7342019081115723,0.8086013910151346,-0.5879055857658386,1.4028141498565674,0.8149085640907288,-0.5552842617034912,-0.5893868803977966
1.7368078231811523,0.7695368188387464,-0.6273725032806396,1.4028141498565674,0.7754416465759277,-0.6013562679290771,-0.6286587119102478
1.7394134998321533,0.7312134316727106,-0.6662241816520691,1.4028141498565674,0.7365899682044983,-0.6468788385391235,-0.6672645807266235
1.7420194149017334,0.6936543140924467,-0.7044554352760315,1.4028141498565674,0.6983587145805359,-0.6917797327041626,-0.7052114605903625
1.7446253299713135,0.6568820903059649,-0.7420405745506287,1.4028141498565674,0.6607735753059387,-0.7359760403633118,-0.7424909472465515
1.7472312450408936,0.6209189105258666,-0.7789533138275146,1.4028141498565674,0.6238608360290527,-0.7793912291526794,-0.7790928483009338
1.7498371601104736,0.5857864376269042,-0.8151577115058899,1.4028141498565674,0.5876564383506775,-0.8219499588012695,-0.8149989247322083
1.7524428367614746,0.5515058340970669,-0.8506115078926086,1.4028141498565674,0.5522026419639587,-0.8635761737823486,-0.8501845002174377
1.7550487518310547,0.5180977492900813,-0.8852756023406982,1.4028141498565674,0.5175385475158691,-0.9042072892189026,-0.8846274018287659
1.7576546669006348,0.48558230698703175,-0.9190995097160339,1.4028141498565674,0.48371464014053345,-0.9437722563743591,-0.9182923436164856
1.7602605819702148,0.4539790932745258,-0.9520318508148193,1.4028141498565674,0.45078229904174805,-0.9822059273719788,-0.9511416554450989
1.762866497039795,0.4233071447467882,-0.9840215444564819,1.4028141498565674,0.41879260540008545,-1.0194462537765503,-0.9831345081329346
1.765472173690796,0.39358493703871034,-1.0150154829025269,1.4028141498565674,0.3877986669540405,-1.0554319620132446,-1.0142264366149902
1.768078088760376,0.3648303736968339,-1.044969081878662,1.4028141498565674,0.3578450679779053,-1.0901128053665161,-1.044377088546753
1.770684003829956,0.33706077539490975,-1.073833703994751,1.4028141498565674,0.3289804458618164,-1.1234349012374878,-1.0735392570495605
1.7732899188995361,0.3102928695005871,-1.1015641689300537,1.4028141498565674,0.30124998092651367,-1.155347466468811,-1.1016656160354614
1.775895595550537,0.2845427799994562,-1.1281203031539917,1.4028141498565674,0.2746938467025757,-1.1858034133911133,-1.1287087202072144
1.7785015106201172,0.25982601778257663,-1.1534721851348877,1.4028141498565674,0.2493419647216797,-1.2147669792175293,-1.1546294689178467
1.7811074256896973,0.23615747130329012,-1.1775870323181152,1.4028141498565674,0.22522711753845215,-1.2421956062316895,-1.1793811321258545
1.7837133407592773,0.21355139760896913,-1.2004411220550537,1.4028141498565674,0.20237302780151367,-1.2680553197860718,-1.2029224634170532
1.7863192558288574,0.192021413753114,-1.2220169305801392,1.4028141498565674,0.18079721927642822,-1.2923157215118408,-1.2252142429351807
1.7889249324798584,0.17158048859293862,-1.2422984838485718,1.4028141498565674,0.1605156660079956,-1.314946174621582,-1.2462170124053955
1.7915308475494385,0.15224093497742697,-1.2612833976745605,1.4028141498565674,0.14153075218200684,-1.335928201675415,-1.2659001350402832
1.7941367626190186,0.1340144023305223,-1.2789673805236816,1.4028141498565674,0.12384676933288574,-1.3552392721176147,-1.284231185913086
1.7967426776885986,0.11691186963395905,-1.2953546047210693,1.4028141498565674,0.10745954513549805,-1.3728629350662231,-1.3011798858642578
1.7993483543395996,0.1009436388139271,-1.3104512691497803,1.4028141498565674,0.09236288070678711,-1.3887847661972046,-1.3167189359664917
1.8019542694091797,0.0861193285355828,-1.3242740631103516,1.4028141498565674,0.07854008674621582,-1.402998924255371,-1.3308278322219849
1.8045601844787598,0.07244786840912054,-1.336838960647583,1.4028141498565674,0.06597518920898438,-1.415497899055481,-1.3434853553771973
1.8071660995483398,0.05993749361091183,-1.348166584968567,1.4028141498565674,0.05464756488800049,-1.426279067993164,-1.354672908782959
1.80977201461792,0.04859573992294308,-1.358283281326294,1.4028141498565674,0.04453086853027344,-1.4353442192077637,-1.3643779754638672
1.812377691268921,0.03842943919353914,-1.3672149181365967,1.4028141498565674,0.0355992317199707,-1.4426958560943604,-1.3725851774215698
1.814983606338501,0.02944471522211778,-1.374993920326233,1.4028141498565674,0.027820229530334473,-1.448344111442566,-1.379288911819458
1.817589521408081,0.02164698007043775,-1.3816518783569336,1.4028141498565674,0.02116227149963379,-1.4522979259490967,-1.3844830989837646
1.8201954364776611,0.015040930802580288,-1.3872228860855103,1.4028141498565674,0.015591263771057129,-1.4545716047286987,-1.38816499710083
1.8228013515472412,0.009630546655606143,-1.3917392492294312,1.4028141498565674,0.01107490062713623,-1.4551807641983032,-1.3903344869613647
1.8254070281982422,0.00541908664262003,-1.395235538482666,1.4028141498565674,0.007578611373901367,-1.4541451930999756,-1.3909964561462402
1.8280129432678223,0.00240908758965519,-1.3977419137954712,1.4028141498565674,0.005072236061096191,-1.4514868259429932,-1.3901567459106445
1.8306188583374023,0.0006023626075917221,-1.399288296699524,1.4028141498565674,0.003525853157043457,-1.4472298622131348,-1.3878276348114014
1.8332247734069824,0.0,-1.3998960256576538,1.4028141498565674,0.0029181241989135742,-1.4414011240005493,-1.3840231895446777
1.8358304500579834,0.0006023626075917221,-1.3995826244354248,1.4028141498565674,0.003231525421142578,-1.4340306520462036,-1.3787630796432495
1.8384363651275635,0.00240908758965519,-1.3983569145202637,1.4028141498565674,0.004457235336303711,-1.425148606300354,-1.3720698356628418
1.8410422801971436,0.005419086642619586,-1.3962156772613525,1.4028141498565674,0.006598472595214844,-1.4147883653640747,-1.3639702796936035
1.8436481952667236,0.009630546655606143,-1.3931447267532349,1.4028141498565674,0.00966942310333252,-1.40298593044281,-1.354496717453003
1.8462541103363037,0.015040930802579844,-1.3891150951385498,1.4028141498565674,0.013699054718017578,-1.3897778987884521,-1.34368896484375
1.8488597869873047,0.02164698007043775,-1.3840827941894531,1.4028141498565674,0.018731355667114258,-1.3752046823501587,-1.3315904140472412
1.8514657020568848,0.02944471522211778,-1.3779876232147217,1.4028141498565674,0.024826526641845703,-1.3593037128448486,-1.3182504177093506
1.8540716171264648,0.038429439193538695,-1.3707536458969116,1.4028141498565674,0.03206050395965576,-1.3421181440353394,-1.303728461265564
1.856677532196045,0.04859573992294308,-1.3622897863388062,1.4028141498565674,0.04052436351776123,-1.3236908912658691,-1.2880911827087402
1.859283208847046,0.059937493610911385,-1.3524972200393677,1.4028141498565674,0.05031692981719971,-1.304067611694336,-1.2714186906814575
1.861889123916626,0.0724478684091201,-1.34126615524292,1.4028141498565674,0.06154799461364746,-1.283290147781372,-1.253796935081482
1.864495038986206,0.0861193285355828,-1.3284902572631836,1.4028141498565674,0.07432389259338379,-1.261406660079956,-1.2353304624557495
1.8671009540557861,0.1009436388139262,-1.3140709400177002,1.4028141498565674,0.08874320983886719,-1.2384637594223022,-1.2161349058151245
1.8697068691253662,0.11691186963395861,-1.2979257106781006,1.4028141498565674,0.1048884391784668,-1.2145085334777832,-1.1963404417037964
1.8723125457763672,0.13401440233052142,-1.2800041437149048,1.4028141498565674,0.1228100061416626,-1.1895923614501953,-1.176093339920044
1.8749184608459473,0.15224093497742652,-1.2602863311767578,1.4028141498565674,0.14252781867980957,-1.163758635520935,-1.155545711517334
1.8775243759155273,0.17158048859293817,-1.238806962966919,1.4028141498565674,0.16400718688964844,-1.1370590925216675,-1.1348650455474854
1.8801302909851074,0.1920214137531131,-1.2156472206115723,1.4028141498565674,0.18716692924499512,-1.1095426082611084,-1.114215612411499
1.8827362060546875,0.21355139760896824,-1.1909470558166504,1.4028141498565674,0.211867094039917,-1.0812586545944214,-1.0937575101852417
1.8853418827056885,0.23615747130328968,-1.164903998374939,1.4028141498565674,0.23791015148162842,-1.0522595643997192,-1.0736379623413086
1.8879477977752686,0.25982601778257575,-1.137750506401062,1.4028141498565674,0.26506364345550537,-1.0225894451141357,-1.0539673566818237
1.8905537128448486,0.2845427799994553,-1.1097602844238281,1.4028141498565674,0.29305386543273926,-0.9923002123832703,-1.0348197221755981
1.8931596279144287,0.3102928695005862,-1.081221580505371,1.4028141498565674,0.3215925693511963,-0.9614412784576416,-1.0162136554718018
1.8957653045654297,0.33706077539490886,-1.0524132251739502,1.4028141498565674,0.3504009246826172,-0.9300640225410461,-0.9981001019477844
1.8983712196350098,0.364830373696833,-1.0235798358917236,1.4028141498565674,0.37923431396484375,-0.8982118368148804,-0.9803540706634521
1.9009771347045898,0.39358493703870945,-0.9949139356613159,1.4028141498565674,0.40790021419525146,-0.8659352660179138,-0.9627695679664612
1.90358304977417,0.4233071447467873,-0.9665309190750122,1.4028141498565674,0.4362832307815552,-0.8332825303077698,-0.9450643658638
1.90618896484375,0.4539790932745249,-0.9384526610374451,1.4028141498565674,0.4643614888191223,-0.8003004789352417,-0.9268864989280701
1.908794641494751,0.4855823069870304,-0.9106020331382751,1.4028141498565674,0.49221211671829224,-0.7670383453369141,-0.907830536365509
1.911400556564331,0.5180977492900802,-0.8827978372573853,1.4028141498565674,0.5200163125991821,-0.7335361242294312,-0.8874526619911194
1.9140064716339111,0.5515058340970656,-0.8547763228416443,1.4028141498565674,0.5480378270149231,-0.6998422741889954,-0.86530601978302
1.9166123867034912,0.5857864376269031,-0.8262031078338623,1.4028141498565674,0.5766110420227051,-0.6660012602806091,-0.8409619927406311
1.9192180633544922,0.6209189105258655,-0.7967031598091125,1.4028141498565674,0.6061109900474548,-0.6320593357086182,-0.8140440583229065
1.9218239784240723,0.6568820903059636,-0.7658789753913879,1.4028141498565674,0.6369351744651794,-0.5980535745620728,-0.7842422127723694
1.9244298934936523,0.6936543140924454,-0.7333630919456482,1.4028141498565674,0.6694510579109192,-0.5640280246734619,-0.7513485550880432
1.9270358085632324,0.7312134316727092,-0.6988347172737122,1.4028141498565674,0.7039794325828552,-0.5300244092941284,-0.7152625918388367
1.9296417236328125,0.769536818838745,-0.6620476841926575,1.4028141498565674,0.7407664656639099,-0.496082067489624,-0.6760002970695496
1.9322474002838135,0.8086013910151333,-0.6228548884391785,1.4028141498565674,0.7799592614173889,-0.4622436761856079,-0.6337002515792847
1.9348533153533936,0.8483836171643078,-0.5812044143676758,1.4028141498565674,0.8216097354888916,-0.42854043841362,-0.5885939002037048
1.9374592304229736,0.8888595339607952,-0.5371643900871277,1.4028141498565674,0.8656497597694397,-0.3950121998786926,-0.5410197973251343
1.9400651454925537,0.9300047602258035,-0.49090203642845154,1.4028141498565674,0.9119120836257935,-0.36169523000717163,-0.4913870096206665
1.9426710605621338,0.9717945116135558,-0.4426788091659546,1.4028141498565674,0.9601353406906128,-0.3286241292953491,-0.440158486366272
1.9452767372131348,1.0142036155404326,-0.39283499121665955,1.4028141498565674,1.0099791288375854,-0.2958347797393799,-0.38783177733421326
1.9478826522827148,1.0572065263480037,-0.3417544662952423,1.4028141498565674,1.0610597133636475,-0.26335445046424866,-0.3348996639251709
1.950488567352295,1.100777340690787,-0.2898694574832916,1.4028141498565674,1.1129447221755981,-0.23121702671051025,-0.28185972571372986
1.953094482421875,1.1448898131394345,-0.2376212477684021,1.4028141498565674,1.1651928424835205,-0.19945263862609863,-0.22917649149894714
1.955700159072876,1.1895173719900205,-0.1854517012834549,1.4028141498565674,1.217362403869629,-0.16809242963790894,-0.17727991938591003
1.958306074142456,1.2346331352698188,-0.1337699294090271,1.4028141498565674,1.2690441608428955,-0.13716024160385132,-0.1265389621257782
1.9609119892120361,1.2802099269300236,-0.08296102285385132,1.4028141498565674,1.3198530673980713,-0.10668395459651947,-0.07727755606174469
1.9635179042816162,1.3262202932155578,-0.033366769552230835,1.4028141498565674,1.3694473505020142,-0.07668910920619965,-0.02976270020008087
1.9661238193511963,1.3726365192022165,0.014719904400408268,1.4028141498565674,1.4175341129302979,-0.04720063507556915,0.015796348452568054
1.9687294960021973,1.4194306454910728,0.06105503439903259,1.4028141498565674,1.4638692140579224,-0.018243834376335144,0.05924111604690552
1.9713354110717773,1.4665744850502023,0.10545787215232849,1.4028141498565674,1.5082720518112183,0.010165363550186157,0.10047328472137451
1.9739413261413574,1.5140396401934728,0.14778152108192444,1.4028141498565674,1.5505956411361694,0.038002580404281616,0.13942503929138184
1.9765472412109375,1.5617975196862592,0.1879321038722992,1.4028141498565674,1.590746283531189,0.06524933129549026,0.17607441544532776
1.9791529178619385,1.6098193559677438,0.2258504033088684,1.4028141498565674,1.628664493560791,0.09188371151685715,0.21042326092720032
1.9817588329315186,1.6580762224793961,0.26152488589286804,1.4028141498565674,1.6643390655517578,0.11789465695619583,0.24251437187194824
1.9843647480010986,1.7065390510892766,0.2949638068675995,1.4028141498565674,1.6977779865264893,0.14326409995555878,0.2723989486694336
1.9869706630706787,1.7551786496015658,0.3262001574039459,1.4028141498565674,1.729014277458191,0.16797590255737305,0.30014583468437195
1.9895765781402588,1.8039657193408785,0.35529008507728577,1.4028141498565674,1.7581042051315308,0.19201713800430298,0.3258378803730011
1.9921822547912598,1.8528708728006629,0.3823005259037018,1.4028141498565674,1.7851146459579468,0.2153731882572174,0.3495623767375946
1.9947881698608398,1.9018646513451634,0.4073173403739929,1.4028141498565674,1.810131549835205,0.23803701996803284,0.37141740322113037
1.99739408493042,1.9509175429541727,0.43042564392089844,1.4028141498565674,1.8332397937774658,0.25999653339385986,0.39149680733680725
2.0,1.9999999999999991,0.4517170190811157,1.4028141498565674,1.854531168937683,0.2812419831752777,0.4098956882953644


==> figs/decouple/spectra.csv <==
f,total,scaling,gabor,alt,linear
-0.5,1.2663111686706543,0.754502534866333,0.6562719345092773,0.6577996015548706,0.5247315764427185
-0.4996744990348816,1.2430155277252197,0.7545170187950134,0.6789085268974304,0.6780913472175598,0.5249285101890564
-0.4993489682674408,1.1580495834350586,0.7544876933097839,0.6642661094665527,0.6661351919174194,0.5249238014221191
-0.4990234375,1.1071830987930298,0.7545126676559448,0.6171374320983887,0.6221460103988647,0.5246825218200684
-0.4986979365348816,1.0228501558303833,0.7545115351676941,0.5856243968009949,0.5808741450309753,0.5250788927078247
-0.4983724057674408,0.9922828078269958,0.7545038461685181,0.522428572177887,0.5237057209014893,0.5244690775871277
-0.498046875,0.9894458055496216,0.7545005083084106,0.5228354334831238,0.5077931880950928,0.5253509879112244
-0.4977213740348816,0.9510002732276917,0.7545061111450195,0.5210379958152771,0.5120667815208435,0.5244766473770142
-0.4973958432674408,0.9339348077774048,0.7545424103736877,0.4921666383743286,0.4866866171360016,0.5250104069709778
-0.4970703125,0.8560627698898315,0.7545490860939026,0.49038165807724,0.46903181076049805,0.5247800946235657
-0.4967448115348816,0.7962008118629456,0.7545415163040161,0.3962198495864868,0.39168211817741394,0.5248410105705261
-0.4964192807674408,0.7563191056251526,0.7545499205589294,0.32946541905403137,0.31268203258514404,0.5247592926025391
-0.49609375,0.7618975043296814,0.7545552849769592,0.24833185970783234,0.2435944527387619,0.5249711871147156
-0.4957682490348816,0.8423786759376526,0.7545711994171143,0.20531414449214935,0.1935836523771286,0.5246825218200684
-0.4954427182674408,0.8854842185974121,0.7545799016952515,0.2507348358631134,0.23268945515155792,0.5249461531639099
-0.4951171875,0.9440423846244812,0.7545881867408752,0.2837981879711151,0.2704196572303772,0.5246782898902893
-0.4947916865348816,0.9401518106460571,0.7546058893203735,0.30302125215530396,0.29351669549942017,0.5249843597412109
-0.4944661557674408,0.9552792906761169,0.7546200752258301,0.3105369806289673,0.2980385422706604,0.524884045124054
-0.494140625,0.9655275940895081,0.7546314597129822,0.302958220243454,0.2922839820384979,0.524625837802887
-0.4938151240348816,0.9881274700164795,0.7546499371528625,0.32051002979278564,0.3119733929634094,0.5251040458679199
-0.4934895932674408,1.0586237907409668,0.7546604871749878,0.37074053287506104,0.35480570793151855,0.5247620940208435
-0.4931640625,1.0846023559570312,0.754680871963501,0.4179796576499939,0.41016072034835815,0.5246058106422424
-0.4928385615348816,1.1416881084442139,0.7547042369842529,0.4898006319999695,0.46868404746055603,0.5253735780715942
-0.4925130307674408,1.121856451034546,0.7547122836112976,0.5133384466171265,0.4951108396053314,0.524530827999115
-0.4921875,1.0860739946365356,0.7547217607498169,0.5137472748756409,0.4948795735836029,0.5248122215270996
-0.4918619990348816,1.0546555519104004,0.754747748374939,0.4897332787513733,0.4658775329589844,0.525391697883606
-0.4915364682674408,1.0032553672790527,0.7547752857208252,0.4598086476325989,0.44373518228530884,0.524436891078949
-0.4912109375,1.0224037170410156,0.7547962665557861,0.44660118222236633,0.4258095324039459,0.5250152945518494
-0.4908854365348816,1.009817123413086,0.7548081874847412,0.4516887962818146,0.42542141675949097,0.5254181623458862
-0.4905599057674408,1.0154955387115479,0.7548301815986633,0.4601139724254608,0.4371156394481659,0.5242404341697693
-0.490234375,1.007402777671814,0.7548802495002747,0.4620862305164337,0.436274915933609,0.5256374478340149
-0.4899088740348816,0.9660657644271851,0.7548736929893494,0.4583171308040619,0.4352273643016815,0.5247867107391357
-0.4895833432674408,0.9396526217460632,0.7549126148223877,0.4181911051273346,0.3935403823852539,0.5248674750328064
-0.4892578125,0.8939115405082703,0.7549374103546143,0.3764333724975586,0.351792573928833,0.5253151655197144
-0.4889323115348816,0.9073372483253479,0.7549628615379333,0.33957210183143616,0.3286392092704773,0.524868369102478
-0.4886067807674408,0.9285113215446472,0.7549916505813599,0.32407960295677185,0.3194758892059326,0.5249304175376892
-0.48828125,0.9652620553970337,0.755012571811676,0.353020042181015,0.350812166929245,0.5254151821136475
-0.4879557490348816,0.9977284073829651,0.7550503015518188,0.3761692941188812,0.37363743782043457,0.5244572162628174
-0.4876302182674408,0.9939491748809814,0.7550771832466125,0.3917769491672516,0.39861324429512024,0.5255571603775024
-0.4873046875,1.0104930400848389,0.7551124095916748,0.41024959087371826,0.4146188497543335,0.5247690677642822
-0.4869791865348816,0.9812643527984619,0.7551434636116028,0.38784828782081604,0.40149208903312683,0.5252155065536499
-0.4866536557674408,1.000728726387024,0.7551706433296204,0.3957730829715729,0.4092792868614197,0.5251385569572449
-0.486328125,1.0176153182983398,0.7552183866500854,0.4039371609687805,0.41569799184799194,0.5249984264373779
-0.4860026240348816,1.0273411273956299,0.7552445530891418,0.4216529130935669,0.4376203715801239,0.5252763628959656
-0.4856770932674408,1.0644919872283936,0.7552734613418579,0.46256905794143677,0.4645535945892334,0.5250461101531982
-0.4853515625,1.0398420095443726,0.7553055286407471,0.4681904911994934,0.4738960564136505,0.5253472328186035
-0.4850260615348816,1.0468714237213135,0.7553653717041016,0.4922157824039459,0.4879774749279022,0.5250276923179626
-0.4847005307674408,1.001328468322754,0.7553690075874329,0.4773154556751251,0.4669964015483856,0.52530837059021
-0.484375,0.9578807353973389,0.7554256916046143,0.44814199209213257,0.44233080744743347,0.5253005027770996
-0.4840494990348816,0.9503136277198792,0.7554602026939392,0.41996318101882935,0.40529537200927734,0.5252823829650879
-0.4837239682674408,0.9246792793273926,0.7554922699928284,0.3978959918022156,0.3774581253528595,0.5254074335098267
-0.4833984375,0.9435186386108398,0.7555376887321472,0.39751318097114563,0.36537912487983704,0.5253526568412781
-0.4830729365348816,0.9215349555015564,0.7555862665176392,0.3804042339324951,0.3398709297180176,0.5253967046737671
-0.4827474057674408,0.9222556948661804,0.7556103467941284,0.3786519169807434,0.33698853850364685,0.5254740118980408
-0.482421875,0.9105609655380249,0.7556573152542114,0.36036568880081177,0.31296247243881226,0.5252832770347595
-0.4820963740348816,0.8822124600410461,0.7557185292243958,0.33308953046798706,0.2875184416770935,0.5257236957550049
-0.4817708432674408,0.8919755220413208,0.7557559609413147,0.3053722083568573,0.26228681206703186,0.5252724289894104
-0.4814453125,0.8908370733261108,0.7557783126831055,0.2688148021697998,0.23969028890132904,0.5256561636924744
-0.4811198115348816,0.9501066207885742,0.7558208107948303,0.2961457073688507,0.27272576093673706,0.525558590888977
-0.4807942807674408,0.9794908165931702,0.7558969259262085,0.31510797142982483,0.30307537317276,0.5253755450248718
-0.48046875,1.0159978866577148,0.75593501329422,0.35177767276763916,0.3503970205783844,0.5257608890533447
-0.4801432490348816,1.0518497228622437,0.7559791207313538,0.3967413306236267,0.39498981833457947,0.5254782438278198
-0.4798177182674408,1.037636637687683,0.7560285329818726,0.39402174949645996,0.41277286410331726,0.5256116986274719
-0.4794921875,1.0683884620666504,0.7560935616493225,0.42747101187705994,0.44216078519821167,0.5257971286773682
-0.4791666865348816,1.0576361417770386,0.7561258673667908,0.42087385058403015,0.4457184970378876,0.5254550576210022
-0.4788411557674408,1.0898185968399048,0.7561824917793274,0.4509560465812683,0.4745151996612549,0.5259522199630737
-0.478515625,1.1200823783874512,0.7562370300292969,0.4934658706188202,0.5098505616188049,0.5255396366119385
-0.4781901240348816,1.1141040325164795,0.7562830448150635,0.508771538734436,0.5345190167427063,0.5257970094680786
-0.4778645932674408,1.1400783061981201,0.7563402056694031,0.5569179058074951,0.5681504607200623,0.5260589122772217
-0.4775390625,1.0947452783584595,0.7563900947570801,0.5528962016105652,0.5666778087615967,0.5252153873443604
-0.4772135615348816,1.0672513246536255,0.7564427852630615,0.5516011118888855,0.5628488659858704,0.5266388654708862
-0.4768880307674408,1.0178264379501343,0.7564973831176758,0.5230836272239685,0.5305263996124268,0.5253865718841553
-0.4765625,0.9745888710021973,0.756559431552887,0.48676034808158875,0.49337732791900635,0.5260421633720398
-0.4762369990348816,0.9757579565048218,0.7566152215003967,0.4773291349411011,0.4699016809463501,0.5263227224349976
-0.4759114682674408,0.9408607482910156,0.7566872239112854,0.45514145493507385,0.4419836103916168,0.5255580544471741
-0.4755859375,0.941379725933075,0.7567363381385803,0.45725008845329285,0.4363570213317871,0.5263238549232483
-0.4752604365348816,0.8970165252685547,0.7567883133888245,0.430475652217865,0.40577784180641174,0.5263838768005371
-0.4749349057674408,0.8645225167274475,0.7568460702896118,0.4014427363872528,0.3735934793949127,0.5255337953567505
-0.474609375,0.8361694812774658,0.7569365501403809,0.35909515619277954,0.3274756371974945,0.5268375277519226
-0.4742838740348816,0.8045709133148193,0.7569745779037476,0.2913223206996918,0.2595607340335846,0.5260069370269775
-0.4739583432674408,0.8454838991165161,0.757037341594696,0.26368799805641174,0.22477804124355316,0.5260964632034302
-0.4736328125,0.862345814704895,0.7570990324020386,0.23677006363868713,0.2053852677345276,0.5268187522888184
-0.4733073115348816,0.9228928089141846,0.7571727633476257,0.26791825890541077,0.23909150063991547,0.5259080529212952
-0.4729817807674408,0.9500613212585449,0.7572349309921265,0.2950325012207031,0.27094319462776184,0.5266125798225403
-0.47265625,0.9579228758811951,0.7573029398918152,0.2981187105178833,0.28761303424835205,0.5264312624931335
-0.4723307490348816,0.9938653111457825,0.7573626041412354,0.3301451802253723,0.31776612997055054,0.5262930393218994
-0.4720052182674408,0.9903817772865295,0.7574313282966614,0.3181852102279663,0.3242725431919098,0.5266579985618591
-0.4716796875,1.0495659112930298,0.7575145959854126,0.3663259446620941,0.3654145896434784,0.5263748168945312
-0.4713541865348816,1.082511305809021,0.7575821876525879,0.4046999514102936,0.40829354524612427,0.5268515944480896
-0.4710286557674408,1.1176848411560059,0.7576477527618408,0.4490402638912201,0.45750585198402405,0.5261334776878357
-0.470703125,1.155957818031311,0.7577095627784729,0.5106396079063416,0.5106679797172546,0.5273970365524292
-0.4703776240348816,1.132299780845642,0.7577858567237854,0.5173034071922302,0.5253589749336243,0.5259063839912415
-0.4700520932674408,1.1333476305007935,0.7578762769699097,0.5420171618461609,0.5399364829063416,0.5274369716644287
-0.4697265625,1.0905605554580688,0.7579441070556641,0.5240183472633362,0.5268272161483765,0.5264281034469604
-0.4694010615348816,1.0727818012237549,0.7579963803291321,0.5149356126785278,0.5167477130889893,0.5268179178237915
-0.4690755307674408,1.0660452842712402,0.7580963969230652,0.5160748958587646,0.5124788880348206,0.5273580551147461
-0.46875,1.043815016746521,0.7581706047058105,0.5073784589767456,0.5051466822624207,0.5262887477874756
-0.4684244990348816,1.0478708744049072,0.7582418918609619,0.5269963145256042,0.5159828066825867,0.5278257727622986
-0.4680989682674408,0.9991022944450378,0.7583005428314209,0.5084109902381897,0.5012862682342529,0.5264102816581726
-0.4677734375,0.9689918160438538,0.7583972215652466,0.49591559171676636,0.48335063457489014,0.5276144742965698
-0.4674479365348816,0.9160970449447632,0.7584828734397888,0.4551277458667755,0.4436063766479492,0.5268339514732361
-0.4671224057674408,0.8778368830680847,0.7585570216178894,0.40284860134124756,0.39210769534111023,0.527527391910553
-0.466796875,0.8795677423477173,0.7586252689361572,0.37442269921302795,0.3578053116798401,0.5271021723747253
-0.4664713740348816,0.8636107444763184,0.7587068676948547,0.33026519417762756,0.3185445964336395,0.5274069905281067
-0.4661458432674408,0.900031328201294,0.7588087916374207,0.3318701684474945,0.31337329745292664,0.5275659561157227
-0.4658203125,0.9004371762275696,0.7589040398597717,0.3235842287540436,0.30883991718292236,0.5271779298782349
-0.4654948115348816,0.9110050797462463,0.7589772343635559,0.31988969445228577,0.30320772528648376,0.5276506543159485
-0.4651692807674408,0.9206876158714294,0.7590396404266357,0.3205973505973816,0.3010872006416321,0.5276342034339905
-0.46484375,0.913912296295166,0.7591403722763062,0.29207906126976013,0.28301841020584106,0.5273059606552124
-0.4645182490348816,0.9616550207138062,0.7592296004295349,0.31434592604637146,0.2986941635608673,0.527906060218811
-0.4641927182674408,0.9795476794242859,0.7593267560005188,0.32341551780700684,0.3150317668914795,0.5277112722396851
-0.4638671875,1.0231298208236694,0.7593749761581421,0.3625519275665283,0.34944263100624084,0.5273688435554504
-0.4635416865348816,1.0518094301223755,0.7594923973083496,0.40107083320617676,0.38804879784584045,0.5284624695777893
-0.4632161557674408,1.055456519126892,0.7595697045326233,0.4186633825302124,0.4089113473892212,0.5272242426872253
-0.462890625,1.071067452430725,0.7596750259399414,0.44969356060028076,0.4323051869869232,0.5283112525939941
-0.4625651240348816,1.0459989309310913,0.7597671747207642,0.43964430689811707,0.4293659031391144,0.5279035568237305
-0.4622395932674408,1.051315188407898,0.7598432898521423,0.4491329789161682,0.4335610568523407,0.5278723835945129
-0.4619140625,1.0455396175384521,0.7599349617958069,0.4490605294704437,0.43754175305366516,0.5283504128456116
-0.4615885615348816,1.0438016653060913,0.7600480318069458,0.45388519763946533,0.44080081582069397,0.5280198454856873
-0.4612630307674408,1.051125407218933,0.7601495385169983,0.4711146354675293,0.4538443088531494,0.5281788110733032
-0.4609375,1.028813362121582,0.7602178454399109,0.46412035822868347,0.45045843720436096,0.5284561514854431
-0.4606119990348816,1.024932861328125,0.7603325843811035,0.47447648644447327,0.4527280032634735,0.5282744765281677
-0.4602864682674408,0.9862774610519409,0.7604368925094604,0.4493390619754791,0.43554386496543884,0.5282785296440125
-0.4599609375,0.9678220152854919,0.7605288028717041,0.4292146861553192,0.41305914521217346,0.5288578271865845
-0.4596354365348816,0.9573943018913269,0.7606199979782104,0.4106811583042145,0.39576664566993713,0.5281792283058167
-0.4593099057674408,0.9447056651115417,0.7606947422027588,0.38521715998649597,0.37485629320144653,0.5288297533988953
-0.458984375,0.9631776809692383,0.7608208060264587,0.3908149003982544,0.3749586045742035,0.5288183093070984
-0.4586588740348816,0.9558159708976746,0.7609403133392334,0.3766028881072998,0.36995282769203186,0.5285648107528687
-0.4583333432674408,0.9724911451339722,0.7610347270965576,0.38757139444351196,0.3747482895851135,0.5289953947067261
-0.4580078125,0.9704570770263672,0.7611120939254761,0.38714727759361267,0.3782863914966583,0.5290105938911438
-0.4576823115348816,0.961585283279419,0.7612127661705017,0.3748490512371063,0.37077173590660095,0.5289255976676941
-0.4573567807674408,0.9751549959182739,0.7613438367843628,0.3776925802230835,0.37243732810020447,0.5289761424064636
-0.45703125,0.9737305641174316,0.7614587545394897,0.36684754490852356,0.36951708793640137,0.5293246507644653
-0.4567057490348816,1.001763939857483,0.7615446448326111,0.38724997639656067,0.3827214241027832,0.5287433862686157
-0.4563802182674408,1.0125256776809692,0.7616291046142578,0.3984167277812958,0.3979777693748474,0.5296492576599121
-0.4560546875,1.0234544277191162,0.7617562413215637,0.41613832116127014,0.4121905267238617,0.5290578007698059
-0.4557291865348816,1.0326577425003052,0.761908769607544,0.4354303479194641,0.4293551743030548,0.5293689370155334
-0.4554036557674408,1.0159658193588257,0.762004017829895,0.4323786497116089,0.4293762743473053,0.5294735431671143
-0.455078125,1.0133910179138184,0.7620692849159241,0.43801772594451904,0.42857351899147034,0.5293405055999756
-0.4547526240348816,0.9943214058876038,0.762189507484436,0.42076820135116577,0.41536957025527954,0.529690682888031
-0.4544270932674408,0.9944101572036743,0.7623296976089478,0.4203469455242157,0.4065302312374115,0.5295119285583496
-0.4541015625,0.9945067763328552,0.7624382376670837,0.41832295060157776,0.40384596586227417,0.5296679139137268
-0.4537760615348816,0.9903332591056824,0.7625210285186768,0.4168144166469574,0.39857515692710876,0.5298964381217957
-0.4534505307674408,0.9932303428649902,0.7626371383666992,0.4269135892391205,0.40036752820014954,0.529783308506012
-0.453125,0.9709461331367493,0.7628059387207031,0.41140979528427124,0.38943395018577576,0.5300107598304749
-0.4527994990348816,0.961535632610321,0.7629099488258362,0.4052274823188782,0.3762378394603729,0.5299392938613892
-0.4524739682674408,0.9442398548126221,0.7629908919334412,0.3801124095916748,0.356047660112381,0.5304001569747925
-0.4521484375,0.9402148127555847,0.763107419013977,0.3611213266849518,0.33398154377937317,0.5298600196838379
-0.4518229365348816,0.9545947909355164,0.7632719278335571,0.35791584849357605,0.3288683295249939,0.5304873585700989
-0.4514974057674408,0.9620859026908875,0.7633556127548218,0.3517656624317169,0.3306296765804291,0.5306795835494995
-0.451171875,0.9861758351325989,0.7634701132774353,0.3709355294704437,0.3457412123680115,0.5299815535545349
-0.4508463740348816,0.991321861743927,0.7635905742645264,0.3752192258834839,0.35980305075645447,0.5310544967651367
-0.4505208432674408,0.9955577254295349,0.7637870907783508,0.38227126002311707,0.3676588237285614,0.5304657816886902
-0.4501953125,1.000610113143921,0.7638658881187439,0.3839198052883148,0.3758760690689087,0.5304141044616699
-0.4498698115348816,1.002205729484558,0.763966977596283,0.37985759973526,0.37912002205848694,0.5313506722450256
-0.4495442807674408,1.0237805843353271,0.7640803456306458,0.3953424096107483,0.3933970332145691,0.530250072479248
-0.44921875,1.039927363395691,0.7642163634300232,0.4081895053386688,0.41445785760879517,0.531184196472168
-0.4488932490348816,1.0601648092269897,0.7643247246742249,0.4380659759044647,0.4403989911079407,0.5310070514678955
-0.4485677182674408,1.0676199197769165,0.7645648121833801,0.45648565888404846,0.4630165994167328,0.5308045148849487
-0.4482421875,1.0613387823104858,0.7646689414978027,0.4682231545448303,0.47425293922424316,0.5312812924385071
-0.4479166865348816,1.051262378692627,0.7647491097450256,0.4724709391593933,0.4771181046962738,0.5312454700469971
-0.4475911557674408,1.032723307609558,0.7649034857749939,0.46126967668533325,0.4687204360961914,0.5313448905944824
-0.447265625,1.02506685256958,0.7649846076965332,0.46150028705596924,0.4605051279067993,0.5311623811721802
-0.4469401240348816,1.015611171722412,0.76496422290802,0.450825035572052,0.4521521031856537,0.5318886637687683
-0.4466145932674408,1.0141940116882324,0.7650964260101318,0.45635953545570374,0.4502008259296417,0.5311044454574585
-0.4462890625,1.0074496269226074,0.7656500339508057,0.4591514468193054,0.44920629262924194,0.5318478345870972
-0.4459635615348816,0.9863950610160828,0.7656141519546509,0.4500048756599426,0.4382759928703308,0.5318477749824524
-0.4456380307674408,0.9654586315155029,0.7656567096710205,0.4408731460571289,0.42114749550819397,0.5313876271247864
-0.4453125,0.9369762539863586,0.7657046318054199,0.40875789523124695,0.3924221992492676,0.5325722098350525
-0.4449869990348816,0.9255457520484924,0.7660558223724365,0.38765913248062134,0.36317819356918335,0.5320524573326111
-0.4446614682674408,0.9212116003036499,0.766089916229248,0.36311644315719604,0.3374730348587036,0.5319800972938538
-0.4443359375,0.9260874390602112,0.7660435438156128,0.3492105007171631,0.3220038115978241,0.5323701500892639
-0.4440104365348816,0.9410197734832764,0.7662906646728516,0.35103699564933777,0.32035520672798157,0.5323184728622437
-0.4436849057674408,0.9459146857261658,0.766482949256897,0.3461835980415344,0.32120147347450256,0.5324290990829468
-0.443359375,0.9516470432281494,0.7667532563209534,0.348806768655777,0.32082074880599976,0.532425045967102
-0.4430338740348816,0.9552528858184814,0.766744077205658,0.33863386511802673,0.31855344772338867,0.5330930352210999
-0.4427083432674408,0.9654147028923035,0.7669352889060974,0.3374294638633728,0.31987854838371277,0.5318835377693176
-0.4423828125,0.986199140548706,0.7669582962989807,0.3439348042011261,0.33109250664711,0.5337536334991455
-0.4420573115348816,1.0104748010635376,0.7670987248420715,0.35853147506713867,0.3526097536087036,0.5324180722236633
-0.4417317807674408,1.037636637687683,0.767318069934845,0.38800984621047974,0.38098156452178955,0.5332627892494202
-0.44140625,1.0574727058410645,0.7676093578338623,0.41090071201324463,0.4100021421909332,0.5329439640045166
-0.4410807490348816,1.0670405626296997,0.7676162719726562,0.43582430481910706,0.4321821630001068,0.532910168170929
-0.4407552182674408,1.0664236545562744,0.7677553296089172,0.44433027505874634,0.4445991516113281,0.5335285663604736
-0.4404296875,1.0651626586914062,0.7679175734519958,0.4511708617210388,0.4520517587661743,0.5330114364624023
-0.4401041865348816,1.0650591850280762,0.7680580019950867,0.46090084314346313,0.4585892856121063,0.533885657787323
-0.4397786557674408,1.0633126497268677,0.7682023644447327,0.46244218945503235,0.46376505494117737,0.5333231687545776
-0.439453125,1.0647618770599365,0.7683131098747253,0.4774039089679718,0.4724544286727905,0.5338855981826782
-0.4391276240348816,1.0582048892974854,0.7685580849647522,0.47997811436653137,0.47697484493255615,0.5330745577812195
-0.4388020932674408,1.0477114915847778,0.7687009572982788,0.48603111505508423,0.4785875082015991,0.5331177115440369
-0.4384765625,1.0266027450561523,0.7688539028167725,0.48235100507736206,0.4715879559516907,0.5339686870574951
-0.4381510615348816,0.9999510049819946,0.768947422504425,0.4620599150657654,0.4536076486110687,0.5339261889457703
-0.4378255307674408,0.9811292886734009,0.7691712975502014,0.4492073059082031,0.434920996427536,0.534752368927002
-0.4375,0.9632968306541443,0.7692964673042297,0.4242599904537201,0.41283610463142395,0.5340913534164429
-0.4371744990348816,0.9557096362113953,0.7694791555404663,0.411638081073761,0.39597445726394653,0.5346343517303467
-0.4368489682674408,0.9509386420249939,0.769621729850769,0.3981776237487793,0.3815977871417999,0.5343608856201172
-0.4365234375,0.9476084113121033,0.7697567939758301,0.3865843117237091,0.37028971314430237,0.5342844128608704
-0.4361979365348816,0.944907546043396,0.7699229121208191,0.3809053599834442,0.3610214293003082,0.5353072881698608
-0.4358724057674408,0.939691960811615,0.7701368927955627,0.3625835180282593,0.34709376096725464,0.5344836711883545
-0.435546875,0.9412091374397278,0.7702828049659729,0.3543231189250946,0.3362579941749573,0.5354607701301575
-0.4352213740348816,0.9487214088439941,0.7703902721405029,0.3426027297973633,0.3283405303955078,0.5358172059059143
-0.4348958432674408,0.963621199131012,0.770565390586853,0.3428264260292053,0.3295116722583771,0.5349909067153931
-0.4345703125,0.98219233751297,0.7707794904708862,0.3519367575645447,0.33859774470329285,0.5350745916366577
-0.4342448115348816,1.0032453536987305,0.7709326148033142,0.36412736773490906,0.3531935214996338,0.5349829792976379
-0.4339192807674408,1.0191152095794678,0.7710646390914917,0.38565266132354736,0.3712851107120514,0.5353005528450012
-0.43359375,1.0282243490219116,0.7712297439575195,0.395211786031723,0.38522282242774963,0.5359474420547485
-0.4332682490348816,1.035563588142395,0.7714461088180542,0.4086802005767822,0.3972087800502777,0.5359630584716797
-0.4329427182674408,1.0386476516723633,0.7715900540351868,0.4156789183616638,0.4050450325012207,0.5363773107528687
-0.4326171875,1.0449426174163818,0.7717377543449402,0.42278027534484863,0.41317299008369446,0.5357727408409119
-0.4322916865348816,1.049747109413147,0.7719013094902039,0.43586644530296326,0.4230000674724579,0.5362748503684998
-0.4319661557674408,1.0529230833053589,0.772117018699646,0.44138291478157043,0.4314008057117462,0.5348698496818542
-0.431640625,1.055155873298645,0.7722824215888977,0.4557234048843384,0.4411155879497528,0.5367047190666199
-0.4313151240348816,1.0475417375564575,0.7724265456199646,0.45885878801345825,0.44509220123291016,0.535432755947113
-0.4309895932674408,1.036369800567627,0.7726031541824341,0.45708170533180237,0.4437378942966461,0.5367068648338318
-0.4306640625,1.0219007730484009,0.7727969288825989,0.4530782401561737,0.4380510449409485,0.5370731949806213
-0.4303385615348816,1.007127285003662,0.7729811668395996,0.4374499022960663,0.4256184697151184,0.5361548066139221
-0.4300130307674408,0.9989802837371826,0.7731289267539978,0.4310448467731476,0.41640952229499817,0.5371779203414917
-0.4296875,0.993194580078125,0.7733105421066284,0.41939109563827515,0.4071798324584961,0.5363984107971191
-0.4293619990348816,0.9928324818611145,0.7734996676445007,0.41659754514694214,0.4029502868652344,0.536753237247467
-0.4290364682674408,0.9893752932548523,0.773690402507782,0.41387939453125,0.4002530872821808,0.5372564792633057
-0.4287109375,0.9848869442939758,0.7738481760025024,0.40574896335601807,0.3947453200817108,0.5374108552932739
-0.4283854365348816,0.9802147150039673,0.7740482091903687,0.4016604423522949,0.3898875415325165,0.5377343893051147
-0.4280599057674408,0.9763691425323486,0.7742266058921814,0.3882926106452942,0.3802126944065094,0.5378994345664978
-0.427734375,0.9787161350250244,0.7743961215019226,0.38399848341941833,0.37438514828681946,0.5374416708946228
-0.4274088740348816,0.9854016304016113,0.7745720148086548,0.3794454038143158,0.3720969259738922,0.537676990032196
-0.4270833432674408,0.9994566440582275,0.7747752666473389,0.38492485880851746,0.3774425685405731,0.5375954508781433
-0.4267578125,1.0106227397918701,0.774962842464447,0.39734092354774475,0.3879835307598114,0.5379416942596436
-0.4264323115348816,1.0175256729125977,0.7751391530036926,0.4035535454750061,0.39619922637939453,0.5383318662643433
-0.4261067807674408,1.02023184299469,0.7753369808197021,0.41304871439933777,0.40338513255119324,0.5385807156562805
-0.42578125,1.0186718702316284,0.7755235433578491,0.4129197895526886,0.4053165912628174,0.5383917093276978
-0.4254557490348816,1.0192688703536987,0.7757171988487244,0.41440048813819885,0.4047313630580902,0.5390298366546631
-0.4251302182674408,1.019582748413086,0.7758967876434326,0.41592487692832947,0.404779314994812,0.53807133436203
-0.4248046875,1.0242931842803955,0.7760880589485168,0.41745713353157043,0.40648725628852844,0.5389449000358582
-0.4244791865348816,1.0296202898025513,0.7762870788574219,0.4289829134941101,0.4138126075267792,0.5388845205307007
-0.4241536557674408,1.0271148681640625,0.776477038860321,0.43122127652168274,0.41693663597106934,0.539111852645874
-0.423828125,1.0218266248703003,0.7766637206077576,0.43410810828208923,0.41721898317337036,0.5396286249160767
-0.4235026240348816,1.0107395648956299,0.7768555879592896,0.42882320284843445,0.4115515351295471,0.5394554734230042
-0.4231770932674408,1.0011414289474487,0.7770609259605408,0.41842347383499146,0.4010971486568451,0.5396428108215332
-0.4228515625,0.9942325353622437,0.7772663831710815,0.41111335158348083,0.39156877994537354,0.5394328832626343
-0.4225260615348816,0.9929249286651611,0.7774449586868286,0.3998605012893677,0.38195234537124634,0.5400907397270203
-0.4222005307674408,0.9976956844329834,0.7776434421539307,0.40121185779571533,0.38111642003059387,0.5394238829612732
-0.421875,1.0012071132659912,0.7778506278991699,0.40171241760253906,0.3828372061252594,0.5404176115989685
-0.4215494990348816,1.0017790794372559,0.7780702114105225,0.40205520391464233,0.38375210762023926,0.5401753783226013
-0.4212239682674408,0.9997729063034058,0.7782636880874634,0.40036535263061523,0.383475124835968,0.5399052500724792
-0.4208984375,0.9990461468696594,0.7784372568130493,0.39375433325767517,0.379676878452301,0.540992021560669
-0.4205729365348816,1.0013744831085205,0.778648853302002,0.39279893040657043,0.37877222895622253,0.5399563312530518
-0.4202474057674408,1.007778286933899,0.7788858413696289,0.39022770524024963,0.38034406304359436,0.5407301187515259
-0.419921875,1.0197421312332153,0.7790520787239075,0.3973025679588318,0.38809552788734436,0.5406961441040039
-0.4195963740348816,1.0320079326629639,0.7791934013366699,0.40946099162101746,0.40219712257385254,0.5407137274742126
-0.4192708432674408,1.039282202720642,0.7794972062110901,0.4193751811981201,0.41365087032318115,0.5410047173500061
-0.4189453125,1.041843295097351,0.7798017859458923,0.42976218461990356,0.42392176389694214,0.5411537885665894
-0.4186198115348816,1.0400751829147339,0.779914140701294,0.43073591589927673,0.4276546239852905,0.5413340926170349
-0.4182942807674408,1.038480281829834,0.7799922823905945,0.4341869652271271,0.42992690205574036,0.5412012338638306
-0.41796875,1.0370794534683228,0.7803025841712952,0.4344739019870758,0.4311143755912781,0.5418789386749268
-0.4176432490348816,1.038327693939209,0.7805762887001038,0.4366224408149719,0.4326133131980896,0.5414744019508362
-0.4173177182674408,1.03961980342865,0.7806650996208191,0.44321489334106445,0.4370712339878082,0.5419692397117615
-0.4169921875,1.0378659963607788,0.7808976173400879,0.4464759826660156,0.4400133192539215,0.5421991944313049
-0.4166666865348816,1.0298566818237305,0.7811377048492432,0.4486716389656067,0.43912646174430847,0.5419138669967651
-0.4163411557674408,1.0186148881912231,0.7813649773597717,0.4422929883003235,0.4321322739124298,0.542732298374176
-0.416015625,1.006648063659668,0.7815877795219421,0.4339613616466522,0.42125821113586426,0.5422782897949219
-0.4156901240348816,0.9965270757675171,0.781794011592865,0.42311620712280273,0.40837734937667847,0.5429090857505798
-0.4153645932674408,0.990685224533081,0.7819997668266296,0.41139456629753113,0.3958239257335663,0.542743444442749
-0.4150390625,0.9885433316230774,0.7822362184524536,0.40548577904701233,0.3869348466396332,0.5431548357009888
-0.4147135615348816,0.9898124933242798,0.7824609875679016,0.39989063143730164,0.38033685088157654,0.5429303646087646
-0.4143880307674408,0.9886431694030762,0.7826683521270752,0.3971889317035675,0.3756282925605774,0.5435916185379028
-0.4140625,0.9868665933609009,0.7828813195228577,0.39155611395835876,0.370343953371048,0.5431013703346252
-0.4137369990348816,0.9866037964820862,0.7831173539161682,0.38423869013786316,0.36335399746894836,0.543691098690033
-0.4134114682674408,0.9882665872573853,0.7833341360092163,0.3801838159561157,0.3597088158130646,0.5437917709350586
-0.4130859375,0.9950355291366577,0.7835659384727478,0.3755265772342682,0.35761186480522156,0.5436131358146667
-0.4127604365348816,1.0055121183395386,0.783786416053772,0.3794536888599396,0.3627689480781555,0.5441146492958069
-0.4124349057674408,1.0182936191558838,0.7840083241462708,0.3862457871437073,0.37221547961235046,0.5441534519195557
-0.412109375,1.0299080610275269,0.7842279672622681,0.3966293931007385,0.3838384747505188,0.543940544128418
-0.4117838740348816,1.0386494398117065,0.7844581007957458,0.4076694846153259,0.39683035016059875,0.5447927117347717
-0.4114583432674408,1.0441678762435913,0.7846986055374146,0.41435927152633667,0.40589141845703125,0.5441469550132751
-0.4111328125,1.0483068227767944,0.7849333882331848,0.42262598872184753,0.41497373580932617,0.5449204444885254
-0.4108073115348816,1.052207112312317,0.7851583361625671,0.4279080927371979,0.4224894940853119,0.5446938276290894
-0.4104817807674408,1.05500066280365,0.785380482673645,0.4339365065097809,0.42889729142189026,0.5451580286026001
-0.41015625,1.0605041980743408,0.7856236696243286,0.44308799505233765,0.4382869601249695,0.544934093952179
-0.4098307490348816,1.0613151788711548,0.7858601212501526,0.45007795095443726,0.4445585608482361,0.5456084609031677
-0.4095052182674408,1.059099555015564,0.7860920429229736,0.45632562041282654,0.44988515973091125,0.545344352722168
-0.4091796875,1.0540143251419067,0.7863240242004395,0.4586176872253418,0.4519359767436981,0.5456567406654358
-0.4088541865348816,1.043620228767395,0.7865650057792664,0.45691338181495667,0.44850459694862366,0.5459626913070679
-0.4085286557674408,1.0341603755950928,0.786792516708374,0.4515250623226166,0.4425007104873657,0.5459082722663879
-0.408203125,1.0234037637710571,0.7870350480079651,0.44408562779426575,0.4337095022201538,0.5461943745613098
-0.4078776240348816,1.0156340599060059,0.7872738838195801,0.4358965754508972,0.42433103919029236,0.5464041233062744
-0.4075520932674408,1.0118117332458496,0.7875170111656189,0.4301963150501251,0.417011559009552,0.5465216040611267
-0.4072265625,1.004552960395813,0.7877599596977234,0.42425310611724854,0.40882521867752075,0.546600341796875
-0.4069010615348816,1.0010231733322144,0.7880013585090637,0.41669580340385437,0.4009375274181366,0.547038733959198
-0.4065755307674408,0.9952805042266846,0.7882593274116516,0.41025981307029724,0.3934286832809448,0.546684980392456
-0.40625,0.9907068610191345,0.7884801030158997,0.40098556876182556,0.3842132091522217,0.5475119352340698
-0.4059244990348816,0.9897958636283875,0.7887423634529114,0.3919084668159485,0.3752802014350891,0.5469701290130615
-0.4055989682674408,0.9906351566314697,0.7889911532402039,0.3852909803390503,0.3688485026359558,0.5476780533790588
-0.4052734375,0.9993986487388611,0.7892231941223145,0.38261088728904724,0.3670976161956787,0.5476433634757996
-0.4049479365348816,1.0077341794967651,0.7894688844680786,0.38601940870285034,0.37032008171081543,0.5476447343826294
-0.4046224057674408,1.0164862871170044,0.7897278666496277,0.3903038203716278,0.3758089542388916,0.5482867956161499
-0.404296875,1.0248956680297852,0.789985179901123,0.3957608640193939,0.38220784068107605,0.5477803349494934
-0.4039713740348816,1.0307985544204712,0.7902230620384216,0.402725487947464,0.38996630907058716,0.5484859943389893
-0.4036458432674408,1.0357983112335205,0.7904780507087708,0.4059150815010071,0.39440682530403137,0.5483869314193726
-0.4033203125,1.0401451587677002,0.7907372713088989,0.41077643632888794,0.3998940587043762,0.5486527681350708
-0.4029948115348816,1.048349142074585,0.7910006046295166,0.4171893894672394,0.4068489670753479,0.5487369298934937
-0.4026692807674408,1.05447256565094,0.7912314534187317,0.4253682494163513,0.4145205318927765,0.549026370048523
-0.40234375,1.0601224899291992,0.79149329662323,0.43551674485206604,0.4245488941669464,0.5490278601646423
-0.4020182490348816,1.0616302490234375,0.7917599081993103,0.4422767460346222,0.4312121868133545,0.5494623780250549
-0.4016927182674408,1.0587416887283325,0.7920211553573608,0.4468038082122803,0.4354722797870636,0.5493964552879333
-0.4013671875,1.0555516481399536,0.7922499775886536,0.44913649559020996,0.4375305473804474,0.5496637225151062
-0.4010416865348816,1.0457985401153564,0.7925302386283875,0.44490933418273926,0.43273434042930603,0.5500116348266602
-0.4007161557674408,1.0423164367675781,0.7927939891815186,0.44169729948043823,0.4297492802143097,0.5497623682022095
-0.400390625,1.0388498306274414,0.7930619120597839,0.43951475620269775,0.4267078936100006,0.5505268573760986
-0.4000651240348816,1.0352448225021362,0.7933187484741211,0.43741875886917114,0.4240014851093292,0.5502493977546692
-0.3997395932674408,1.0333082675933838,0.7935788631439209,0.4364089071750641,0.4228915274143219,0.5506212115287781
-0.3994140625,1.0258326530456543,0.7938550114631653,0.43212807178497314,0.41840463876724243,0.5508444309234619
-0.3990885615348816,1.0220184326171875,0.7941255569458008,0.4270702600479126,0.4139176905155182,0.5507783889770508
-0.3987630307674408,1.0156031847000122,0.7943739891052246,0.42020270228385925,0.4071357846260071,0.5512667894363403
-0.3984375,1.0109912157058716,0.7946359515190125,0.4110177755355835,0.3986235558986664,0.5509294271469116
-0.3981119990348816,1.0152413845062256,0.7949312925338745,0.4069221317768097,0.39491692185401917,0.5519838929176331
-0.3977864682674408,1.0171469449996948,0.7952091693878174,0.4056406617164612,0.3937242329120636,0.5510123372077942
-0.3974609375,1.0243114233016968,0.7954592704772949,0.4073677361011505,0.3959541320800781,0.5524933934211731
-0.3971354365348816,1.0273882150650024,0.7957384586334229,0.4101122319698334,0.39917993545532227,0.551521897315979
-0.3968099057674408,1.0294071435928345,0.7960114479064941,0.41116055846214294,0.4002671539783478,0.5524577498435974
-0.396484375,1.0329580307006836,0.7962946891784668,0.4131886959075928,0.4024255573749542,0.5522981882095337
-0.3961588740348816,1.0320779085159302,0.7965284585952759,0.4121556878089905,0.4017235338687897,0.5525013208389282
-0.3958333432674408,1.0382211208343506,0.7968335747718811,0.41378581523895264,0.40311598777770996,0.552908182144165
-0.3955078125,1.0426146984100342,0.7971044778823853,0.4178379774093628,0.40674060583114624,0.552651584148407
-0.3951823115348816,1.0487223863601685,0.7973933815956116,0.4244835674762726,0.4124053418636322,0.553413450717926
-0.3948567807674408,1.0514875650405884,0.7976693511009216,0.4297714829444885,0.417145699262619,0.5530703663825989
-0.39453125,1.050868034362793,0.797946572303772,0.43381476402282715,0.4208807945251465,0.5536346435546875
-0.3942057490348816,1.0496591329574585,0.7982311844825745,0.4352855384349823,0.42121729254722595,0.5536695122718811
-0.3938802182674408,1.044086217880249,0.7985132336616516,0.4334026277065277,0.4190077781677246,0.5537371039390564
-0.3935546875,1.0421192646026611,0.7987985610961914,0.4309665262699127,0.4161442220211029,0.5542953014373779
-0.3932291865348816,1.0407119989395142,0.7990724444389343,0.42878133058547974,0.4133540987968445,0.5539810657501221
-0.3929036557674408,1.0406118631362915,0.7993627786636353,0.4288433790206909,0.4131283462047577,0.5548491477966309
-0.392578125,1.040886402130127,0.7996439337730408,0.42930349707603455,0.4130164682865143,0.5544291734695435
-0.3922526240348816,1.0373018980026245,0.7999361157417297,0.4274718165397644,0.4113941490650177,0.554893970489502
-0.3919270932674408,1.0365686416625977,0.8002296090126038,0.4260072708129883,0.4099104404449463,0.5552681088447571
-0.3916015625,1.032028079032898,0.8005212545394897,0.42179226875305176,0.40615925192832947,0.5550312399864197
-0.3912760615348816,1.0309123992919922,0.8007945418357849,0.4170011579990387,0.4024556279182434,0.5556960701942444
-0.3909505307674408,1.032879114151001,0.801119863986969,0.4148925840854645,0.40103375911712646,0.5555316209793091
-0.390625,1.0355063676834106,0.8013867735862732,0.4138360321521759,0.40090304613113403,0.5559462904930115
-0.3902994990348816,1.0422329902648926,0.8016857504844666,0.41765016317367554,0.40534156560897827,0.5559811592102051
-0.3899739682674408,1.0439817905426025,0.8019825220108032,0.41949814558029175,0.4085003733634949,0.5562382936477661
-0.3896484375,1.048420786857605,0.8022783398628235,0.4232354760169983,0.41288167238235474,0.5566192269325256
-0.3893229365348816,1.0498839616775513,0.8025750517845154,0.4259006381034851,0.41605818271636963,0.5562108159065247
-0.3889974057674408,1.0494924783706665,0.8028802871704102,0.4258608818054199,0.4169926941394806,0.5573732256889343
-0.388671875,1.0533809661865234,0.8031734824180603,0.4284461438655853,0.4200310707092285,0.5565898418426514
-0.3883463740348816,1.0543230772018433,0.8034668564796448,0.430178701877594,0.4222169816493988,0.557500958442688
-0.3880208432674408,1.0587358474731445,0.8037717938423157,0.43476247787475586,0.42588895559310913,0.5573028922080994
-0.3876953125,1.059509515762329,0.8040763139724731,0.4387362599372864,0.4296875298023224,0.5575825572013855
-0.3873698115348816,1.0585883855819702,0.8044015169143677,0.44072070717811584,0.4311705231666565,0.5578582882881165
-0.3870442807674408,1.058143973350525,0.8046772480010986,0.44329291582107544,0.4326525330543518,0.5581089854240417
-0.38671875,1.051751971244812,0.8049887418746948,0.4413684010505676,0.43024778366088867,0.5581833124160767
-0.3863932490348816,1.0492560863494873,0.8053020238876343,0.43879982829093933,0.42660847306251526,0.5585625171661377
-0.3860677182674408,1.0448205471038818,0.8056235313415527,0.43541961908340454,0.422515332698822,0.5586130023002625
-0.3857421875,1.0429046154022217,0.8058879375457764,0.4327532947063446,0.4187537133693695,0.5590910911560059
-0.3854166865348816,1.041611909866333,0.8062261939048767,0.4307388663291931,0.415444552898407,0.5587310791015625
-0.3850911557674408,1.0384026765823364,0.8065317273139954,0.4278017282485962,0.41192740201950073,0.5598725080490112
-0.384765625,1.037916660308838,0.8068609237670898,0.4253435730934143,0.40845754742622375,0.5589906573295593
-0.3844401240348816,1.0343741178512573,0.8071536421775818,0.4215627610683441,0.40428242087364197,0.560213029384613
-0.3841145932674408,1.0328013896942139,0.8074731826782227,0.41685837507247925,0.39968860149383545,0.5597683787345886
-0.3837890625,1.0331324338912964,0.8077971935272217,0.41257768869400024,0.3957254886627197,0.5600966811180115
-0.3834635615348816,1.0355091094970703,0.8081232905387878,0.4104294776916504,0.3938242793083191,0.5607109665870667
-0.3831380307674408,1.0405960083007812,0.8084313273429871,0.41075819730758667,0.3943866789340973,0.5601657629013062
-0.3828125,1.0446377992630005,0.808735728263855,0.4119211435317993,0.396639347076416,0.5610940456390381
-0.3824869990348816,1.0514253377914429,0.8090613484382629,0.41608914732933044,0.40163499116897583,0.5610185861587524
-0.3821614682674408,1.0554708242416382,0.8093906044960022,0.41979023814201355,0.4063965976238251,0.561062753200531
-0.3818359375,1.0587654113769531,0.809714674949646,0.4231329560279846,0.41064202785491943,0.5616718530654907
-0.3815104365348816,1.0620781183242798,0.810035765171051,0.42606082558631897,0.41507670283317566,0.5616324543952942
-0.3811849057674408,1.0648754835128784,0.810360312461853,0.42846110463142395,0.41850709915161133,0.5618204474449158
-0.380859375,1.0706570148468018,0.8106797337532043,0.4346576929092407,0.4248473644256592,0.5621930360794067
-0.3805338740348816,1.072628378868103,0.8110219240188599,0.43845099210739136,0.42938145995140076,0.56227046251297
-0.3802083432674408,1.0754737854003906,0.8113410472869873,0.4437692165374756,0.4345982074737549,0.5625712871551514
-0.3798828125,1.0768165588378906,0.8116662502288818,0.44882455468177795,0.43977925181388855,0.5627583265304565
-0.3795573115348816,1.073684811592102,0.8119890689849854,0.45063039660453796,0.4412996768951416,0.562872588634491
-0.3792317807674408,1.0712261199951172,0.8123253583908081,0.4513763189315796,0.44165608286857605,0.5635116696357727
-0.37890625,1.065733551979065,0.8126588463783264,0.44877126812934875,0.43914180994033813,0.5629816651344299
-0.3785807490348816,1.0632822513580322,0.8129932284355164,0.4472367763519287,0.43616417050361633,0.5641547441482544
-0.3782552182674408,1.0605669021606445,0.8133257031440735,0.4456491470336914,0.4340425133705139,0.5635166168212891
-0.3779296875,1.0567549467086792,0.8136740326881409,0.4430129826068878,0.43049272894859314,0.56423020362854
-0.3776041865348816,1.0553604364395142,0.8139877915382385,0.44163209199905396,0.4282148480415344,0.5643956065177917
-0.3772786557674408,1.0501731634140015,0.8143161535263062,0.43823012709617615,0.42412254214286804,0.5645754337310791
-0.376953125,1.0462090969085693,0.8146514892578125,0.4337827265262604,0.4187309443950653,0.5646710395812988
-0.3766276240348816,1.0419420003890991,0.8150150775909424,0.4270476698875427,0.4122503697872162,0.5654280185699463
-0.3763020932674408,1.0406981706619263,0.8153588175773621,0.4218776226043701,0.40644022822380066,0.564878523349762
-0.3759765625,1.0418778657913208,0.8156867027282715,0.4181854724884033,0.40239349007606506,0.565809428691864
-0.3756510615348816,1.044114112854004,0.8160431981086731,0.4160492420196533,0.40038934350013733,0.5657969117164612
-0.3753255307674408,1.0483086109161377,0.8163831233978271,0.41638240218162537,0.40078407526016235,0.5657391548156738
-0.375,1.0522898435592651,0.8167279362678528,0.4174976944923401,0.402473509311676,0.566539466381073
-0.3746744990348816,1.055320143699646,0.817076563835144,0.41931891441345215,0.40445905923843384,0.5663303136825562
-0.3743489682674408,1.0577763319015503,0.8174265623092651,0.4196520745754242,0.4056869447231293,0.5665401220321655
-0.3740234375,1.061349630355835,0.8177776336669922,0.4206865727901459,0.4073532819747925,0.5673146843910217
-0.3736979365348816,1.0670183897018433,0.8181245923042297,0.42429113388061523,0.4113348424434662,0.5667285919189453
-0.3733724057674408,1.071725606918335,0.8184695839881897,0.4280322194099426,0.4157979190349579,0.5676307678222656
-0.373046875,1.0771305561065674,0.8188306093215942,0.4337565004825592,0.42157474160194397,0.5676777958869934
-0.3727213740348816,1.0811349153518677,0.8191905617713928,0.4398532211780548,0.4280771315097809,0.5676242113113403
-0.3723958432674408,1.0819519758224487,0.819540798664093,0.4436314105987549,0.4317486584186554,0.5683459043502808
-0.3720703125,1.0821449756622314,0.8198851943016052,0.4470014274120331,0.4354759454727173,0.5683016777038574
-0.3717448115348816,1.0797895193099976,0.820231556892395,0.446825236082077,0.4355282485485077,0.5682802200317383
-0.3714192807674408,1.0795563459396362,0.82060307264328,0.4481262266635895,0.4362100660800934,0.5694218873977661
-0.37109375,1.0786293745040894,0.8209721446037292,0.4486381709575653,0.4366838335990906,0.5684919953346252
-0.3707682490348816,1.0771479606628418,0.8213344216346741,0.44879472255706787,0.43640071153640747,0.5697211623191833
-0.3704427182674408,1.0765442848205566,0.8216698169708252,0.44957688450813293,0.4372011721134186,0.569412350654602
-0.3701171875,1.0738630294799805,0.8220590353012085,0.44976091384887695,0.436626136302948,0.5698159337043762
-0.3697916865348816,1.0693912506103516,0.8224171996116638,0.44715526700019836,0.43356868624687195,0.5700996518135071
-0.3694661557674408,1.0655200481414795,0.8227951526641846,0.4431364834308624,0.43002814054489136,0.5703537464141846
-0.369140625,1.0621298551559448,0.8231567740440369,0.43896999955177307,0.42543038725852966,0.5704389214515686
-0.3688151240348816,1.061317801475525,0.8235094547271729,0.4352561831474304,0.42186686396598816,0.5709351301193237
-0.3684895932674408,1.0611356496810913,0.8238867521286011,0.4333931803703308,0.4196750223636627,0.5711293816566467
-0.3681640625,1.0615044832229614,0.8242709040641785,0.43091046810150146,0.4174150228500366,0.5711353421211243
-0.3678385615348816,1.0636790990829468,0.8246280550956726,0.4308353364467621,0.41767898201942444,0.5719263553619385
-0.3675130307674408,1.0642842054367065,0.8249883055686951,0.43072664737701416,0.4173011779785156,0.5714005827903748
-0.3671875,1.0645595788955688,0.8253762722015381,0.4288957118988037,0.41607895493507385,0.5723876357078552
-0.3668619990348816,1.066886305809021,0.8257520794868469,0.4286920726299286,0.4160398840904236,0.5722523331642151
-0.3665364682674408,1.0689008235931396,0.8261253833770752,0.4286879301071167,0.41623666882514954,0.5723146796226501
-0.3662109375,1.072896957397461,0.8265042901039124,0.4301176369190216,0.4176848232746124,0.5733874440193176
-0.3658854365348816,1.076682448387146,0.8268789649009705,0.4332309663295746,0.4207441806793213,0.5724503397941589
-0.3655599057674408,1.0800225734710693,0.8272653222084045,0.43599554896354675,0.4234973192214966,0.5738753080368042
-0.365234375,1.0830930471420288,0.8276367783546448,0.4402150511741638,0.42712733149528503,0.5734193921089172
-0.3649088740348816,1.0830386877059937,0.8280253410339355,0.4420018196105957,0.4290168881416321,0.5738266706466675
-0.3645833432674408,1.083275556564331,0.8284085392951965,0.4426485598087311,0.42963340878486633,0.5741817355155945
-0.3642578125,1.0838640928268433,0.8288024663925171,0.44409963488578796,0.430747389793396,0.5745453238487244
-0.3639323115348816,1.0837620496749878,0.8291751742362976,0.44473955035209656,0.43100088834762573,0.5740337371826172
-0.3636067807674408,1.083428144454956,0.8295656442642212,0.44492673873901367,0.43083643913269043,0.5757986903190613
-0.36328125,1.0841211080551147,0.8299559950828552,0.4458281993865967,0.4318203330039978,0.5742349028587341
-0.3629557490348816,1.083775281906128,0.8303468823432922,0.4466584324836731,0.43202516436576843,0.5759269595146179
-0.3626302182674408,1.0828226804733276,0.8307321071624756,0.4468684196472168,0.4321874678134918,0.5757502317428589
-0.3623046875,1.0803154706954956,0.8311368227005005,0.445394903421402,0.43063369393348694,0.5753939747810364
-0.3619791865348816,1.0784919261932373,0.8315290212631226,0.4427850544452667,0.4282362163066864,0.5768730044364929
-0.3616536557674408,1.0784991979599,0.8319176435470581,0.4414268136024475,0.4271741509437561,0.5760670900344849
-0.361328125,1.0778406858444214,0.8322945237159729,0.4402385950088501,0.42568767070770264,0.5767946839332581
-0.3610026240348816,1.0783896446228027,0.8327049612998962,0.43820467591285706,0.4244900941848755,0.5773516893386841
-0.3606770932674408,1.0806230306625366,0.8331183195114136,0.4392130970954895,0.4254660904407501,0.5770812034606934
-0.3603515625,1.081406593322754,0.8335151076316833,0.43931546807289124,0.4258802533149719,0.5776728987693787
-0.3600260615348816,1.0828619003295898,0.8338960409164429,0.43976742029190063,0.4271204471588135,0.5779566168785095
-0.3597005307674408,1.0834122896194458,0.8343216776847839,0.44019538164138794,0.4278046488761902,0.5778981447219849
-0.359375,1.0844510793685913,0.834713876247406,0.43922924995422363,0.42764589190483093,0.5787347555160522
-0.3590494990348816,1.087134838104248,0.8351286053657532,0.44146955013275146,0.4296965003013611,0.5783329010009766
-0.3587239682674408,1.0879428386688232,0.835529088973999,0.4414629638195038,0.4302781820297241,0.5793120861053467
-0.3583984375,1.0916953086853027,0.8359335660934448,0.4438364505767822,0.4328039288520813,0.5790531635284424
-0.3580729365348816,1.093832015991211,0.8363445997238159,0.4473000466823578,0.4357149302959442,0.5795321464538574
-0.3577474057674408,1.0941357612609863,0.8367531299591064,0.44867560267448425,0.437173068523407,0.5799685716629028
-0.357421875,1.0946120023727417,0.8371649384498596,0.4507302939891815,0.4388613998889923,0.5797337293624878
-0.3570963740348816,1.092785120010376,0.8375787138938904,0.44999954104423523,0.43825289607048035,0.5806028842926025
-0.3567708432674408,1.0931085348129272,0.8379724621772766,0.4503007233142853,0.43777912855148315,0.5804280638694763
-0.3564453125,1.0915076732635498,0.8383803963661194,0.4500409662723541,0.4368482828140259,0.5807873010635376
-0.3561198115348816,1.090781807899475,0.838805615901947,0.44848284125328064,0.43510252237319946,0.5813952088356018
-0.3557942807674408,1.0916721820831299,0.8392593264579773,0.4494076669216156,0.4351479411125183,0.5811105370521545
-0.35546875,1.0905117988586426,0.8396503329277039,0.44888970255851746,0.43436524271965027,0.5820070505142212
-0.3551432490348816,1.0894505977630615,0.8400635123252869,0.448102205991745,0.43305155634880066,0.5818074345588684
-0.3548177182674408,1.0872037410736084,0.8405117988586426,0.4461047649383545,0.4309276044368744,0.5823571085929871
-0.3544921875,1.0862886905670166,0.8409441113471985,0.4433648884296417,0.4280441999435425,0.5827535390853882
-0.3541666865348816,1.0860589742660522,0.841339111328125,0.44159290194511414,0.4258410632610321,0.5825250148773193
-0.3538411557674408,1.0865026712417603,0.8417726755142212,0.43956953287124634,0.424335777759552,0.5836663842201233
-0.353515625,1.0888031721115112,0.8421995043754578,0.43945494294166565,0.4238729178905487,0.583076000213623
-0.3531901240348816,1.091228723526001,0.8426283001899719,0.44027623534202576,0.42499715089797974,0.5839189291000366
-0.3528645932674408,1.093031406402588,0.8430557250976562,0.44114765524864197,0.42624813318252563,0.5842835307121277
-0.3525390625,1.0945104360580444,0.8434757590293884,0.44169652462005615,0.4272887706756592,0.5839789509773254
-0.3522135615348816,1.0962011814117432,0.8439174890518188,0.4420498311519623,0.42854684591293335,0.5850663185119629
-0.3518880307674408,1.0985716581344604,0.8443619012832642,0.44363653659820557,0.4299442768096924,0.584839403629303
-0.3515625,1.1005948781967163,0.8447957634925842,0.4439663887023926,0.4312385022640228,0.5851066708564758
-0.3512369990348816,1.1044514179229736,0.8452159762382507,0.4470594823360443,0.4349503219127655,0.5857646465301514
-0.3509114682674408,1.1072502136230469,0.8456452488899231,0.4499973654747009,0.43809735774993896,0.5856866240501404
-0.3505859375,1.1100870370864868,0.846108078956604,0.4538387060165405,0.44210875034332275,0.5861806869506836
-0.3502604365348816,1.110304832458496,0.8465461134910583,0.4566131830215454,0.445002943277359,0.5864403247833252
-0.3499349057674408,1.109595537185669,0.8469881415367126,0.4564606845378876,0.4453815817832947,0.5868337750434875
-0.349609375,1.1102756261825562,0.8474225997924805,0.45892858505249023,0.447493314743042,0.5866508483886719
-0.3492838740348816,1.1080232858657837,0.8478596806526184,0.45765459537506104,0.44604310393333435,0.5877997279167175
-0.3489583432674408,1.1086512804031372,0.8483114838600159,0.45840713381767273,0.44647887349128723,0.5871071219444275
-0.3486328125,1.1079407930374146,0.848774790763855,0.4589640498161316,0.44660598039627075,0.5881179571151733
-0.3483073115348816,1.106731653213501,0.8491970896720886,0.4581330120563507,0.4453529417514801,0.5883272886276245
-0.3479817807674408,1.106217861175537,0.8496485948562622,0.45921891927719116,0.44567611813545227,0.5882110595703125
-0.34765625,1.1023669242858887,0.8501163125038147,0.4562351703643799,0.44264352321624756,0.5891456007957458
-0.3473307490348816,1.1013116836547852,0.8505688309669495,0.45413148403167725,0.43990352749824524,0.5888099074363708
-0.3470052182674408,1.0993702411651611,0.8510105609893799,0.4521639943122864,0.4374949634075165,0.5898114442825317
-0.3466796875,1.0976128578186035,0.8514577746391296,0.4478807747364044,0.43324655294418335,0.5892164707183838
-0.3463541865348816,1.0998603105545044,0.8519372344017029,0.4479514956474304,0.4329170882701874,0.590489387512207
-0.3460286557674408,1.0996707677841187,0.8523858785629272,0.44638311862945557,0.43131691217422485,0.5902340412139893
-0.345703125,1.1013890504837036,0.8528362512588501,0.4461281895637512,0.43057796359062195,0.5904774069786072
-0.3453776240348816,1.1020033359527588,0.8532947301864624,0.44573748111724854,0.4306444823741913,0.5915166139602661
-0.3450520932674408,1.1028574705123901,0.8537787795066833,0.44424667954444885,0.4296208918094635,0.5908658504486084
-0.3447265625,1.1057939529418945,0.854239284992218,0.44552260637283325,0.43052494525909424,0.5918715596199036
-0.3444010615348816,1.107082486152649,0.8546918034553528,0.4448710083961487,0.43053337931632996,0.5920752286911011
-0.3440755307674408,1.1102545261383057,0.8551601767539978,0.4462842643260956,0.43206754326820374,0.5919303297996521
-0.34375,1.1143916845321655,0.8556102514266968,0.4486169219017029,0.4349130094051361,0.5931689143180847
-0.3434244990348816,1.1172690391540527,0.8560863733291626,0.4518597722053528,0.4383053481578827,0.5923781394958496
-0.3430989682674408,1.1198091506958008,0.8565951585769653,0.45469650626182556,0.4412148594856262,0.5936177968978882
-0.3427734375,1.1210514307022095,0.8570514917373657,0.45633581280708313,0.44357213377952576,0.5933584570884705
-0.3424479365348816,1.1223623752593994,0.8574894666671753,0.4590163230895996,0.44615602493286133,0.593971848487854
-0.3421224057674408,1.1229078769683838,0.8579741716384888,0.4597691595554352,0.4471915364265442,0.5942187905311584
-0.341796875,1.1234610080718994,0.8584789037704468,0.4614797532558441,0.4489096999168396,0.5945357084274292
-0.3414713740348816,1.1239330768585205,0.858955442905426,0.462371826171875,0.4497150778770447,0.5947767496109009
-0.3411458432674408,1.1242282390594482,0.8593894839286804,0.463279128074646,0.45045262575149536,0.595134437084198
-0.3408203125,1.1240460872650146,0.8598579168319702,0.46539321541786194,0.45211488008499146,0.5953344106674194
-0.3404948115348816,1.1219943761825562,0.8603775501251221,0.4635331928730011,0.4504452645778656,0.5959872603416443
-0.3401692807674408,1.1219135522842407,0.8608735799789429,0.4643465578556061,0.4509248435497284,0.5955889225006104
-0.33984375,1.1193222999572754,0.8613387942314148,0.4627326428890228,0.4489786922931671,0.5969997048377991
-0.3395182490348816,1.1180611848831177,0.8618249893188477,0.46043941378593445,0.44652876257896423,0.5964612364768982
-0.3391927182674408,1.1175472736358643,0.8623430728912354,0.45965906977653503,0.4457717835903168,0.597114622592926
-0.3388671875,1.1170364618301392,0.8627935647964478,0.4571336805820465,0.4432419538497925,0.5976781845092773
-0.3385416865348816,1.1181719303131104,0.8632628917694092,0.4578429162502289,0.4434014558792114,0.5973918437957764
-0.3382161557674408,1.1174299716949463,0.8637790679931641,0.45651358366012573,0.4422362446784973,0.5984880924224854
-0.337890625,1.1176562309265137,0.864301860332489,0.4548572897911072,0.44084686040878296,0.5981977581977844
-0.3375651240348816,1.1190767288208008,0.8647753596305847,0.45551806688308716,0.4414363205432892,0.5990559458732605
-0.3372395932674408,1.1188658475875854,0.8652553558349609,0.4535471200942993,0.4396418035030365,0.598953366279602
-0.3369140625,1.1203721761703491,0.8657267093658447,0.45359042286872864,0.43963897228240967,0.5996542572975159
-0.3365885615348816,1.1225968599319458,0.8662463426589966,0.45377427339553833,0.44006216526031494,0.5999630093574524
-0.3362630307674408,1.1249635219573975,0.8667051792144775,0.4545595347881317,0.4407927095890045,0.5998445749282837
-0.3359375,1.1281229257583618,0.8672937154769897,0.4572734534740448,0.44345250725746155,0.6010123491287231
-0.3356119990348816,1.1295114755630493,0.86783367395401,0.4579806923866272,0.4443809390068054,0.6002985835075378
-0.3352864682674408,1.1316461563110352,0.8683750629425049,0.4606196880340576,0.44679054617881775,0.6015624403953552
-0.3349609375,1.1324106454849243,0.8688218593597412,0.4612516462802887,0.44763481616973877,0.6015318632125854
-0.3346354365348816,1.1328370571136475,0.8692418932914734,0.46220484375953674,0.44842877984046936,0.6017031669616699
-0.3343099057674408,1.134171485900879,0.8697408437728882,0.46297019720077515,0.44928058981895447,0.6023404002189636
-0.333984375,1.135184645652771,0.8702520132064819,0.4639204442501068,0.4500177502632141,0.6024337410926819
-0.3336588740348816,1.1362054347991943,0.8708837032318115,0.4661513566970825,0.45166948437690735,0.6028856039047241
-0.3333333432674408,1.136414885520935,0.8713396191596985,0.46621090173721313,0.4521377682685852,0.6034290194511414
-0.3330078125,1.1367356777191162,0.8718659281730652,0.46729832887649536,0.45315879583358765,0.6037819981575012
-0.3326823115348816,1.1358586549758911,0.87236487865448,0.4670175313949585,0.45254650712013245,0.6037203669548035
-0.3323567807674408,1.1349067687988281,0.8729715347290039,0.46617814898490906,0.45164206624031067,0.6041333079338074
-0.33203125,1.1342397928237915,0.8734031915664673,0.46512001752853394,0.45070531964302063,0.6052003502845764
-0.3317057490348816,1.134463906288147,0.8739557862281799,0.4637109637260437,0.4493885934352875,0.6043530106544495
-0.3313802182674408,1.1361016035079956,0.8744610548019409,0.4648537337779999,0.4503857493400574,0.6060463786125183
-0.3310546875,1.1359785795211792,0.8749555945396423,0.4644758105278015,0.44993290305137634,0.6054516434669495
-0.3307291865348816,1.1365692615509033,0.8755619525909424,0.4642260670661926,0.45003172755241394,0.6057901978492737
-0.3304036557674408,1.1373950242996216,0.8761866092681885,0.46479788422584534,0.4506477415561676,0.6067501306533813
-0.330078125,1.1371901035308838,0.8766471743583679,0.46351632475852966,0.44971901178359985,0.6063653826713562
-0.3297526240348816,1.1376539468765259,0.8769795298576355,0.4636479616165161,0.4499475061893463,0.6072607636451721
-0.3294270932674408,1.138815999031067,0.8775587677955627,0.46311619877815247,0.4495513141155243,0.6078899502754211
-0.3291015625,1.1407806873321533,0.8782267570495605,0.4637334942817688,0.4504610598087311,0.6077015399932861
-0.3287760615348816,1.1428687572479248,0.8787682056427002,0.4652846157550812,0.4519230127334595,0.6083728075027466
-0.3284505307674408,1.143908977508545,0.8792324066162109,0.46590524911880493,0.45288509130477905,0.6090840101242065
-0.328125,1.145798921585083,0.8797785639762878,0.46775949001312256,0.4547596275806427,0.607909619808197
-0.3277994990348816,1.1466013193130493,0.880380392074585,0.4687003493309021,0.455348938703537,0.6104807257652283
-0.3274739682674408,1.146730899810791,0.8809012174606323,0.4692471921443939,0.4559081494808197,0.6095675826072693
-0.3271484375,1.1472837924957275,0.8813740015029907,0.4690759479999542,0.4559032917022705,0.6101943254470825
-0.3268229365348816,1.1475739479064941,0.881923258304596,0.46933746337890625,0.4557180404663086,0.6115474104881287
-0.3264974057674408,1.1493548154830933,0.8825349807739258,0.4711368680000305,0.45702728629112244,0.6096199154853821
-0.326171875,1.149068832397461,0.8830670118331909,0.47083762288093567,0.45661407709121704,0.611903190612793
-0.3258463740348816,1.1493525505065918,0.8835898041725159,0.47154420614242554,0.4571594297885895,0.6108803749084473
-0.3255208432674408,1.1494452953338623,0.8841450214385986,0.471670538187027,0.4570353925228119,0.6117801666259766
-0.3251953125,1.1484267711639404,0.8847066760063171,0.47099360823631287,0.4560279846191406,0.6124657988548279
-0.3248698115348816,1.1480146646499634,0.885276734828949,0.4699550271034241,0.45491206645965576,0.6124075055122375
-0.3245442807674408,1.147926688194275,0.8858118057250977,0.4683670699596405,0.4533933699131012,0.6127859354019165
-0.32421875,1.1492764949798584,0.8863582015037537,0.4686678946018219,0.4534255862236023,0.6137773394584656
-0.3238932490348816,1.149967074394226,0.88691645860672,0.46837279200553894,0.45314821600914,0.612830638885498
-0.3235677182674408,1.1510047912597656,0.8875036239624023,0.46855786442756653,0.45343834161758423,0.6143749356269836
-0.3232421875,1.1526830196380615,0.8880817890167236,0.4690571427345276,0.4539690315723419,0.614152193069458
-0.3229166865348816,1.1531593799591064,0.8886359930038452,0.4691481590270996,0.4541895091533661,0.6149690747261047
-0.3225911557674408,1.1539900302886963,0.889167308807373,0.4695967733860016,0.45474326610565186,0.6161254644393921
-0.322265625,1.1549627780914307,0.8897415995597839,0.4688500165939331,0.4545484185218811,0.6156937479972839
-0.3219401240348816,1.1567426919937134,0.8903430700302124,0.4696989953517914,0.4554596543312073,0.6161006093025208
-0.3216145932674408,1.1591662168502808,0.8908997178077698,0.47120997309684753,0.4568205773830414,0.6164034008979797
-0.3212890625,1.160290241241455,0.8914594054222107,0.47174325585365295,0.45811721682548523,0.6166867613792419
-0.3209635615348816,1.162843942642212,0.8920325636863708,0.4741639792919159,0.46073269844055176,0.6170705556869507
-0.3206380307674408,1.1642589569091797,0.892638087272644,0.47549110651016235,0.46209195256233215,0.6181973218917847
-0.3203125,1.1646816730499268,0.8932041525840759,0.47684335708618164,0.46353864669799805,0.6180944442749023
-0.3199869990348816,1.1651170253753662,0.8937835097312927,0.47727325558662415,0.4641333520412445,0.6194913983345032
-0.3196614682674408,1.1653430461883545,0.8943565487861633,0.4772307574748993,0.46440067887306213,0.6188567876815796
-0.3193359375,1.1673526763916016,0.894955039024353,0.47940489649772644,0.46606385707855225,0.6196086406707764
-0.3190104365348816,1.1663554906845093,0.8955280780792236,0.4789048731327057,0.4653739035129547,0.619560956954956
-0.3186849057674408,1.1673320531845093,0.8961165547370911,0.47982853651046753,0.46617549657821655,0.6199995279312134
-0.318359375,1.1676878929138184,0.896700382232666,0.48061391711235046,0.4667035937309265,0.6205635070800781
-0.3180338740348816,1.1664035320281982,0.8972985744476318,0.48016732931137085,0.46591752767562866,0.6210026144981384
-0.3177083432674408,1.166194200515747,0.8978865146636963,0.4800790846347809,0.4653951823711395,0.621680736541748
-0.3173828125,1.1641218662261963,0.898481011390686,0.4772639572620392,0.4627155065536499,0.6212195754051208
-0.3170573115348816,1.1651711463928223,0.899079442024231,0.47700560092926025,0.462108314037323,0.6226598024368286
-0.3167317807674408,1.1656233072280884,0.8996720910072327,0.4766311049461365,0.4613935649394989,0.6215245723724365
-0.31640625,1.1653674840927124,0.9002676606178284,0.4752010703086853,0.46010884642601013,0.6228816509246826
-0.3160807490348816,1.167466163635254,0.9008772373199463,0.47557854652404785,0.46042096614837646,0.6232556700706482
-0.3157552182674408,1.1681976318359375,0.9014883637428284,0.4759614169597626,0.4606384336948395,0.623333752155304
-0.3154296875,1.168581247329712,0.9020856022834778,0.47568219900131226,0.46028926968574524,0.6246381998062134
-0.3151041865348816,1.1694371700286865,0.9026690125465393,0.4752734303474426,0.4601931571960449,0.6245615482330322
-0.3147786557674408,1.1701840162277222,0.9033059477806091,0.4744633436203003,0.4595806300640106,0.6244733333587646
-0.314453125,1.1732776165008545,0.9039216041564941,0.4757877588272095,0.46059542894363403,0.6256014108657837
-0.3141276240348816,1.1740955114364624,0.9045013785362244,0.4761577546596527,0.46126943826675415,0.6251869797706604
-0.3138020932674408,1.176837682723999,0.9051058292388916,0.47765830159187317,0.46294257044792175,0.6260877847671509
-0.3134765625,1.1792892217636108,0.9057439565658569,0.47927233576774597,0.4648740291595459,0.6269407868385315
-0.3131510615348816,1.1806025505065918,0.9063699245452881,0.4813052713871002,0.4669383764266968,0.6267439126968384
-0.3128255307674408,1.181270956993103,0.9069733619689941,0.48215028643608093,0.46772173047065735,0.6276890635490417
-0.3125,1.181849479675293,0.9075915813446045,0.48176729679107666,0.4679436683654785,0.6278654932975769
-0.3121744990348816,1.1840251684188843,0.9082207679748535,0.48403698205947876,0.4700963497161865,0.6278355121612549
-0.3118489682674408,1.184684157371521,0.9088534712791443,0.4842405319213867,0.4704640805721283,0.6288182735443115
-0.3115234375,1.1861454248428345,0.9094730615615845,0.4863309860229492,0.4724191129207611,0.6290031671524048
-0.3111979365348816,1.1865811347961426,0.9100931882858276,0.4868345558643341,0.47290393710136414,0.629362165927887
-0.3108724057674408,1.1875131130218506,0.9107319712638855,0.48826050758361816,0.4742826521396637,0.6302608251571655
-0.310546875,1.187185525894165,0.911358118057251,0.48922044038772583,0.47489672899246216,0.6302178502082825
-0.3102213740348816,1.1850084066390991,0.9119903445243835,0.4871291518211365,0.47291460633277893,0.6309587955474854
-0.3098958432674408,1.185910701751709,0.9126226305961609,0.48702725768089294,0.47243282198905945,0.6312422156333923
-0.3095703125,1.1857181787490845,0.9132476449012756,0.48670467734336853,0.471866637468338,0.6317059397697449
-0.3092448115348816,1.1854628324508667,0.9138988256454468,0.48536255955696106,0.4706715941429138,0.6321911215782166
-0.3089192807674408,1.187127709388733,0.9145454168319702,0.48637425899505615,0.4714761972427368,0.6326904296875
-0.30859375,1.1863634586334229,0.9151800870895386,0.4851232171058655,0.4701504707336426,0.633085310459137
-0.3082682490348816,1.1881535053253174,0.9158145785331726,0.4859943091869354,0.4709490239620209,0.6335928440093994
-0.3079427182674408,1.1871507167816162,0.9164609909057617,0.4853236675262451,0.4703611731529236,0.6339964270591736
-0.3076171875,1.187549114227295,0.9171249866485596,0.48329880833625793,0.46865060925483704,0.6343994140625
-0.3072916865348816,1.1897398233413696,0.9177786707878113,0.4846159517765045,0.4696994125843048,0.6347780823707581
-0.3069661557674408,1.1902934312820435,0.9184188842773438,0.4839326739311218,0.46909546852111816,0.635458767414093
-0.306640625,1.1926316022872925,0.9190623164176941,0.4849255383014679,0.47004255652427673,0.6354712843894958
-0.3063151240348816,1.1941899061203003,0.9197196364402771,0.4856474995613098,0.47090545296669006,0.6362982392311096
-0.3059895932674408,1.1957966089248657,0.9203929901123047,0.4868818521499634,0.4719678461551666,0.636378288269043
-0.3056640625,1.197163701057434,0.9210401177406311,0.48790332674980164,0.47291481494903564,0.6370683312416077
-0.3053385615348816,1.1972026824951172,0.9216950535774231,0.48770126700401306,0.4730587303638458,0.6373142600059509
-0.3050130307674408,1.1992403268814087,0.9223732948303223,0.4885213375091553,0.4735887944698334,0.6379132866859436
-0.3046875,1.2005544900894165,0.9230448603630066,0.48917898535728455,0.4744814336299896,0.6383805871009827
-0.3043619990348816,1.2019017934799194,0.9236890077590942,0.4904181957244873,0.4757068157196045,0.6384198665618896
-0.3040364682674408,1.2037391662597656,0.9243548512458801,0.4917345345020294,0.4769846498966217,0.639728307723999
-0.3037109375,1.2046575546264648,0.9250400066375732,0.4927506446838379,0.4779135584831238,0.6389237642288208
-0.3033854365348816,1.2057392597198486,0.9257098436355591,0.49436914920806885,0.47944143414497375,0.640823483467102
-0.3030599057674408,1.204927682876587,0.926376461982727,0.4937104284763336,0.4791106581687927,0.6399638056755066
-0.302734375,1.2061349153518677,0.9270582795143127,0.49457648396492004,0.4796789288520813,0.6414093375205994
-0.3024088740348816,1.2054929733276367,0.9277628660202026,0.49385225772857666,0.47874242067337036,0.6413761973381042
-0.3020833432674408,1.2065492868423462,0.928415834903717,0.4938918650150299,0.4788149297237396,0.641976535320282
-0.3017578125,1.2069880962371826,0.9291023015975952,0.4941469430923462,0.47907379269599915,0.6426204442977905
-0.3014323115348816,1.2075693607330322,0.9297859072685242,0.4938705265522003,0.4788472652435303,0.6427479982376099
-0.3011067807674408,1.209227204322815,0.9304706454277039,0.4955318868160248,0.48011741042137146,0.64366614818573
-0.30078125,1.2080928087234497,0.9311502575874329,0.4941293001174927,0.47897759079933167,0.6437405347824097
-0.3004557490348816,1.2093051671981812,0.9318471550941467,0.4940636456012726,0.4791831374168396,0.6445020437240601
-0.3001302182674408,1.2100534439086914,0.9325459599494934,0.49457812309265137,0.4796302318572998,0.6447986960411072
-0.2998046875,1.210615634918213,0.9332345724105835,0.49364396929740906,0.47872433066368103,0.6453027129173279
-0.2994791865348816,1.2123596668243408,0.9339340925216675,0.49452582001686096,0.4797896146774292,0.6460515856742859
-0.2991536557674408,1.2133617401123047,0.9346310496330261,0.4945361316204071,0.4799061715602875,0.6458008885383606
-0.298828125,1.215591549873352,0.9353350400924683,0.4958564341068268,0.48110148310661316,0.6471774578094482
-0.2985026240348816,1.2163012027740479,0.936022937297821,0.49722522497177124,0.4825432300567627,0.646885335445404
-0.2981770932674408,1.2166227102279663,0.9367263317108154,0.4963516891002655,0.4818126857280731,0.647673487663269
-0.2978515625,1.2184929847717285,0.9374349117279053,0.497940331697464,0.4832552671432495,0.6483684778213501
-0.2975260615348816,1.2181963920593262,0.9381540417671204,0.4973752200603485,0.4825255572795868,0.6483123898506165
-0.2972005307674408,1.219970464706421,0.9388684630393982,0.49809736013412476,0.4831733703613281,0.6493719220161438
-0.296875,1.2211956977844238,0.9395726919174194,0.4986391067504883,0.4839526414871216,0.6492212414741516
-0.2965494990348816,1.222548484802246,0.9402801394462585,0.49925917387008667,0.4842560589313507,0.6503461003303528
-0.2962239682674408,1.2244220972061157,0.9410024285316467,0.5016500353813171,0.4862411916255951,0.6503015756607056
-0.2958984375,1.223533272743225,0.9417228102684021,0.5006745457649231,0.48559603095054626,0.6509006023406982
-0.2955729365348816,1.224939227104187,0.9424414038658142,0.5014792084693909,0.4863114356994629,0.6517933011054993
-0.2952474057674408,1.2251664400100708,0.9431673884391785,0.5017129182815552,0.4864419102668762,0.6515284776687622
-0.294921875,1.2250499725341797,0.9438908100128174,0.5009634494781494,0.485280841588974,0.6527698040008545
-0.2945963740348816,1.225748896598816,0.9446145296096802,0.5008096098899841,0.48524606227874756,0.653007984161377
-0.2942708432674408,1.2272406816482544,0.9453384280204773,0.5009247660636902,0.48551619052886963,0.6532338857650757
-0.2939453125,1.2290209531784058,0.9460974931716919,0.5023325681686401,0.4864262342453003,0.654332160949707
-0.2936198115348816,1.229013442993164,0.9468222856521606,0.5024198293685913,0.48669835925102234,0.6543036699295044
-0.2932942807674408,1.2296696901321411,0.9475448131561279,0.5022507905960083,0.486580491065979,0.6550634503364563
-0.29296875,1.2304062843322754,0.9482890367507935,0.502070963382721,0.4864538311958313,0.6554446220397949
-0.2926432490348816,1.231777548789978,0.9490246772766113,0.5025003552436829,0.48698970675468445,0.6561183929443359
-0.2923177182674408,1.2322593927383423,0.9497697353363037,0.5023137927055359,0.4867805540561676,0.6565058827400208
-0.2919921875,1.2341886758804321,0.9504895806312561,0.5022947192192078,0.4870947599411011,0.6569969654083252
-0.2916666865348816,1.2367383241653442,0.9512643218040466,0.5042421817779541,0.4891008734703064,0.6578460335731506
-0.2913411557674408,1.2378593683242798,0.9520054459571838,0.5057089924812317,0.49041667580604553,0.6576576828956604
-0.291015625,1.2389121055603027,0.9527488946914673,0.5059024095535278,0.491079717874527,0.6588566899299622
-0.2906901240348816,1.2394567728042603,0.9535045623779297,0.5069366693496704,0.492137610912323,0.6591293811798096
-0.2903645932674408,1.2403874397277832,0.9542703628540039,0.5067293643951416,0.4918084442615509,0.6589977741241455
-0.2900390625,1.2416685819625854,0.9550237059593201,0.5078551769256592,0.4928968846797943,0.6609010100364685
-0.2897135615348816,1.2416914701461792,0.955786406993866,0.5073277950286865,0.4925635755062103,0.6597505807876587
-0.2893880307674408,1.2447341680526733,0.9565515518188477,0.5084458589553833,0.49379345774650574,0.6616305112838745
-0.2890625,1.245879888534546,0.9573104977607727,0.5110200643539429,0.4959034025669098,0.6614223122596741
-0.2887369990348816,1.2455757856369019,0.9580715894699097,0.5103672742843628,0.4952144920825958,0.6621542572975159
-0.2884114682674408,1.2466808557510376,0.9588327407836914,0.5114967823028564,0.4964459538459778,0.6624946594238281
-0.2880859375,1.2461912631988525,0.9596173167228699,0.5107464790344238,0.4955427944660187,0.663409948348999
-0.2877604365348816,1.2469658851623535,0.9603847861289978,0.5107735991477966,0.49535587430000305,0.6633135080337524
-0.2874349057674408,1.247040033340454,0.9611503481864929,0.5107775926589966,0.49525710940361023,0.6644359827041626
-0.287109375,1.2476963996887207,0.9619376063346863,0.5097672939300537,0.494070440530777,0.6648205518722534
-0.2867838740348816,1.2498711347579956,0.9627421498298645,0.5108823180198669,0.49517592787742615,0.6648076176643372
-0.2864583432674408,1.2502813339233398,0.963496744632721,0.5119311809539795,0.495962917804718,0.6665849089622498
-0.2861328125,1.2503193616867065,0.9642913341522217,0.5108327865600586,0.49476680159568787,0.6655375957489014
-0.2858073115348816,1.2511926889419556,0.9650646448135376,0.5111127495765686,0.4951605498790741,0.667438268661499
-0.2854817807674408,1.252036452293396,0.9658612608909607,0.5106632709503174,0.4945104122161865,0.6674429774284363
-0.28515625,1.2530097961425781,0.9666464924812317,0.510297954082489,0.49438387155532837,0.6672626733779907
-0.2848307490348816,1.2545770406723022,0.9674426317214966,0.5108310580253601,0.4950108528137207,0.6697641611099243
-0.2845052182674408,1.256988763809204,0.9682300090789795,0.5114944577217102,0.495678186416626,0.6677879691123962
-0.2841796875,1.2587356567382812,0.969032347202301,0.5130823254585266,0.4971359670162201,0.6705377697944641
-0.2838541865348816,1.2603827714920044,0.9698518514633179,0.5141351819038391,0.4984425902366638,0.6698685884475708
-0.2835286557674408,1.2605558633804321,0.9706557393074036,0.5142982006072998,0.4988873302936554,0.6703897714614868
-0.283203125,1.2629098892211914,0.9714204668998718,0.515438437461853,0.4997943639755249,0.6718526482582092
-0.2828776240348816,1.2632197141647339,0.9722421169281006,0.5159977674484253,0.5003896951675415,0.6712603569030762
-0.2825520932674408,1.2642768621444702,0.9730643033981323,0.515815794467926,0.5004413723945618,0.6725059747695923
-0.2822265625,1.2667527198791504,0.973884642124176,0.5171380043029785,0.5018699169158936,0.6728833317756653
-0.2819010615348816,1.2677828073501587,0.9746527075767517,0.518502950668335,0.5030995011329651,0.673451840877533
-0.2815755307674408,1.269629716873169,0.9755300879478455,0.5198740363121033,0.5043089985847473,0.6737271547317505
-0.28125,1.2696129083633423,0.9763273000717163,0.520233690738678,0.5049358606338501,0.674895703792572
-0.2809244990348816,1.270225167274475,0.9771491289138794,0.520359992980957,0.5050191879272461,0.6746711730957031
-0.2805989682674408,1.27149498462677,0.9779740571975708,0.5211305022239685,0.5057555437088013,0.6757862567901611
-0.2802734375,1.2712068557739258,0.9787917137145996,0.5211921334266663,0.5057410597801208,0.6763066649436951
-0.2799479365348816,1.2719299793243408,0.9796229004859924,0.5204755067825317,0.504995584487915,0.6763347387313843
-0.2796224057674408,1.2737228870391846,0.980471134185791,0.5217322707176208,0.5061877369880676,0.677772581577301
-0.279296875,1.273934245109558,0.9812937378883362,0.5219319462776184,0.5058623552322388,0.6775317788124084
-0.2789713740348816,1.2749541997909546,0.9821062684059143,0.5221664905548096,0.506254255771637,0.6785843968391418
-0.2786458432674408,1.2749146223068237,0.9829634428024292,0.5220435857772827,0.5061323046684265,0.6790862083435059
-0.2783203125,1.2760412693023682,0.9838261008262634,0.5218185186386108,0.5055343508720398,0.6793822646141052
-0.2779948115348816,1.276218056678772,0.9846581220626831,0.5214906930923462,0.5053606033325195,0.6804685592651367
-0.2776692807674408,1.277194857597351,0.9854925870895386,0.52109694480896,0.5049791932106018,0.6805484294891357
-0.27734375,1.2790502309799194,0.9863402843475342,0.5210684537887573,0.505167543888092,0.6813229322433472
-0.2770182490348816,1.280929446220398,0.9871986508369446,0.5224968791007996,0.5063812732696533,0.6821500658988953
-0.2766927182674408,1.2824933528900146,0.9880531430244446,0.5232033133506775,0.5069697499275208,0.6822860240936279
-0.2763671875,1.28327214717865,0.9889045357704163,0.5233169198036194,0.5075520873069763,0.6833125352859497
-0.2760416865348816,1.285542368888855,0.9897669553756714,0.5248441100120544,0.5089171528816223,0.6836097836494446
-0.2757161557674408,1.2861385345458984,0.990632176399231,0.5250697731971741,0.5091754198074341,0.6841316819190979
-0.275390625,1.2870067358016968,0.9914886951446533,0.5255138874053955,0.5094987750053406,0.6850331425666809
-0.2750651240348816,1.28837251663208,0.9923593401908875,0.5252417922019958,0.509314775466919,0.685299277305603
-0.2747395932674408,1.2903971672058105,0.9932271838188171,0.5267267227172852,0.5107836127281189,0.6860522031784058
-0.2744140625,1.2923285961151123,0.9940965175628662,0.5279542207717896,0.5117912292480469,0.6865748763084412
-0.2740885615348816,1.2928802967071533,0.9949657917022705,0.5284859538078308,0.5125250816345215,0.6872298717498779
-0.2737630307674408,1.2943207025527954,0.9958457946777344,0.5294314026832581,0.5133183598518372,0.687749981880188
-0.2734375,1.295364260673523,0.9967336058616638,0.529890239238739,0.5138983726501465,0.6883031129837036
-0.2731119990348816,1.2957453727722168,0.9976106286048889,0.5305543541908264,0.5144561529159546,0.68909752368927
-0.2727864682674408,1.2965772151947021,0.9984993934631348,0.5300427079200745,0.5141869187355042,0.689382016658783
-0.2724609375,1.2979816198349,0.9993767142295837,0.530585765838623,0.514647901058197,0.6901805400848389
-0.2721354365348816,1.2997260093688965,1.000274419784546,0.5319433212280273,0.515632688999176,0.6909381151199341
-0.2718099057674408,1.3006130456924438,1.0011606216430664,0.5323108434677124,0.5163008570671082,0.6910942196846008
-0.271484375,1.30158531665802,1.0020567178726196,0.5330659747123718,0.5169037580490112,0.6921223402023315
-0.2711588740348816,1.3024816513061523,1.0029575824737549,0.533405601978302,0.5171810388565063,0.6925738453865051
-0.2708333432674408,1.3024460077285767,1.003859043121338,0.5333564877510071,0.5170068740844727,0.693047285079956
-0.2705078125,1.3030120134353638,1.0047574043273926,0.5330336689949036,0.5165292620658875,0.6940270066261292
-0.2701823115348816,1.303914189338684,1.005667805671692,0.5319665670394897,0.5159960389137268,0.6943498849868774
-0.2698567807674408,1.3062167167663574,1.006577491760254,0.5333951115608215,0.5169665217399597,0.6950448751449585
-0.26953125,1.3077486753463745,1.0074833631515503,0.5340760350227356,0.517697811126709,0.6957449316978455
-0.2692057490348816,1.3085086345672607,1.0084037780761719,0.534443199634552,0.5183510184288025,0.6962774991989136
-0.2688802182674408,1.3107631206512451,1.0093046426773071,0.5358478426933289,0.5196108818054199,0.6969454288482666
-0.2685546875,1.3113749027252197,1.0102293491363525,0.5357956290245056,0.5198724269866943,0.697533905506134
-0.2682291865348816,1.3122392892837524,1.0111488103866577,0.5367650985717773,0.5205866694450378,0.6981915831565857
-0.2679036557674408,1.3130546808242798,1.012081503868103,0.5357853770256042,0.5198685526847839,0.698753297328949
-0.267578125,1.3149100542068481,1.0130146741867065,0.5369378328323364,0.520855724811554,0.6995177865028381
-0.2672526240348816,1.3172446489334106,1.0139347314834595,0.5380592942237854,0.5217229723930359,0.6999484896659851
-0.2669270932674408,1.318021297454834,1.0148652791976929,0.5387318730354309,0.5226348042488098,0.700713038444519
-0.2666015625,1.3194502592086792,1.0158114433288574,0.5400493741035461,0.523606538772583,0.7013567090034485
-0.2662760615348816,1.3202608823776245,1.0167521238327026,0.5399230122566223,0.5234746336936951,0.701812207698822
-0.2659505307674408,1.320691704750061,1.017676591873169,0.5407624840736389,0.5240106582641602,0.7027629613876343
-0.265625,1.3214664459228516,1.018629550933838,0.5397996306419373,0.5233643651008606,0.7031636834144592
-0.2652994990348816,1.3227530717849731,1.0195833444595337,0.5400418639183044,0.523567795753479,0.7037072777748108
-0.2649739682674408,1.3252036571502686,1.0205323696136475,0.5416515469551086,0.52479088306427,0.7047873139381409
-0.2646484375,1.3262090682983398,1.0214704275131226,0.5417832136154175,0.5251864790916443,0.704841673374176
-0.2643229365348816,1.3277788162231445,1.0224285125732422,0.5432007312774658,0.526524543762207,0.7058830857276917
-0.2639974057674408,1.3289116621017456,1.0233954191207886,0.5436328053474426,0.5271636247634888,0.7065827250480652
-0.263671875,1.3296128511428833,1.0243698358535767,0.5440754890441895,0.5272749066352844,0.7067499756813049
-0.2633463740348816,1.3300726413726807,1.0253121852874756,0.5442178249359131,0.5274259448051453,0.7080596089363098
-0.2630208432674408,1.3308427333831787,1.0262702703475952,0.5429649949073792,0.526623010635376,0.7081999182701111
-0.2626953125,1.3330634832382202,1.0272542238235474,0.5445888638496399,0.527690052986145,0.70917147397995
-0.2623698115348816,1.3347328901290894,1.0282344818115234,0.5449719429016113,0.5283330082893372,0.7097639441490173
-0.2620442807674408,1.3359588384628296,1.0292030572891235,0.5459495186805725,0.5291956663131714,0.7103226184844971
-0.26171875,1.337551474571228,1.0301759243011475,0.5467151999473572,0.5299888253211975,0.7112356424331665
-0.2613932490348816,1.3387717008590698,1.0311588048934937,0.5471302270889282,0.5305612683296204,0.7114132046699524
-0.2610677182674408,1.3393195867538452,1.032148838043213,0.5479376316070557,0.5310385823249817,0.7130714058876038
-0.2607421875,1.3409525156021118,1.0331411361694336,0.5473597645759583,0.5312163829803467,0.7122896909713745
-0.2604166865348816,1.3423361778259277,1.0341283082962036,0.5484663844108582,0.5320478677749634,0.7144877910614014
-0.2600911557674408,1.3445708751678467,1.0351207256317139,0.5494374632835388,0.5328212380409241,0.7141448855400085
-0.259765625,1.3456274271011353,1.0361111164093018,0.5501502156257629,0.5339337587356567,0.7148597240447998
-0.2594401240348816,1.3472075462341309,1.0371133089065552,0.5516079664230347,0.5351392030715942,0.7163597345352173
-0.2591145932674408,1.3485485315322876,1.0381187200546265,0.5517597198486328,0.5354260206222534,0.7159494161605835
-0.2587890625,1.3491133451461792,1.0391244888305664,0.5531809329986572,0.5362807512283325,0.7172927856445312
-0.2584635615348816,1.348943829536438,1.0401169061660767,0.5517725348472595,0.5350846648216248,0.7179496884346008
-0.2581380307674408,1.3507901430130005,1.041149616241455,0.5520757436752319,0.535611629486084,0.7182738184928894
-0.2578125,1.3525503873825073,1.042158842086792,0.5535773038864136,0.5365163683891296,0.7191530466079712
-0.2574869990348816,1.3534502983093262,1.0431756973266602,0.5529649257659912,0.5359383225440979,0.7202598452568054
-0.2571614682674408,1.3549885749816895,1.0441920757293701,0.5545693635940552,0.5374237298965454,0.71983402967453
-0.2568359375,1.3559561967849731,1.0452170372009277,0.5540264248847961,0.5372081398963928,0.7219667434692383
-0.2565104365348816,1.3581242561340332,1.0462461709976196,0.5557495951652527,0.5386645197868347,0.7214564681053162
-0.2561849057674408,1.3581737279891968,1.0472790002822876,0.5558570027351379,0.5386134386062622,0.7226703763008118
-0.255859375,1.358900547027588,1.0483123064041138,0.5547261834144592,0.5378700494766235,0.7236560583114624
-0.2555338740348816,1.3609825372695923,1.0493446588516235,0.5559485554695129,0.5388364195823669,0.7235987186431885
-0.2552083432674408,1.3626902103424072,1.0503910779953003,0.556490421295166,0.5394123792648315,0.725132405757904
-0.2548828125,1.3638359308242798,1.0514360666275024,0.5569596886634827,0.5396933555603027,0.7253304719924927
-0.2545573115348816,1.3658320903778076,1.0524810552597046,0.5578469634056091,0.5407523512840271,0.726198673248291
-0.2542317807674408,1.3672443628311157,1.0535221099853516,0.558551013469696,0.5412775874137878,0.7269017696380615
-0.25390625,1.368454098701477,1.0545727014541626,0.5595951080322266,0.5421382784843445,0.7277540564537048
-0.2535807490348816,1.3695522546768188,1.0556384325027466,0.5593500733375549,0.5423745512962341,0.7279722094535828
-0.2532552182674408,1.3707809448242188,1.0566940307617188,0.5596511960029602,0.5425460338592529,0.7295235991477966
-0.2529296875,1.3732854127883911,1.057737946510315,0.56076580286026,0.5437319278717041,0.7294426560401917
-0.2526041865348816,1.3744964599609375,1.0588040351867676,0.5617217421531677,0.5445094704627991,0.730480968952179
-0.2522786557674408,1.3758708238601685,1.0599042177200317,0.5621844530105591,0.5452303290367126,0.7315596342086792
-0.251953125,1.37876296043396,1.0610105991363525,0.5634176731109619,0.546807587146759,0.7315567135810852
-0.2516276240348816,1.3795419931411743,1.0620036125183105,0.5655617117881775,0.5483219623565674,0.7328161597251892
-0.2513020932674408,1.3799412250518799,1.0631009340286255,0.5646985769271851,0.5478207468986511,0.7336515784263611
-0.2509765625,1.3811033964157104,1.0641982555389404,0.5654950737953186,0.5486369132995605,0.7336081862449646
-0.2506510615348816,1.3822197914123535,1.0653049945831299,0.5652400851249695,0.5482476949691772,0.7354555130004883
-0.2503255307674408,1.3844555616378784,1.0663143396377563,0.5662821531295776,0.549156129360199,0.7352125644683838
-0.25,1.38498854637146,1.0674569606781006,0.5672810673713684,0.549853503704071,0.7366776466369629
-0.2496744841337204,1.386365532875061,1.0685678720474243,0.5664294958114624,0.5493533611297607,0.7366144061088562
-0.2493489682674408,1.3891215324401855,1.0696638822555542,0.5691179633140564,0.5516716837882996,0.7384563088417053
-0.2490234375,1.388938069343567,1.0707519054412842,0.5689104795455933,0.5514771938323975,0.7378110289573669
-0.2486979216337204,1.3897974491119385,1.0718505382537842,0.5685908198356628,0.5513270497322083,0.7398769855499268
-0.2483724057674408,1.3910282850265503,1.0729849338531494,0.5690358877182007,0.5515455007553101,0.7398254871368408
-0.248046875,1.3924180269241333,1.074092984199524,0.5685206651687622,0.5511792302131653,0.7407094836235046
-0.2477213591337204,1.394634485244751,1.0751646757125854,0.5700126886367798,0.5523421168327332,0.7418663501739502
-0.2473958432674408,1.3955838680267334,1.0762947797775269,0.5700392723083496,0.5526749491691589,0.7418428659439087
-0.2470703125,1.3980717658996582,1.0774527788162231,0.5711380839347839,0.5537214875221252,0.7435977458953857
-0.2467447966337204,1.39955472946167,1.0785897970199585,0.5728679299354553,0.5551181435585022,0.7435687780380249
-0.2464192807674408,1.3999459743499756,1.0796892642974854,0.5722154974937439,0.5546420216560364,0.7446212768554688
-0.24609375,1.4010862112045288,1.0808240175247192,0.5722813010215759,0.5548590421676636,0.745637834072113
-0.2457682341337204,1.403153419494629,1.0819554328918457,0.572763204574585,0.555293083190918,0.745651364326477
-0.2454427182674408,1.4050410985946655,1.0831074714660645,0.5737599730491638,0.5559492707252502,0.7476549744606018
-0.2451171875,1.4066671133041382,1.0842217206954956,0.5745216608047485,0.5569489002227783,0.747158944606781
-0.2447916716337204,1.4091269969940186,1.0854079723358154,0.5753366947174072,0.5579207539558411,0.7489195466041565
-0.2444661557674408,1.4107706546783447,1.0865558385849,0.5773022174835205,0.5596491098403931,0.7491261959075928
-0.244140625,1.4120802879333496,1.0876922607421875,0.5778977870941162,0.5603822469711304,0.7501845955848694
-0.2438151091337204,1.412354588508606,1.0888546705245972,0.5780858993530273,0.5603964328765869,0.7507863640785217
-0.2434895932674408,1.4137537479400635,1.0900228023529053,0.5776264667510986,0.560185968875885,0.7517368197441101
-0.2431640625,1.4160315990447998,1.0911898612976074,0.5786652565002441,0.5611609220504761,0.7523194551467896
-0.2428385466337204,1.4172407388687134,1.092348575592041,0.5796753764152527,0.5620048642158508,0.7531557679176331
-0.2425130307674408,1.419559359550476,1.0935338735580444,0.5802503824234009,0.5627112984657288,0.7540525197982788
-0.2421875,1.421105980873108,1.0946941375732422,0.5819129347801208,0.5640849471092224,0.7547330856323242
-0.2418619841337204,1.4221572875976562,1.0958749055862427,0.5822634100914001,0.5644816756248474,0.7555632591247559
-0.2415364682674408,1.4230741262435913,1.097062587738037,0.5827974081039429,0.5650822520256042,0.7564274668693542
-0.2412109375,1.4238944053649902,1.0982601642608643,0.5825855731964111,0.5647978186607361,0.7570493221282959
-0.2408854216337204,1.4258300065994263,1.09944748878479,0.5828086733818054,0.5649253726005554,0.7581220269203186
-0.2405599057674408,1.427296757698059,1.100627064704895,0.5837562680244446,0.5656791925430298,0.758643627166748
-0.240234375,1.4289103746414185,1.1018319129943848,0.5838292241096497,0.5661848187446594,0.7598226070404053
-0.2399088591337204,1.431562066078186,1.1030408143997192,0.5855400562286377,0.5677120685577393,0.7602356672286987
-0.2395833432674408,1.432469367980957,1.1042526960372925,0.5864080786705017,0.5682497024536133,0.7613505125045776
-0.2392578125,1.433761715888977,1.1054607629776,0.5866907835006714,0.5687160491943359,0.7619171142578125
-0.2389322966337204,1.434098243713379,1.106661319732666,0.5864918231964111,0.5687639117240906,0.763215184211731
-0.2386067807674408,1.4362998008728027,1.1078813076019287,0.586516797542572,0.5687384605407715,0.7632037997245789
-0.23828125,1.4386518001556396,1.109093427658081,0.5880982875823975,0.5700908303260803,0.7650389671325684
-0.2379557341337204,1.439461588859558,1.110321283340454,0.5880035758018494,0.5701373219490051,0.7651103138923645
-0.2376302182674408,1.4425055980682373,1.1115604639053345,0.5893658399581909,0.5715016722679138,0.766075074672699
-0.2373046875,1.4438072443008423,1.1128003597259521,0.5906655788421631,0.5727211833000183,0.7675188183784485
-0.2369791716337204,1.4457160234451294,1.114023208618164,0.5916082859039307,0.5734747052192688,0.7675443291664124
-0.2366536557674408,1.4464303255081177,1.1152732372283936,0.5919734835624695,0.5739341974258423,0.7688030004501343
-0.236328125,1.4474329948425293,1.1165214776992798,0.5917600393295288,0.5738822817802429,0.7699131965637207
-0.2360026091337204,1.4496984481811523,1.117767095565796,0.59250408411026,0.5742476582527161,0.7699160575866699
-0.2356770932674408,1.4510750770568848,1.119002342224121,0.5934080481529236,0.5752058625221252,0.7717440724372864
-0.2353515625,1.4529658555984497,1.1202592849731445,0.5936904549598694,0.5756491422653198,0.771891176700592
-0.2350260466337204,1.4553228616714478,1.1215357780456543,0.5951759219169617,0.5768588185310364,0.7729818820953369
-0.2347005307674408,1.4564286470413208,1.1228002309799194,0.5961706042289734,0.5776893496513367,0.7739728689193726
-0.234375,1.4577176570892334,1.124059796333313,0.5963824987411499,0.577991247177124,0.7744800448417664
-0.2340494841337204,1.459073781967163,1.1253366470336914,0.5967627167701721,0.5786553025245667,0.7758045196533203
-0.2337239682674408,1.4609800577163696,1.126612663269043,0.5973162651062012,0.5789186358451843,0.7762636542320251
-0.2333984375,1.4625897407531738,1.1278842687606812,0.5980375409126282,0.5795046091079712,0.7771120071411133
-0.2330729216337204,1.4639111757278442,1.129163384437561,0.5983760356903076,0.5800361037254333,0.7784315347671509
-0.2327474057674408,1.4664075374603271,1.1304682493209839,0.5993149280548096,0.5810787081718445,0.7785344123840332
-0.232421875,1.468392014503479,1.1317591667175293,0.6004398465156555,0.582015872001648,0.7802247405052185
-0.2320963591337204,1.4699889421463013,1.1330571174621582,0.6020534038543701,0.5834442973136902,0.7804573774337769
-0.2317708432674408,1.470255732536316,1.1343581676483154,0.60114985704422,0.5828911662101746,0.7817836403846741
-0.2314453125,1.4726749658584595,1.135677456855774,0.6022354364395142,0.5839387774467468,0.7823385000228882
-0.2311197966337204,1.474276065826416,1.1369571685791016,0.6028674840927124,0.5844504237174988,0.7836625576019287
-0.2307942807674408,1.475671410560608,1.1382899284362793,0.6030306220054626,0.5845224261283875,0.7840378880500793
-0.23046875,1.4781993627548218,1.1396188735961914,0.6043868660926819,0.5860210061073303,0.7853191494941711
-0.2301432341337204,1.4798190593719482,1.140958547592163,0.6047500371932983,0.586455762386322,0.7861723899841309
-0.2298177182674408,1.4825096130371094,1.1422322988510132,0.6068773865699768,0.5881916880607605,0.7867065668106079
-0.2294921875,1.4835020303726196,1.1435879468917847,0.6073543429374695,0.5890334844589233,0.7885163426399231
-0.2291666716337204,1.4843971729278564,1.1449648141860962,0.6073410511016846,0.5891067981719971,0.7883232831954956
-0.2288411557674408,1.4870209693908691,1.146331787109375,0.6087045669555664,0.5900440812110901,0.7900609374046326
-0.228515625,1.487416386604309,1.1475882530212402,0.6086229085922241,0.5900616645812988,0.7905974388122559
-0.2281901091337204,1.4892772436141968,1.1489224433898926,0.6088452935218811,0.5902472734451294,0.7914794683456421
-0.2278645932674408,1.4918967485427856,1.1503291130065918,0.6101889610290527,0.5916599035263062,0.7926154136657715
-0.2275390625,1.493456482887268,1.1517093181610107,0.6111090779304504,0.5922204256057739,0.7933356761932373
-0.2272135466337204,1.495408535003662,1.1530382633209229,0.6122947335243225,0.5931618213653564,0.7943140268325806
-0.2268880307674408,1.4959286451339722,1.1543442010879517,0.6120754480361938,0.5934134721755981,0.795021653175354
-0.2265625,1.4979286193847656,1.1557918787002563,0.6125649809837341,0.5937479138374329,0.7965875864028931
-0.2262369841337204,1.4998586177825928,1.1571663618087769,0.613309919834137,0.5943969488143921,0.7964343428611755
-0.2259114682674408,1.5008513927459717,1.1585102081298828,0.6135138273239136,0.5944817662239075,0.7984522581100464
-0.2255859375,1.5034878253936768,1.159967303276062,0.6138780117034912,0.5950852036476135,0.7987581491470337
-0.2252604216337204,1.5061349868774414,1.161346435546875,0.6152528524398804,0.5965754389762878,0.7993775010108948
-0.2249349057674408,1.5080029964447021,1.162622094154358,0.6171742081642151,0.5980848670005798,0.8013170957565308
-0.224609375,1.5095640420913696,1.1640851497650146,0.6174606680870056,0.598508358001709,0.8012005090713501
-0.2242838591337204,1.510759949684143,1.1655302047729492,0.6181440353393555,0.5992557406425476,0.8027044534683228
-0.2239583432674408,1.512747883796692,1.1669038534164429,0.618509829044342,0.5995050072669983,0.8039633631706238
-0.2236328125,1.5137760639190674,1.168122410774231,0.6187682151794434,0.5997042059898376,0.8041880130767822
-0.2233072966337204,1.5162218809127808,1.169671893119812,0.6196948289871216,0.6007184982299805,0.8057342171669006
-0.2229817807674408,1.5188233852386475,1.171180248260498,0.6203975677490234,0.6013166308403015,0.8066468238830566
-0.22265625,1.5213830471038818,1.1726223230361938,0.6226090788841248,0.603348970413208,0.8073434829711914
-0.2223307341337204,1.522849678993225,1.1739412546157837,0.623178243637085,0.6041110157966614,0.8085388541221619
-0.2220052182674408,1.52351713180542,1.1753809452056885,0.6232380867004395,0.6043354868888855,0.8092941641807556
-0.2216796875,1.5263020992279053,1.1768919229507446,0.625013530254364,0.6059699058532715,0.8102408647537231
-0.2213541716337204,1.52752685546875,1.1782554388046265,0.625432014465332,0.6062425374984741,0.8123329281806946
-0.2210286557674408,1.5291024446487427,1.179725170135498,0.6254100799560547,0.6063479781150818,0.8119728565216064
-0.220703125,1.5315860509872437,1.1812320947647095,0.6261469125747681,0.6073179841041565,0.8137912154197693
-0.2203776091337204,1.5339263677597046,1.1826380491256714,0.6279263496398926,0.6087925434112549,0.8141357898712158
-0.2200520932674408,1.5360286235809326,1.184054970741272,0.6293339133262634,0.6099619269371033,0.8154648542404175
-0.2197265625,1.536523461341858,1.185591220855713,0.6294713616371155,0.6101991534233093,0.8163983225822449
-0.2194010466337204,1.5381550788879395,1.1871284246444702,0.6293967962265015,0.6102363467216492,0.8172677755355835
-0.2190755307674408,1.540420413017273,1.1884962320327759,0.6303290128707886,0.6109902262687683,0.818400502204895
-0.21875,1.5410692691802979,1.1899245977401733,0.6304616928100586,0.6108984351158142,0.8191400766372681
-0.2184244841337204,1.5437777042388916,1.1914829015731812,0.6305699944496155,0.611274242401123,0.8206016421318054
-0.2180989682674408,1.5465322732925415,1.1930996179580688,0.6320043206214905,0.612598180770874,0.8208145499229431
-0.2177734375,1.548680305480957,1.1945751905441284,0.6336001753807068,0.6139941215515137,0.8227128386497498
-0.2174479216337204,1.5504505634307861,1.1960289478302002,0.6343222856521606,0.6148804426193237,0.8229767084121704
-0.2171224057674408,1.5518548488616943,1.197473406791687,0.6349870562553406,0.6154545545578003,0.8243089914321899
-0.216796875,1.5539909601211548,1.199038028717041,0.6355065703392029,0.6159939765930176,0.8254556655883789
-0.2164713591337204,1.555450439453125,1.200579285621643,0.636330246925354,0.6166942119598389,0.8265231251716614
-0.2161458432674408,1.5573168992996216,1.2020809650421143,0.636457085609436,0.6168960332870483,0.827247142791748
-0.2158203125,1.5599076747894287,1.2035926580429077,0.6370881199836731,0.6175888180732727,0.8282952904701233
-0.2154947966337204,1.5632803440093994,1.2051514387130737,0.6395809650421143,0.6197101473808289,0.8294777870178223
-0.2151692807674408,1.564539909362793,1.2067185640335083,0.6400038599967957,0.6202067732810974,0.8298148512840271
-0.21484375,1.5658257007598877,1.2082494497299194,0.6405505537986755,0.6209406852722168,0.832024097442627
-0.2145182341337204,1.5688037872314453,1.2097790241241455,0.6419109106063843,0.6223229765892029,0.8323867917060852
-0.2141927182674408,1.5699042081832886,1.2113345861434937,0.6423723697662354,0.6225489377975464,0.8343470692634583
-0.2138671875,1.5717931985855103,1.2129063606262207,0.6430079340934753,0.6231995820999146,0.8345093727111816
-0.2135416716337204,1.574069619178772,1.2144688367843628,0.643515408039093,0.6239446401596069,0.8365628123283386
-0.2132161557674408,1.576669692993164,1.2160202264785767,0.645045816898346,0.6254213452339172,0.8368397355079651
-0.212890625,1.5795108079910278,1.2176129817962646,0.6470263600349426,0.6271610856056213,0.8386547565460205
-0.2125651091337204,1.5799119472503662,1.2192192077636719,0.647240400314331,0.6274544596672058,0.8391808271408081
-0.2122395932674408,1.5821247100830078,1.2207882404327393,0.647530734539032,0.6279844045639038,0.8400551676750183
-0.2119140625,1.5841821432113647,1.2223724126815796,0.6487858295440674,0.628976047039032,0.841644823551178
-0.2115885466337204,1.5851099491119385,1.2239757776260376,0.6489502191543579,0.6289983987808228,0.8423413634300232
-0.2112630307674408,1.5875083208084106,1.2255767583847046,0.6489211320877075,0.6290964484214783,0.8428828120231628
-0.2109375,1.5893343687057495,1.2271835803985596,0.6496051549911499,0.6296406984329224,0.8445673584938049
-0.2106119841337204,1.5929051637649536,1.2287908792495728,0.6515219211578369,0.6312687397003174,0.8445571064949036
-0.2102864682674408,1.5945457220077515,1.2304086685180664,0.6524562835693359,0.6322624087333679,0.8470848798751831
-0.2099609375,1.5961449146270752,1.23203706741333,0.6531842947006226,0.6331000924110413,0.8471288681030273
-0.2096354216337204,1.5990064144134521,1.2336629629135132,0.6541576981544495,0.6341077089309692,0.8491777777671814
-0.2093099057674408,1.6000443696975708,1.235317587852478,0.6550548672676086,0.6346645951271057,0.849722683429718
-0.208984375,1.6022655963897705,1.2369601726531982,0.6554120182991028,0.6351579427719116,0.8505061268806458
-0.2086588591337204,1.6042577028274536,1.2385931015014648,0.6555212140083313,0.6355919241905212,0.852267324924469
-0.2083333432674408,1.6072274446487427,1.2402303218841553,0.6572674512863159,0.6369988322257996,0.8522019982337952
-0.2080078125,1.6096599102020264,1.2419254779815674,0.6583594679832458,0.6380327343940735,0.854405403137207
-0.2076822966337204,1.6109744310379028,1.2435979843139648,0.6592636108398438,0.6388832926750183,0.854949414730072
-0.2073567807674408,1.6141490936279297,1.2452399730682373,0.6600623726844788,0.639940083026886,0.8565733432769775
-0.20703125,1.6155555248260498,1.246917724609375,0.6612661480903625,0.6410279273986816,0.8579958081245422
-0.2067057341337204,1.6174153089523315,1.2486141920089722,0.6618357300758362,0.6413198709487915,0.8584117293357849
-0.2063802182674408,1.6195383071899414,1.250301480293274,0.6619513034820557,0.6415928602218628,0.8607257604598999
-0.2060546875,1.6220794916152954,1.2519844770431519,0.663201630115509,0.6429199576377869,0.8606225848197937
-0.2057291716337204,1.6258642673492432,1.253671646118164,0.665263295173645,0.6446564197540283,0.8628718852996826
-0.2054036557674408,1.6267346143722534,1.2553914785385132,0.6660581827163696,0.6456072926521301,0.8634918928146362
-0.205078125,1.6292766332626343,1.2571195363998413,0.6671507954597473,0.6467024683952332,0.8650664687156677
-0.2047526091337204,1.6315290927886963,1.2588320970535278,0.6681344509124756,0.6475446224212646,0.8659830093383789
-0.2044270932674408,1.6327180862426758,1.2605469226837158,0.6688967943191528,0.6483045816421509,0.8674944639205933
-0.2041015625,1.63430917263031,1.2622748613357544,0.6686095595359802,0.6480655074119568,0.8678700923919678
-0.2037760466337204,1.636444330215454,1.2640525102615356,0.6688673496246338,0.64837247133255,0.8696720004081726
-0.2034505307674408,1.6398289203643799,1.2657432556152344,0.6705953478813171,0.6497435569763184,0.870290994644165
-0.203125,1.6421246528625488,1.267504096031189,0.671585202217102,0.6507529020309448,0.8717767596244812
-0.2027994841337204,1.6442197561264038,1.2692493200302124,0.6728767156600952,0.652151882648468,0.872994601726532
-0.2024739682674408,1.6471326351165771,1.2710245847702026,0.6738120317459106,0.653089702129364,0.8740094304084778
-0.2021484375,1.6485430002212524,1.272801160812378,0.6750239729881287,0.6540988683700562,0.8751509785652161
-0.2018229216337204,1.6511664390563965,1.2745715379714966,0.6759904623031616,0.6549357771873474,0.8765307068824768
-0.2014974057674408,1.6522570848464966,1.2763328552246094,0.6753265857696533,0.6546500325202942,0.8773411512374878
-0.201171875,1.655886173248291,1.2781230211257935,0.6770524978637695,0.6563727855682373,0.878818154335022
-0.2008463591337204,1.6589945554733276,1.2799403667449951,0.6791056990623474,0.6581167578697205,0.8800081610679626
-0.2005208432674408,1.6599982976913452,1.2817405462265015,0.6793355941772461,0.6584281325340271,0.8810785412788391
-0.2001953125,1.6635111570358276,1.2835099697113037,0.6810000538825989,0.6602001786231995,0.8826459646224976
-0.1998697966337204,1.6644436120986938,1.2853131294250488,0.6814691424369812,0.6606786251068115,0.8836092352867126
-0.1995442807674408,1.6671380996704102,1.2871575355529785,0.6826249957084656,0.6615834832191467,0.8848007917404175
-0.19921875,1.6684993505477905,1.288991093635559,0.6826834678649902,0.6617538928985596,0.8863399624824524
-0.1988932341337204,1.6708930730819702,1.2908152341842651,0.6828842759132385,0.661961555480957,0.8869903683662415
-0.1985677182674408,1.6751724481582642,1.292629599571228,0.6848756670951843,0.6637572050094604,0.8887477517127991
-0.1982421875,1.6769647598266602,1.2945092916488647,0.6866279244422913,0.6655759811401367,0.8896089196205139
-0.1979166716337204,1.6796470880508423,1.2963438034057617,0.687441885471344,0.6662893891334534,0.8911901712417603
-0.1975911557674408,1.6822484731674194,1.2981998920440674,0.6889591813087463,0.6677049398422241,0.8920078277587891
-0.197265625,1.6832629442214966,1.3000664710998535,0.6895020008087158,0.668149471282959,0.8938737511634827
-0.1969401091337204,1.6859025955200195,1.3019450902938843,0.6899709701538086,0.6685684323310852,0.894416093826294
-0.1966145932674408,1.6872823238372803,1.3038177490234375,0.6902464032173157,0.6690281629562378,0.8963662385940552
-0.1962890625,1.6906920671463013,1.3057059049606323,0.6911783218383789,0.6697272062301636,0.8971751928329468
-0.1959635466337204,1.6936049461364746,1.307588815689087,0.6928975582122803,0.6712974309921265,0.8984555602073669
-0.1956380307674408,1.6954190731048584,1.3094911575317383,0.6936306357383728,0.672142744064331,0.9002909064292908
-0.1953125,1.6986624002456665,1.3113881349563599,0.6949201226234436,0.6735535860061646,0.9006944894790649
-0.1949869841337204,1.700769066810608,1.3133246898651123,0.6962289214134216,0.6747022867202759,0.9029679894447327
-0.1946614682674408,1.7032665014266968,1.3152410984039307,0.6971256136894226,0.6754650473594666,0.9036439061164856
-0.1943359375,1.7046936750411987,1.3171488046646118,0.6968453526496887,0.6755267977714539,0.9050161838531494
-0.1940104216337204,1.7085390090942383,1.3190743923187256,0.6986532211303711,0.6771631240844727,0.9068852066993713
-0.1936849057674408,1.7114840745925903,1.3210256099700928,0.7000182271003723,0.6784328818321228,0.9072383642196655
-0.193359375,1.7137048244476318,1.3229936361312866,0.7015959620475769,0.6799694299697876,0.9095467925071716
-0.1930338591337204,1.7168946266174316,1.324920892715454,0.7030243873596191,0.6813950538635254,0.9101651310920715
-0.1927083432674408,1.7181366682052612,1.326876163482666,0.7035626769065857,0.6819080710411072,0.911866307258606
-0.1923828125,1.7212224006652832,1.3288586139678955,0.7052532434463501,0.683314859867096,0.9130507707595825
-0.1920572966337204,1.7226048707962036,1.3308396339416504,0.7053600549697876,0.6837298274040222,0.9143106341362
-0.1917317807674408,1.7248486280441284,1.3328312635421753,0.7055610418319702,0.6838955283164978,0.915850043296814
-0.19140625,1.7287784814834595,1.3348078727722168,0.7072624564170837,0.6854051947593689,0.9168492555618286
-0.1910807341337204,1.7305457592010498,1.3368109464645386,0.7084097266197205,0.6864340305328369,0.918491780757904
-0.1907552182674408,1.7340141534805298,1.3388166427612305,0.7094324827194214,0.687629759311676,0.919819176197052
-0.1904296875,1.7365013360977173,1.3408304452896118,0.7111403942108154,0.6894974708557129,0.9205133318901062
-0.1901041716337204,1.7386267185211182,1.3428449630737305,0.7120287418365479,0.6898989677429199,0.9231676459312439
-0.1897786557674408,1.7409924268722534,1.344867467880249,0.712748646736145,0.6906349658966064,0.9229117631912231
-0.189453125,1.7426174879074097,1.3469220399856567,0.7132142782211304,0.6913138031959534,0.9256078600883484
-0.1891276091337204,1.7465236186981201,1.3489588499069214,0.7143321633338928,0.6923161745071411,0.9264134168624878
-0.1888020932674408,1.748901605606079,1.3510088920593262,0.7157938480377197,0.6935269832611084,0.92757648229599
-0.1884765625,1.7510452270507812,1.3530633449554443,0.7165466547012329,0.6941973567008972,0.9296920895576477
-0.1881510466337204,1.7545827627182007,1.3551363945007324,0.7178478240966797,0.6957064867019653,0.9302496910095215
-0.1878255307674408,1.7568738460540771,1.3571977615356445,0.719073474407196,0.6968675255775452,0.932297945022583
-0.1875,1.759825587272644,1.359290599822998,0.7206113338470459,0.69825679063797,0.9333820939064026
-0.1871744841337204,1.7612566947937012,1.3613744974136353,0.720303475856781,0.6981274485588074,0.934777021408081
-0.1868489682674408,1.764709234237671,1.3634742498397827,0.7216400504112244,0.6993423104286194,0.9365922808647156
-0.1865234375,1.7679966688156128,1.3655775785446167,0.7230362892150879,0.7008432149887085,0.9373651146888733
-0.1861979216337204,1.7706589698791504,1.3677006959915161,0.7243554592132568,0.7018769383430481,0.9396051168441772
-0.1858724057674408,1.7741522789001465,1.3698116540908813,0.725998044013977,0.703691303730011,0.9401413202285767
-0.185546875,1.7762354612350464,1.371923565864563,0.7270348072052002,0.7047205567359924,0.9425137042999268
-0.1852213591337204,1.7799962759017944,1.374077320098877,0.7294840216636658,0.7066477537155151,0.9429922699928284
-0.1848958432674408,1.7812411785125732,1.3762397766113281,0.7295572757720947,0.7070145010948181,0.9454105496406555
-0.1845703125,1.7834745645523071,1.3783916234970093,0.7299535274505615,0.7073668241500854,0.9460068941116333
-0.1842447966337204,1.7876527309417725,1.3805376291275024,0.7318011522293091,0.7090855240821838,0.9479098320007324
-0.1839192807674408,1.7888851165771484,1.3827009201049805,0.7322837710380554,0.709341287612915,0.9496349096298218
-0.18359375,1.7929588556289673,1.3848925828933716,0.7336060404777527,0.7107633948326111,0.9501602649688721
-0.1832682341337204,1.7956866025924683,1.3870869874954224,0.7350037693977356,0.7125281095504761,0.9528642892837524
-0.1829427182674408,1.7985377311706543,1.389265537261963,0.7363581657409668,0.7135871052742004,0.9531217813491821
-0.1826171875,1.8014075756072998,1.3914731740951538,0.738394558429718,0.7155025005340576,0.9554104804992676
-0.1822916716337204,1.802501916885376,1.393682837486267,0.7378478646278381,0.7151196002960205,0.956589937210083
-0.1819661557674408,1.8064638376235962,1.3959060907363892,0.7390233278274536,0.716352641582489,0.9578884243965149
-0.181640625,1.8093496561050415,1.3981473445892334,0.7407177686691284,0.7179275751113892,0.9599511623382568
-0.1813151091337204,1.812039852142334,1.4003835916519165,0.7417075037956238,0.718608021736145,0.960538387298584
-0.1809895932674408,1.8152499198913574,1.4026204347610474,0.7428260445594788,0.7199205756187439,0.9631592631340027
-0.1806640625,1.818401575088501,1.4048793315887451,0.7443745136260986,0.7213625907897949,0.9637325406074524
-0.1803385466337204,1.8215018510818481,1.407150149345398,0.7462405562400818,0.7230048775672913,0.965623140335083
-0.1800130307674408,1.8230998516082764,1.4094140529632568,0.7464134097099304,0.7232767343521118,0.9676194190979004
-0.1796875,1.825614333152771,1.4116910696029663,0.7469632029533386,0.7238233089447021,0.9680519104003906
-0.1793619841337204,1.829728603363037,1.4139777421951294,0.7483729720115662,0.7251319885253906,0.9709298610687256
-0.1790364682674408,1.8321354389190674,1.4162912368774414,0.7492912411689758,0.7259788513183594,0.9715328216552734
-0.1787109375,1.836025595664978,1.418599247932434,0.7513168454170227,0.7281415462493896,0.9733341336250305
-0.1783854216337204,1.8390135765075684,1.4209076166152954,0.75235515832901,0.7292750477790833,0.9751642942428589
-0.1780599057674408,1.8429105281829834,1.4232300519943237,0.7549999952316284,0.7314890027046204,0.9765372276306152
-0.177734375,1.8446720838546753,1.425578236579895,0.7560299038887024,0.7324995398521423,0.9778063297271729
-0.1774088591337204,1.8469114303588867,1.427923560142517,0.7559055685997009,0.7325866222381592,0.9803148508071899
-0.1770833432674408,1.8505610227584839,1.43027663230896,0.7574938535690308,0.7341132164001465,0.9806908965110779
-0.1767578125,1.8532816171646118,1.4326292276382446,0.7583341002464294,0.7346599698066711,0.9831104278564453
-0.1764322966337204,1.8570886850357056,1.435017466545105,0.7602158784866333,0.7364034056663513,0.9845015406608582
-0.1761067807674408,1.8593990802764893,1.4373935461044312,0.7606339454650879,0.7371267080307007,0.9856883883476257
-0.17578125,1.8636717796325684,1.4397858381271362,0.7629650831222534,0.7393049001693726,0.9880563020706177
-0.1754557341337204,1.8666259050369263,1.4421865940093994,0.7650109529495239,0.7411725521087646,0.988946259021759
-0.1751302182674408,1.868326187133789,1.4445900917053223,0.765142023563385,0.7413912415504456,0.9908978939056396
-0.1748046875,1.871315360069275,1.4470051527023315,0.7658235430717468,0.7422475814819336,0.9925256371498108
-0.1744791716337204,1.875175952911377,1.4494413137435913,0.7674537301063538,0.7436695694923401,0.9940372109413147
-0.1741536557674408,1.878416895866394,1.4518908262252808,0.7687598466873169,0.745061457157135,0.9956427216529846
-0.173828125,1.8817627429962158,1.4543483257293701,0.7707043886184692,0.7469769716262817,0.9976106882095337
-0.1735026091337204,1.8850539922714233,1.4567937850952148,0.7715840339660645,0.7476850748062134,0.9987510442733765
-0.1731770932674408,1.8883408308029175,1.4592609405517578,0.7737848162651062,0.7498520016670227,1.0008219480514526
-0.1728515625,1.8905118703842163,1.4617406129837036,0.774648904800415,0.7504554986953735,1.0024280548095703
-0.1725260466337204,1.8933706283569336,1.4642424583435059,0.7750009894371033,0.7510807514190674,1.003841757774353
-0.1722005307674408,1.8964900970458984,1.4667104482650757,0.7762240171432495,0.7520918250083923,1.0056079626083374
-0.171875,1.8999511003494263,1.4692342281341553,0.777087926864624,0.7526470422744751,1.0078189373016357
-0.1715494841337204,1.9037362337112427,1.471754789352417,0.7793225646018982,0.7550357580184937,1.0084203481674194
-0.1712239682674408,1.9070111513137817,1.4742777347564697,0.7800408005714417,0.7558965086936951,1.0113784074783325
-0.1708984375,1.911255121231079,1.4768251180648804,0.7828190922737122,0.7584603428840637,1.0123374462127686
-0.1705729216337204,1.914047360420227,1.4793764352798462,0.7844407558441162,0.7598863840103149,1.0139390230178833
-0.1702474057674408,1.9161189794540405,1.4819165468215942,0.7845014333724976,0.7602956891059875,1.0164920091629028
-0.169921875,1.9198803901672363,1.484494924545288,0.7860908508300781,0.7619045972824097,1.017174482345581
-0.1695963591337204,1.9233453273773193,1.4871238470077515,0.7873734831809998,0.7629801630973816,1.0197378396987915
-0.1692708432674408,1.9266974925994873,1.4897147417068481,0.7887004613876343,0.7642993927001953,1.0210094451904297
-0.1689453125,1.9297758340835571,1.4922184944152832,0.7901162505149841,0.7656290531158447,1.0229554176330566
-0.1686197966337204,1.933410406112671,1.4948430061340332,0.7914214730262756,0.7669463157653809,1.0246107578277588
-0.1682942807674408,1.937177062034607,1.4975590705871582,0.7934690713882446,0.768754243850708,1.0264226198196411
-0.16796875,1.9398322105407715,1.5001708269119263,0.7947683334350586,0.769905149936676,1.0283241271972656
-0.1676432341337204,1.9426566362380981,1.5027889013290405,0.795149564743042,0.7705435156822205,1.0296977758407593
-0.1673177182674408,1.9464937448501587,1.505405068397522,0.7966923117637634,0.7717509269714355,1.0320625305175781
-0.1669921875,1.9502383470535278,1.5082218647003174,0.7983125448226929,0.7733719944953918,1.033056616783142
-0.1666666716337204,1.953701138496399,1.5108087062835693,0.7996450662612915,0.774807870388031,1.0357098579406738
-0.1663411557674408,1.957932949066162,1.5134823322296143,0.8015450835227966,0.7767157554626465,1.0368812084197998
-0.166015625,1.9608529806137085,1.5161972045898438,0.8033176064491272,0.7783811092376709,1.038799524307251
-0.1656901091337204,1.9645220041275024,1.5189231634140015,0.8048743009567261,0.7796023488044739,1.0409733057022095
-0.1653645932674408,1.9670310020446777,1.5216410160064697,0.8056811094284058,0.7809274792671204,1.0422093868255615
-0.1650390625,1.9703298807144165,1.5243656635284424,0.8067377805709839,0.7818031907081604,1.0446054935455322
-0.1647135466337204,1.974428653717041,1.5271239280700684,0.808136522769928,0.7828987240791321,1.0461317300796509
-0.1643880307674408,1.977211833000183,1.52988862991333,0.8096181750297546,0.78427654504776,1.0479263067245483
-0.1640625,1.9812654256820679,1.5326589345932007,0.8102545142173767,0.784915566444397,1.0499835014343262
-0.1637369841337204,1.9859579801559448,1.5354262590408325,0.8130879402160645,0.7877876162528992,1.05186128616333
-0.1634114682674408,1.9892336130142212,1.5382099151611328,0.814772367477417,0.7893037796020508,1.0533188581466675
-0.1630859375,1.992493987083435,1.541042685508728,0.8160257339477539,0.7904281616210938,1.0560894012451172
-0.1627604216337204,1.9962154626846313,1.5438487529754639,0.8178679347038269,0.7924045920372009,1.0567877292633057
-0.1624349057674408,1.9995464086532593,1.5466790199279785,0.8184544444084167,0.7931100726127625,1.0599528551101685
-0.162109375,2.0034942626953125,1.5495116710662842,0.8207287788391113,0.7952644228935242,1.0608372688293457
-0.1617838591337204,2.006896495819092,1.5523885488510132,0.8219588398933411,0.7964916229248047,1.063468337059021
-0.1614583432674408,2.01045823097229,1.5552302598953247,0.8230745792388916,0.7976361513137817,1.0648971796035767
-0.1611328125,2.0150928497314453,1.5581064224243164,0.8258165121078491,0.8000983595848083,1.0672659873962402
-0.1608072966337204,2.0176126956939697,1.561002492904663,0.8267870545387268,0.8011758327484131,1.0686300992965698
-0.1604817807674408,2.021029472351074,1.5639030933380127,0.8277902603149414,0.8022274374961853,1.071318507194519
-0.16015625,2.024979591369629,1.5668212175369263,0.8296444416046143,0.8036097884178162,1.0724927186965942
-0.1598307341337204,2.0280356407165527,1.569751501083374,0.8302522301673889,0.804205596446991,1.0750683546066284
-0.1595052182674408,2.03222918510437,1.5726792812347412,0.8317449688911438,0.8057116866111755,1.0764459371566772
-0.1591796875,2.0363709926605225,1.5756243467330933,0.8332073092460632,0.8073229193687439,1.079110860824585
-0.1588541716337204,2.040811777114868,1.5786112546920776,0.8356310725212097,0.8094277381896973,1.0803990364074707
-0.1585286557674408,2.0452358722686768,1.581605315208435,0.8380067944526672,0.8116070628166199,1.0826895236968994
-0.158203125,2.0473477840423584,1.5845779180526733,0.8387476205825806,0.8127591013908386,1.0850950479507446
-0.1578776091337204,2.051741600036621,1.5875651836395264,0.840139627456665,0.8140345215797424,1.0859416723251343
-0.1575520932674408,2.055593967437744,1.5905969142913818,0.8418824076652527,0.8157209157943726,1.0895259380340576
-0.1572265625,2.05849552154541,1.5936429500579834,0.8431209921836853,0.8167318105697632,1.0902541875839233
-0.1569010466337204,2.063282012939453,1.5966616868972778,0.8441478610038757,0.8178831338882446,1.0928772687911987
-0.1565755307674408,2.0668418407440186,1.5997233390808105,0.8457927107810974,0.8196222186088562,1.0949859619140625
-0.15625,2.0723845958709717,1.6027966737747192,0.8487708568572998,0.8220434188842773,1.0967020988464355
-0.1559244841337204,2.075356960296631,1.6058833599090576,0.8500336408615112,0.8235048055648804,1.0990442037582397
-0.1555989682674408,2.0792858600616455,1.6089824438095093,0.8519138097763062,0.825327455997467,1.1011099815368652
-0.1552734375,2.0831100940704346,1.6120884418487549,0.85265052318573,0.8259871006011963,1.1029698848724365
-0.1549479216337204,2.0871524810791016,1.6152207851409912,0.8549329042434692,0.8280628323554993,1.1054623126983643
-0.1546224057674408,2.09143328666687,1.6183637380599976,0.8564015030860901,0.8296535611152649,1.1071234941482544
-0.154296875,2.0955018997192383,1.6215006113052368,0.8577330112457275,0.831260621547699,1.1096161603927612
-0.1539713591337204,2.1007301807403564,1.6246776580810547,0.861206591129303,0.8340944051742554,1.1114555597305298
-0.1536458432674408,2.10382080078125,1.6278612613677979,0.8621931672096252,0.8353152275085449,1.1137120723724365
-0.1533203125,2.107212781906128,1.6310571432113647,0.863980770111084,0.8372069597244263,1.1158368587493896
-0.1529947966337204,2.1116068363189697,1.634249210357666,0.8654733300209045,0.8385734558105469,1.1178741455078125
-0.1526692807674408,2.1145524978637695,1.6374882459640503,0.8662509918212891,0.8392767310142517,1.1203073263168335
-0.15234375,2.1189684867858887,1.640727162361145,0.8679917454719543,0.8405517935752869,1.1221345663070679
-0.1520182341337204,2.122974395751953,1.6439827680587769,0.8688250184059143,0.8418965339660645,1.1245801448822021
-0.1516927182674408,2.1278514862060547,1.6472249031066895,0.870897114276886,0.8438058495521545,1.1266595125198364
-0.1513671875,2.133392810821533,1.650558352470398,0.8742969036102295,0.8466756939888,1.1285933256149292
-0.1510416716337204,2.1355788707733154,1.6538281440734863,0.8746861815452576,0.8473571538925171,1.1312450170516968
-0.1507161557674408,2.1406643390655518,1.6571407318115234,0.8770204186439514,0.8495374917984009,1.1329935789108276
-0.150390625,2.144362449645996,1.6604613065719604,0.8779701590538025,0.8506842255592346,1.1356091499328613
-0.1500651091337204,2.148714303970337,1.6638175249099731,0.8801604509353638,0.8524949550628662,1.1374515295028687
-0.1497395932674408,2.153315544128418,1.6671737432479858,0.8815029263496399,0.8540263772010803,1.140135407447815
-0.1494140625,2.1571121215820312,1.6705448627471924,0.8828622698783875,0.8555281758308411,1.1419627666473389
-0.1490885466337204,2.1631057262420654,1.673926591873169,0.8862994909286499,0.8582749366760254,1.144563913345337
-0.1487630307674408,2.166480779647827,1.6773279905319214,0.8872639536857605,0.8596324324607849,1.1467300653457642
-0.1484375,2.170590400695801,1.680745005607605,0.8895580172538757,0.8617537021636963,1.1488614082336426
-0.1481119841337204,2.175213575363159,1.684210181236267,0.890559196472168,0.8627318739891052,1.1512850522994995
-0.1477864682674408,2.178920030593872,1.6876466274261475,0.8924238085746765,0.8643618822097778,1.153670072555542
-0.1474609375,2.184131383895874,1.6911015510559082,0.8944367170333862,0.8661960959434509,1.1558626890182495
-0.1471354216337204,2.188234567642212,1.6945902109146118,0.8953647613525391,0.8677100539207458,1.1581610441207886
-0.1468099057674408,2.194380521774292,1.6980946063995361,0.899086594581604,0.8708894848823547,1.1609220504760742
-0.146484375,2.1982226371765137,1.70162832736969,0.9009445905685425,0.8725501894950867,1.1624244451522827
-0.1461588591337204,2.202087163925171,1.7051352262496948,0.9026498198509216,0.8743263483047485,1.1658174991607666
-0.1458333432674408,2.207029342651367,1.7086857557296753,0.9046537280082703,0.8764945268630981,1.1672616004943848
-0.1455078125,2.2106292247772217,1.7122563123703003,0.9056828618049622,0.8775427341461182,1.1703091859817505
-0.1451822966337204,2.2157247066497803,1.7158573865890503,0.9085109829902649,0.8796995282173157,1.1723443269729614
-0.1448567807674408,2.2190592288970947,1.7194417715072632,0.9087200164794922,0.8803603649139404,1.1749049425125122
-0.14453125,2.2244873046875,1.7230522632598877,0.9108127355575562,0.8824223875999451,1.1771248579025269
-0.1442057341337204,2.2301547527313232,1.7266980409622192,0.913885772228241,0.8851010203361511,1.179901123046875
-0.1438802182674408,2.2335927486419678,1.730361819267273,0.9149729013442993,0.8863442540168762,1.181610345840454
-0.1435546875,2.238527536392212,1.7340104579925537,0.9174033403396606,0.8885189294815063,1.185050368309021
-0.1432291716337204,2.243041515350342,1.7376950979232788,0.9185407161712646,0.8899150490760803,1.1864657402038574
-0.1429036557674408,2.247845411300659,1.7414026260375977,0.920844554901123,0.8919166326522827,1.1896944046020508
-0.142578125,2.2527194023132324,1.745146632194519,0.9226580858230591,0.8936989903450012,1.1919511556625366
-0.1422526091337204,2.2570748329162598,1.748854398727417,0.923990786075592,0.8952142000198364,1.1941430568695068
-0.1419270932674408,2.2632906436920166,1.7526166439056396,0.9273180961608887,0.8981155157089233,1.1972085237503052
-0.1416015625,2.2673897743225098,1.7563974857330322,0.9287200570106506,0.8995575308799744,1.1992967128753662
-0.1412760466337204,2.2723445892333984,1.7601932287216187,0.9314234256744385,0.9020980000495911,1.201959490776062
-0.1409505307674408,2.2769775390625,1.7639857530593872,0.9326292872428894,0.903586208820343,1.204469919204712
-0.140625,2.281742572784424,1.7678310871124268,0.935097873210907,0.9056663513183594,1.2070317268371582
-0.1402994841337204,2.2866570949554443,1.7716726064682007,0.9371572136878967,0.9074228405952454,1.2096482515335083
-0.1399739682674408,2.2905795574188232,1.7755348682403564,0.9374752044677734,0.9082592129707336,1.2120708227157593
-0.1396484375,2.2972493171691895,1.7794370651245117,0.9409766793251038,0.9114593267440796,1.2149325609207153
-0.1393229216337204,2.3021023273468018,1.7833404541015625,0.9430369138717651,0.9134591221809387,1.2173668146133423
-0.1389974057674408,2.307128667831421,1.787266731262207,0.9457041621208191,0.9158859252929688,1.2198106050491333
-0.138671875,2.31184720993042,1.7911931276321411,0.9473982453346252,0.9177538752555847,1.2229552268981934
-0.1383463591337204,2.316525459289551,1.7951613664627075,0.9490495920181274,0.9194828867912292,1.224988579750061
-0.1380208432674408,2.3223133087158203,1.7991466522216797,0.9522042274475098,0.9221411347389221,1.2279282808303833
-0.1376953125,2.325853109359741,1.803166389465332,0.952915608882904,0.9230430722236633,1.2307384014129639
-0.1373697966337204,2.3316454887390137,1.8071677684783936,0.9549542665481567,0.9249520301818848,1.2330964803695679
-0.1370442807674408,2.337218999862671,1.8111991882324219,0.9572638869285583,0.9271205067634583,1.2359980344772339
-0.13671875,2.3423867225646973,1.8152762651443481,0.959751307964325,0.9295242428779602,1.2386325597763062
-0.1363932341337204,2.347755193710327,1.8193602561950684,0.9622946381568909,0.9319729208946228,1.2414524555206299
-0.1360677182674408,2.3525609970092773,1.8234481811523438,0.9637379050254822,0.9335079193115234,1.2438637018203735
-0.1357421875,2.357785224914551,1.8275697231292725,0.9663606882095337,0.9358037710189819,1.247109055519104
-0.1354166716337204,2.362672805786133,1.8317278623580933,0.9677668213844299,0.9372764229774475,1.2491101026535034
-0.1350911557674408,2.3679563999176025,1.835880994796753,0.9698006510734558,0.9393951892852783,1.2527750730514526
-0.134765625,2.374251365661621,1.8400710821151733,0.9724336862564087,0.9419102668762207,1.2546179294586182
-0.1344401091337204,2.3797695636749268,1.8442786931991577,0.974760115146637,0.9440061450004578,1.2583287954330444
-0.1341145932674408,2.3850903511047363,1.848504900932312,0.9778875112533569,0.9469889998435974,1.2603535652160645
-0.1337890625,2.3901448249816895,1.8527541160583496,0.9791389107704163,0.9486455321311951,1.2636308670043945
-0.1334635466337204,2.3960065841674805,1.8570201396942139,0.9822675585746765,0.9512970447540283,1.2664833068847656
-0.1331380307674408,2.4009885787963867,1.8613064289093018,0.98438560962677,0.9533284306526184,1.2688182592391968
-0.1328125,2.4052071571350098,1.8656024932861328,0.9849284291267395,0.9539198279380798,1.2725467681884766
-0.1324869841337204,2.4121201038360596,1.869956135749817,0.9884259700775146,0.9572198390960693,1.274469017982483
-0.1321614682674408,2.4174821376800537,1.8743256330490112,0.9898081421852112,0.9588269591331482,1.278146743774414
-0.1318359375,2.424222469329834,1.8787082433700562,0.9939911365509033,0.962401270866394,1.2805975675582886
-0.1315104216337204,2.428873062133789,1.8830891847610474,0.9957023859024048,0.9644220471382141,1.283815860748291
-0.1311849057674408,2.434048891067505,1.887521743774414,0.9974807500839233,0.9661332368850708,1.2864623069763184
-0.130859375,2.4404380321502686,1.891992449760437,1.0008529424667358,0.9691420197486877,1.2900326251983643
-0.1305338591337204,2.4447267055511475,1.8964544534683228,1.001665472984314,0.9704140424728394,1.292033314704895
-0.1302083432674408,2.450885534286499,1.9009346961975098,1.0042177438735962,0.9725168347358704,1.2961626052856445
-0.1298828125,2.4569387435913086,1.9054409265518188,1.0063308477401733,0.9746989011764526,1.2980560064315796
-0.1295572966337204,2.4627010822296143,1.9100143909454346,1.0091521739959717,0.977348804473877,1.3018651008605957
-0.1292317807674408,2.469125747680664,1.9145797491073608,1.011880874633789,0.9798917174339294,1.3044828176498413
-0.12890625,2.4744277000427246,1.9191592931747437,1.0140522718429565,0.9823148846626282,1.3076865673065186
-0.1285807341337204,2.4801220893859863,1.923768162727356,1.0166207551956177,0.9842556715011597,1.310598611831665
-0.1282552182674408,2.4858150482177734,1.9284275770187378,1.0185707807540894,0.9862331748008728,1.3140416145324707
-0.1279296875,2.4912335872650146,1.9330744743347168,1.0203990936279297,0.9883232116699219,1.3164883852005005
-0.1276041716337204,2.4982519149780273,1.93775475025177,1.0230659246444702,0.9907470345497131,1.3201032876968384
-0.1272786557674408,2.5048611164093018,1.9424681663513184,1.0260686874389648,0.9936419129371643,1.323153018951416
-0.126953125,2.5104634761810303,1.9472256898880005,1.0293586254119873,0.9967036247253418,1.3258929252624512
-0.1266276091337204,2.5165977478027344,1.951980471611023,1.0309572219848633,0.9986234903335571,1.3295979499816895
-0.1263020932674408,2.5228352546691895,1.9567553997039795,1.0344226360321045,1.0018583536148071,1.3325672149658203
-0.1259765625,2.5283398628234863,1.9615691900253296,1.0363904237747192,1.003605842590332,1.3353725671768188
-0.1256510466337204,2.5343081951141357,1.9664218425750732,1.0383508205413818,1.005719780921936,1.3393855094909668
-0.1253255307674408,2.5402119159698486,1.9712568521499634,1.0410908460617065,1.0082824230194092,1.3417667150497437
-0.125,2.5473287105560303,1.976167917251587,1.0429482460021973,1.0099990367889404,1.3453902006149292
-0.1246744841337204,2.55407452583313,1.9810779094696045,1.0471587181091309,1.0139576196670532,1.3487615585327148
-0.1243489608168602,2.559940814971924,1.9860187768936157,1.0493052005767822,1.0161937475204468,1.351779580116272
-0.1240234375,2.5662858486175537,1.991008996963501,1.0519354343414307,1.0186231136322021,1.3551692962646484
-0.1236979216337204,2.572758913040161,1.9960157871246338,1.0553123950958252,1.0217347145080566,1.3587048053741455
-0.1233723983168602,2.5781748294830322,2.0010571479797363,1.0565838813781738,1.023132562637329,1.3616477251052856
-0.123046875,2.584845781326294,2.0060689449310303,1.0594712495803833,1.026111364364624,1.3652325868606567
-0.1227213591337204,2.591468095779419,2.011160373687744,1.0621782541275024,1.0287350416183472,1.3686941862106323
-0.1223958358168602,2.5981252193450928,2.0162644386291504,1.0650084018707275,1.031118631362915,1.3716367483139038
-0.1220703125,2.6045804023742676,2.021418809890747,1.0679115056991577,1.0341359376907349,1.3756937980651855
-0.1217447966337204,2.6108264923095703,2.0265753269195557,1.069962739944458,1.036429524421692,1.3785769939422607
-0.1214192733168602,2.617576837539673,2.0317656993865967,1.0731163024902344,1.0391619205474854,1.382171630859375
-0.12109375,2.6240487098693848,2.036997079849243,1.0759608745574951,1.0416820049285889,1.3857653141021729
-0.1207682341337204,2.629800796508789,2.042264223098755,1.0775926113128662,1.0434626340866089,1.3891531229019165
-0.1204427108168602,2.63693904876709,2.0475308895111084,1.0799460411071777,1.0458506345748901,1.3924758434295654
-0.1201171875,2.644972801208496,2.0528552532196045,1.0837585926055908,1.0492740869522095,1.3963451385498047
-0.1197916716337204,2.650938034057617,2.0581717491149902,1.0864261388778687,1.0518702268600464,1.3995391130447388
-0.1194661483168602,2.6585428714752197,2.0635337829589844,1.0896655321121216,1.055015206336975,1.403058648109436
-0.119140625,2.664839029312134,2.068953275680542,1.092178463935852,1.0576138496398926,1.406907558441162
-0.1188151091337204,2.6719553470611572,2.074394941329956,1.095224142074585,1.0605285167694092,1.4102202653884888
-0.1184895858168602,2.6787829399108887,2.0798346996307373,1.0982868671417236,1.063450813293457,1.4138538837432861
-0.1181640625,2.6846704483032227,2.085324764251709,1.1002120971679688,1.0655804872512817,1.4176130294799805
-0.1178385466337204,2.692965030670166,2.0908913612365723,1.1032426357269287,1.068321943283081,1.4210513830184937
-0.1175130233168602,2.6997642517089844,2.0964581966400146,1.1064261198043823,1.0712414979934692,1.4249012470245361
-0.1171875,2.7068965435028076,2.101962089538574,1.1092488765716553,1.0741263628005981,1.4283596277236938
-0.1168619841337204,2.7146010398864746,2.107544183731079,1.1126642227172852,1.0774668455123901,1.4325382709503174
-0.1165364608168602,2.7215158939361572,2.1132917404174805,1.1158249378204346,1.0803377628326416,1.4354223012924194
-0.1162109375,2.7288565635681152,2.1190741062164307,1.1188551187515259,1.0830379724502563,1.4401191473007202
-0.1158854216337204,2.735368251800537,2.1246838569641113,1.1213583946228027,1.0859267711639404,1.4434397220611572
-0.1155598983168602,2.743009090423584,2.1304056644439697,1.1242635250091553,1.0887190103530884,1.4472464323043823
-0.115234375,2.7511656284332275,2.1363213062286377,1.1281077861785889,1.092063307762146,1.4513905048370361
-0.1149088591337204,2.7579197883605957,2.142277479171753,1.1307164430618286,1.094785213470459,1.4547252655029297
-0.1145833358168602,2.7653822898864746,2.147951602935791,1.133902907371521,1.0979416370391846,1.459031343460083
-0.1142578125,2.7726986408233643,2.1536762714385986,1.136823296546936,1.1010127067565918,1.4627915620803833
-0.1139322966337204,2.7802224159240723,2.1596007347106934,1.1406282186508179,1.1043177843093872,1.4665647745132446
-0.1136067733168602,2.7870943546295166,2.1657962799072266,1.143062949180603,1.1066887378692627,1.4707423448562622
-0.11328125,2.793774366378784,2.1718170642852783,1.1447336673736572,1.108588457107544,1.4743722677230835
-0.1129557341337204,2.802746295928955,2.177821636199951,1.148625135421753,1.1120386123657227,1.4785500764846802
-0.1126302108168602,2.8100438117980957,2.1837379932403564,1.1514655351638794,1.1148111820220947,1.4825671911239624
-0.1123046875,2.818577766418457,2.189992904663086,1.1554473638534546,1.1184529066085815,1.486247181892395
-0.1119791716337204,2.8261325359344482,2.196180820465088,1.1581393480300903,1.1213812828063965,1.4906747341156006
-0.1116536483168602,2.834174156188965,2.2023661136627197,1.1618000268936157,1.1247949600219727,1.4943486452102661
-0.111328125,2.842180013656616,2.2084789276123047,1.165589451789856,1.1281965970993042,1.4986052513122559
-0.1110026091337204,2.848769187927246,2.214667320251465,1.167520523071289,1.1306178569793701,1.5027352571487427
-0.1106770858168602,2.8577916622161865,2.221062421798706,1.171472430229187,1.1341781616210938,1.506967306137085
-0.1103515625,2.8655712604522705,2.2274250984191895,1.1739522218704224,1.1364710330963135,1.5104320049285889
-0.1100260466337204,2.873070478439331,2.233832359313965,1.177476167678833,1.1400066614151,1.5151803493499756
-0.1097005233168602,2.8818254470825195,2.240091562271118,1.181592583656311,1.1439648866653442,1.5196350812911987
-0.109375,2.891016721725464,2.2464661598205566,1.1854501962661743,1.1479159593582153,1.5242490768432617
-0.1090494841337204,2.8986053466796875,2.252993583679199,1.1886910200119019,1.150588870048523,1.527616024017334
-0.1087239608168602,2.90610408782959,2.2596652507781982,1.1915364265441895,1.153486728668213,1.5325392484664917
-0.1083984375,2.914856433868408,2.2662875652313232,1.1946836709976196,1.1567846536636353,1.5365512371063232
-0.1080729216337204,2.923534631729126,2.2727766036987305,1.1982113122940063,1.1599462032318115,1.5413031578063965
-0.1077473983168602,2.9322762489318848,2.2793631553649902,1.2021335363388062,1.1637709140777588,1.5449937582015991
-0.107421875,2.941091299057007,2.2861249446868896,1.206372618675232,1.1677650213241577,1.550157070159912
-0.1070963591337204,2.9490840435028076,2.29288387298584,1.2091115713119507,1.170767903327942,1.5542484521865845
-0.1067708358168602,2.9582083225250244,2.2995827198028564,1.2139735221862793,1.175207257270813,1.5585989952087402
-0.1064453125,2.965388298034668,2.306330442428589,1.216551661491394,1.1777211427688599,1.5634657144546509
-0.1061197966337204,2.9733200073242188,2.3132214546203613,1.218612790107727,1.17991304397583,1.5662273168563843
-0.1057942733168602,2.982712745666504,2.3201215267181396,1.2228854894638062,1.183792233467102,1.5723658800125122
-0.10546875,2.991680383682251,2.3271148204803467,1.2260326147079468,1.1868849992752075,1.5762763023376465
-0.1051432341337204,3.0010035037994385,2.3340845108032227,1.2304339408874512,1.1910847425460815,1.5815941095352173
-0.1048177108168602,3.009319543838501,2.341127872467041,1.233510971069336,1.194257378578186,1.5856208801269531
-0.1044921875,3.019172430038452,2.3481762409210205,1.238023042678833,1.1983476877212524,1.5905452966690063
-0.1041666716337204,3.027761936187744,2.355330228805542,1.2416586875915527,1.2017403841018677,1.5948677062988281
-0.1038411483168602,3.036174774169922,2.362525463104248,1.2452056407928467,1.2054803371429443,1.6001776456832886
-0.103515625,3.045768976211548,2.369731903076172,1.2481884956359863,1.2083015441894531,1.6043068170547485
-0.1031901091337204,3.0548648834228516,2.3769407272338867,1.2520349025726318,1.2120007276535034,1.609017252922058
-0.1028645858168602,3.0643091201782227,2.3842649459838867,1.2565466165542603,1.216123104095459,1.6137114763259888
-0.1025390625,3.0738425254821777,2.3916854858398438,1.260029911994934,1.2198692560195923,1.619078516960144
-0.1022135466337204,3.0828287601470947,2.399082899093628,1.2639015913009644,1.223711609840393,1.623275876045227
-0.1018880233168602,3.092231035232544,2.406500816345215,1.2678813934326172,1.227113962173462,1.6278269290924072
-0.1015625,3.1010489463806152,2.414015531539917,1.2711247205734253,1.2303335666656494,1.6325522661209106
-0.1012369841337204,3.1108360290527344,2.421597480773926,1.2747606039047241,1.2339247465133667,1.637086272239685
-0.1009114608168602,3.121154546737671,2.4292232990264893,1.2787078619003296,1.237938642501831,1.6430648565292358
-0.1005859375,3.132145643234253,2.436856746673584,1.284075140953064,1.242896318435669,1.648195505142212
-0.1002604216337204,3.1409947872161865,2.444563627243042,1.287960410118103,1.24663245677948,1.653314471244812
-0.0999348983168602,3.1511573791503906,2.452341079711914,1.291844129562378,1.250628113746643,1.6589529514312744
-0.099609375,3.1620049476623535,2.4601869583129883,1.297580599784851,1.2559270858764648,1.6643496751785278
-0.0992838591337204,3.170459032058716,2.467994213104248,1.3003357648849487,1.2588862180709839,1.6685947179794312
-0.0989583358168602,3.180088520050049,2.4759418964385986,1.304939866065979,1.2630813121795654,1.6748980283737183
-0.0986328125,3.189877986907959,2.48391056060791,1.308013677597046,1.2660908699035645,1.6790603399276733
-0.0983072966337204,3.1999521255493164,2.4919440746307373,1.3118484020233154,1.2698888778686523,1.6846427917480469
-0.0979817733168602,3.211066961288452,2.5000252723693848,1.3175252676010132,1.2748771905899048,1.6903514862060547
-0.09765625,3.220217704772949,2.508162021636963,1.3202482461929321,1.278118371963501,1.6949808597564697
-0.0973307341337204,3.2307240962982178,2.5163414478302,1.324964165687561,1.282249927520752,1.7011066675186157
-0.0970052108168602,3.241753339767456,2.524606704711914,1.3293806314468384,1.2864859104156494,1.7056055068969727
-0.0966796875,3.2513864040374756,2.5329487323760986,1.3332535028457642,1.290518045425415,1.711287498474121
-0.0963541716337204,3.2627813816070557,2.54130220413208,1.3377245664596558,1.2947317361831665,1.716477632522583
-0.0960286483168602,3.2727339267730713,2.549699068069458,1.3417696952819824,1.2989706993103027,1.7222691774368286
-0.095703125,3.284285306930542,2.558180809020996,1.3470970392227173,1.3035478591918945,1.7274576425552368
-0.0953776091337204,3.2945051193237305,2.566735029220581,1.3506989479064941,1.30739426612854,1.7330503463745117
-0.0950520858168602,3.305145025253296,2.575356960296631,1.35560941696167,1.3121951818466187,1.7382253408432007
-0.0947265625,3.3164126873016357,2.5840067863464355,1.3599257469177246,1.3160297870635986,1.743747353553772
-0.0944010466337204,3.3265035152435303,2.5927257537841797,1.3640097379684448,1.320228934288025,1.7490887641906738
-0.0940755233168602,3.3374271392822266,2.6015233993530273,1.3686259984970093,1.3244194984436035,1.7547317743301392
-0.09375,3.348968029022217,2.610379934310913,1.3719218969345093,1.327882170677185,1.7607731819152832
-0.0934244841337204,3.360574722290039,2.6192922592163086,1.3775253295898438,1.3332579135894775,1.7664411067962646
-0.0930989608168602,3.372302293777466,2.6282577514648438,1.382399320602417,1.3377211093902588,1.7725920677185059
-0.0927734375,3.38413143157959,2.6373071670532227,1.3869519233703613,1.3425213098526,1.7785637378692627
-0.0924479216337204,3.395622491836548,2.6464130878448486,1.3923910856246948,1.3474293947219849,1.7842144966125488
-0.0921223983168602,3.407846212387085,2.655590534210205,1.3971449136734009,1.352169156074524,1.7905018329620361
-0.091796875,3.4191439151763916,2.664839267730713,1.402877688407898,1.3576688766479492,1.7964116334915161
-0.0914713591337204,3.4304566383361816,2.6741511821746826,1.4072829484939575,1.3620026111602783,1.8027712106704712
-0.0911458358168602,3.441559314727783,2.6835250854492188,1.4115780591964722,1.3662219047546387,1.808855652809143
-0.0908203125,3.454080581665039,2.692964792251587,1.4171372652053833,1.3711069822311401,1.8153822422027588
-0.0904947966337204,3.4650826454162598,2.702484369277954,1.4206711053848267,1.3751271963119507,1.8210060596466064
-0.0901692733168602,3.4774253368377686,2.7120773792266846,1.4267714023590088,1.3806352615356445,1.827759027481079
-0.08984375,3.490082025527954,2.7217323780059814,1.4313557147979736,1.3849924802780151,1.8337229490280151
-0.0895182341337204,3.500636577606201,2.7314789295196533,1.435229778289795,1.3890087604522705,1.8395678997039795
-0.0891927108168602,3.5145442485809326,2.7412664890289307,1.4411838054656982,1.3944902420043945,1.8469902276992798
-0.0888671875,3.5262343883514404,2.7511696815490723,1.445416808128357,1.3990658521652222,1.8523470163345337
-0.0885416716337204,3.5391156673431396,2.7611005306243896,1.4511553049087524,1.4041987657546997,1.8592995405197144
-0.0882161483168602,3.552140474319458,2.7711544036865234,1.456032395362854,1.4089710712432861,1.8659695386886597
-0.087890625,3.5646982192993164,2.78126859664917,1.461541771888733,1.4144452810287476,1.871422529220581
-0.0875651091337204,3.578280210494995,2.7914185523986816,1.467327356338501,1.4197839498519897,1.879290223121643
-0.0872395858168602,3.5907657146453857,2.801680088043213,1.4733775854110718,1.425827145576477,1.8847835063934326
-0.0869140625,3.603160858154297,2.8120365142822266,1.478182077407837,1.4303333759307861,1.892176628112793
-0.0865885466337204,3.6159913539886475,2.8224570751190186,1.4825459718704224,1.4346473217010498,1.8986172676086426
-0.0862630233168602,3.62880277633667,2.83290696144104,1.4885047674179077,1.440279245376587,1.905470848083496
-0.0859375,3.642545223236084,2.8435184955596924,1.4929770231246948,1.4444392919540405,1.9122211933135986
-0.0856119841337204,3.656315803527832,2.8542683124542236,1.498885989189148,1.4506292343139648,1.9192053079605103
-0.0852864608168602,3.6700000762939453,2.865020275115967,1.5047308206558228,1.4559489488601685,1.926028847694397
-0.0849609375,3.6842191219329834,2.8757176399230957,1.5105007886886597,1.4614026546478271,1.9330897331237793
-0.0846354216337204,3.6967990398406982,2.886685609817505,1.5162121057510376,1.467162013053894,1.9400023221969604
-0.0843098983168602,3.711768865585327,2.8977229595184326,1.5222641229629517,1.4730372428894043,1.9471453428268433
-0.083984375,3.7250542640686035,2.908853530883789,1.5276869535446167,1.4782648086547852,1.9543908834457397
-0.0836588591337204,3.738787889480591,2.9198927879333496,1.533836841583252,1.4838286638259888,1.961261510848999
-0.0833333358168602,3.752652645111084,2.9312593936920166,1.5386826992034912,1.4887871742248535,1.9688029289245605
-0.0830078125,3.7677743434906006,2.9426116943359375,1.5455536842346191,1.4955207109451294,1.9759927988052368
-0.0826822966337204,3.7821385860443115,2.954050064086914,1.551396369934082,1.5010011196136475,1.9831217527389526
-0.0823567733168602,3.7948973178863525,2.9656178951263428,1.5568488836288452,1.5061980485916138,1.9908698797225952
-0.08203125,3.8099749088287354,2.9772748947143555,1.5624240636825562,1.5115437507629395,1.998304843902588
-0.0817057341337204,3.823662042617798,2.989011287689209,1.5667645931243896,1.5160256624221802,2.0053157806396484
-0.0813802108168602,3.8399579524993896,3.0008420944213867,1.5745352506637573,1.5232477188110352,2.0141518115997314
-0.0810546875,3.854780673980713,3.0127756595611572,1.579397201538086,1.527956247329712,2.020071506500244
-0.0807291716337204,3.8692548274993896,3.0248172283172607,1.5859431028366089,1.5345479249954224,2.0295095443725586
-0.0804036483168602,3.8867413997650146,3.03694224357605,1.5930720567703247,1.5412113666534424,2.0361814498901367
-0.080078125,3.901398181915283,3.0491693019866943,1.6000182628631592,1.5478183031082153,2.0442988872528076
-0.0797526091337204,3.9167704582214355,3.0615057945251465,1.606333613395691,1.5540692806243896,2.052769899368286
-0.0794270858168602,3.9320127964019775,3.0739619731903076,1.612378478050232,1.5600844621658325,2.059767723083496
-0.0791015625,3.9474143981933594,3.086510419845581,1.6188167333602905,1.5659888982772827,2.0684993267059326
-0.0787760466337204,3.964094638824463,3.099153995513916,1.6253570318222046,1.572262167930603,2.076789617538452
-0.0784505233168602,3.9790356159210205,3.1119141578674316,1.6318010091781616,1.578702449798584,2.083936929702759
-0.078125,3.9963505268096924,3.1248018741607666,1.6385939121246338,1.58538818359375,2.093613624572754
-0.0777994841337204,4.011623382568359,3.137775182723999,1.6452194452285767,1.591577410697937,2.1006383895874023
-0.0774739608168602,4.027664661407471,3.1508703231811523,1.652155876159668,1.5980234146118164,2.109555244445801
-0.0771484375,4.044693946838379,3.1640777587890625,1.6583417654037476,1.6044269800186157,2.118149995803833
-0.0768229216337204,4.060404300689697,3.177403688430786,1.6645079851150513,1.6104775667190552,2.1261024475097656
-0.0764973983168602,4.078601360321045,3.1908435821533203,1.6730002164840698,1.618337869644165,2.1350672245025635
-0.076171875,4.094902515411377,3.20440936088562,1.678936243057251,1.6241194009780884,2.143646240234375
-0.0758463591337204,4.111658573150635,3.2180874347686768,1.686123013496399,1.6311702728271484,2.1522722244262695
-0.0755208358168602,4.130502223968506,3.2318785190582275,1.6938130855560303,1.6386855840682983,2.1609015464782715
-0.0751953125,4.1458868980407715,3.245790719985962,1.7006573677062988,1.6449928283691406,2.1702122688293457
-0.0748697966337204,4.163905143737793,3.259854316711426,1.7078500986099243,1.6518080234527588,2.1786813735961914
-0.0745442733168602,4.180174827575684,3.2740390300750732,1.713599443435669,1.6577595472335815,2.1877713203430176
-0.07421875,4.198824405670166,3.28833270072937,1.7211649417877197,1.6646095514297485,2.19731068611145
-0.0738932341337204,4.217278480529785,3.3027684688568115,1.7281925678253174,1.6716384887695312,2.205815553665161
-0.0735677108168602,4.234143257141113,3.3173327445983887,1.735821008682251,1.678962230682373,2.2155544757843018
-0.0732421875,4.254868030548096,3.3320631980895996,1.7436344623565674,1.6864323616027832,2.2247703075408936
-0.0729166716337204,4.27172327041626,3.346869707107544,1.7505624294281006,1.6932802200317383,2.2340781688690186
-0.0725911483168602,4.291935443878174,3.3618404865264893,1.7596409320831299,1.701663851737976,2.2435553073883057
-0.072265625,4.310309886932373,3.3769547939300537,1.7662858963012695,1.7086213827133179,2.253424644470215
-0.0719401091337204,4.329224586486816,3.3922107219696045,1.774885654449463,1.716878890991211,2.2626953125
-0.0716145858168602,4.349222183227539,3.407592535018921,1.7828409671783447,1.7242331504821777,2.272686004638672
-0.0712890625,4.367586612701416,3.4231276512145996,1.7900677919387817,1.7314823865890503,2.2825305461883545
-0.0709635466337204,4.387757778167725,3.4388201236724854,1.7988492250442505,1.739871621131897,2.2924997806549072
-0.0706380233168602,4.407364368438721,3.454658269882202,1.8067538738250732,1.7475959062576294,2.302218198776245
-0.0703125,4.427263259887695,3.4706530570983887,1.8154311180114746,1.755591630935669,2.312976121902466
-0.0699869841337204,4.446808338165283,3.486790180206299,1.8230103254318237,1.7629377841949463,2.322338581085205
-0.0696614608168602,4.466751575469971,3.503093719482422,1.8306840658187866,1.7707406282424927,2.3332784175872803
-0.0693359375,4.488620758056641,3.519528388977051,1.8405053615570068,1.779947280883789,2.343526840209961
-0.0690104216337204,4.508072376251221,3.536149263381958,1.8478232622146606,1.7872388362884521,2.3534464836120605
-0.0686848983168602,4.529262542724609,3.552929162979126,1.856805682182312,1.795739769935608,2.3651552200317383
-0.068359375,4.551124572753906,3.5698792934417725,1.8657443523406982,1.8044034242630005,2.374373197555542
-0.0680338591337204,4.570760726928711,3.5869574546813965,1.8731426000595093,1.8117845058441162,2.386598825454712
-0.0677083358168602,4.594213962554932,3.6042587757110596,1.8844082355499268,1.8221651315689087,2.3961598873138428
-0.0673828125,4.613697528839111,3.621710777282715,1.8909884691238403,1.8289060592651367,2.4080753326416016
-0.0670572966337204,4.635869979858398,3.6393439769744873,1.9002270698547363,1.8375605344772339,2.418593168258667
-0.0667317733168602,4.658247947692871,3.657137155532837,1.909447193145752,1.8463373184204102,2.4299263954162598
-0.06640625,4.679230690002441,3.675132989883423,1.9171212911605835,1.8538486957550049,2.441192388534546
-0.0660807341337204,4.703981399536133,3.693295478820801,1.9277290105819702,1.8637827634811401,2.452714443206787
-0.0657552108168602,4.7251362800598145,3.7116594314575195,1.9361110925674438,1.8721808195114136,2.4637718200683594
-0.0654296875,4.749383449554443,3.7301981449127197,1.9460645914077759,1.881458044052124,2.4761099815368652
-0.0651041716337204,4.7722015380859375,3.7489259243011475,1.9552016258239746,1.8907424211502075,2.4872934818267822
-0.0647786483168602,4.795723915100098,3.767848491668701,1.9652827978134155,1.9005861282348633,2.49912166595459
-0.064453125,4.820213794708252,3.787000894546509,1.9750173091888428,1.9097576141357422,2.511779546737671
-0.0641276091337204,4.842494487762451,3.8063278198242188,1.984053373336792,1.918730616569519,2.5228817462921143
-0.0638020858168602,4.8673882484436035,3.8258538246154785,1.9939223527908325,1.928040862083435,2.5357372760772705
-0.0634765625,4.892514705657959,3.845583438873291,2.004146099090576,1.9379533529281616,2.54813814163208
-0.0631510466337204,4.917208671569824,3.865574598312378,2.0148825645446777,1.94822096824646,2.5597076416015625
-0.0628255233168602,4.9415764808654785,3.8857109546661377,2.0247461795806885,1.9575527906417847,2.5736262798309326
-0.0625,4.966724872589111,3.9060962200164795,2.0346367359161377,1.967195987701416,2.585080862045288
-0.0621744804084301,4.992144584655762,3.9266955852508545,2.0449976921081543,1.9769700765609741,2.5985422134399414
-0.0618489608168602,5.018324851989746,3.9475319385528564,2.055600166320801,1.987304925918579,2.611555814743042
-0.0615234375,5.0444512367248535,3.9685914516448975,2.0660829544067383,1.9974993467330933,2.6240200996398926
-0.0611979179084301,5.07056188583374,3.989875316619873,2.076817512512207,2.0078415870666504,2.638092041015625
-0.0608723983168602,5.097786903381348,4.011391639709473,2.087771415710449,2.018496036529541,2.650733470916748
-0.060546875,5.1251654624938965,4.033181667327881,2.1002025604248047,2.030402898788452,2.6644062995910645
-0.0602213554084301,5.151020050048828,4.055192947387695,2.1097748279571533,2.0400569438934326,2.678431749343872
-0.0598958358168602,5.1789774894714355,4.077457904815674,2.122006893157959,2.051657199859619,2.691466808319092
-0.0595703125,5.205760955810547,4.099951267242432,2.1325089931488037,2.061455488204956,2.706156015396118
-0.0592447929084301,5.23336124420166,4.122720718383789,2.1428747177124023,2.0717062950134277,2.7196524143218994
-0.0589192733168602,5.2628045082092285,4.1457648277282715,2.155402421951294,2.083658218383789,2.7339999675750732
-0.05859375,5.290988922119141,4.169066429138184,2.165956497192383,2.0938217639923096,2.7485225200653076
-0.0582682304084301,5.320864677429199,4.192624092102051,2.1791329383850098,2.1063194274902344,2.7628183364868164
-0.0579427108168602,5.349296569824219,4.216460704803467,2.190232515335083,2.1170711517333984,2.77778959274292
-0.0576171875,5.379359245300293,4.240600109100342,2.202226161956787,2.1289191246032715,2.792168378829956
-0.0572916679084301,5.409758567810059,4.2650017738342285,2.214383840560913,2.140490770339966,2.8079121112823486
-0.0569661483168602,5.439414024353027,4.289694786071777,2.226844310760498,2.152620792388916,2.822303533554077
-0.056640625,5.470943927764893,4.31469202041626,2.239391565322876,2.1648404598236084,2.838104486465454
-0.0563151054084301,5.501434326171875,4.339984893798828,2.2517127990722656,2.176689386367798,2.853783130645752
-0.0559895858168602,5.533908843994141,4.365588188171387,2.265242576599121,2.189652681350708,2.8686180114746094
-0.0556640625,5.565178394317627,4.391499996185303,2.278151273727417,2.202183961868286,2.8856594562530518
-0.0553385429084301,5.5967116355896,4.417733192443848,2.291008472442627,2.2144248485565186,2.900811195373535
-0.0550130233168602,5.629225254058838,4.444283962249756,2.30385160446167,2.2266883850097656,2.9173126220703125
-0.0546875,5.661916732788086,4.471182346343994,2.3163392543792725,2.2385056018829346,2.9340317249298096
-0.0543619804084301,5.696027755737305,4.498405456542969,2.330014705657959,2.251873016357422,2.9500718116760254
-0.0540364608168602,5.729668617248535,4.525951862335205,2.3439831733703613,2.26545786857605,2.9672305583953857
-0.0537109375,5.764731407165527,4.553858280181885,2.358081579208374,2.278769016265869,2.984161376953125
-0.0533854179084301,5.7989726066589355,4.582138538360596,2.3723926544189453,2.2926645278930664,3.0011584758758545
-0.0530598983168602,5.834244251251221,4.610776901245117,2.386322259902954,2.3063535690307617,3.0186455249786377
-0.052734375,5.869763374328613,4.639772415161133,2.4014203548431396,2.3210484981536865,3.0363569259643555
-0.0524088554084301,5.905325889587402,4.66912841796875,2.4157726764678955,2.3347325325012207,3.054056406021118
-0.0520833358168602,5.941117763519287,4.698905944824219,2.429875373840332,2.3482322692871094,3.071685552597046
-0.0517578125,5.978504180908203,4.729067325592041,2.444965362548828,2.3630244731903076,3.090934991836548
-0.0514322929084301,6.015288829803467,4.759613037109375,2.4593870639801025,2.3770053386688232,3.1077935695648193
-0.0511067733168602,6.053467750549316,4.790565013885498,2.4756484031677246,2.3921620845794678,3.1280977725982666
-0.05078125,6.091468334197998,4.82194709777832,2.4902307987213135,2.4062864780426025,3.1460018157958984
-0.0504557304084301,6.129565715789795,4.85374641418457,2.505248785018921,2.4207890033721924,3.165055513381958
-0.0501302108168602,6.169680118560791,4.8859758377075195,2.5212790966033936,2.4362144470214844,3.1853811740875244
-0.0498046875,6.2091779708862305,4.918652057647705,2.53694224357605,2.451239585876465,3.2036306858062744
-0.0494791679084301,6.250392436981201,4.951785564422607,2.5539939403533936,2.467723846435547,3.224763870239258
-0.0491536483168602,6.291295051574707,4.985368728637695,2.5701491832733154,2.4834916591644287,3.2441391944885254
-0.048828125,6.333091735839844,5.019446849822998,2.587709903717041,2.5003092288970947,3.2644686698913574
-0.0485026054084301,6.374720573425293,5.053976535797119,2.6042063236236572,2.5162763595581055,3.285841464996338
-0.0481770858168602,6.417892932891846,5.089010715484619,2.6220703125,2.5335233211517334,3.305577516555786
-0.0478515625,6.460456371307373,5.124532222747803,2.639404058456421,2.550382375717163,3.3279833793640137
-0.0475260429084301,6.50385046005249,5.1606125831604,2.6563632488250732,2.566462755203247,3.3484854698181152
-0.0472005233168602,6.5475897789001465,5.197141647338867,2.673719882965088,2.5831916332244873,3.3706672191619873
-0.046875,6.593031406402588,5.234273433685303,2.691619873046875,2.6006224155426025,3.3926424980163574
-0.0465494804084301,6.639384746551514,5.271909236907959,2.710183620452881,2.618391990661621,3.4149749279022217
-0.0462239608168602,6.684633731842041,5.3101301193237305,2.728795051574707,2.6360955238342285,3.4372718334198
-0.0458984375,6.732087135314941,5.3489251136779785,2.7468907833099365,2.6535286903381348,3.4606518745422363
-0.0455729179084301,6.779532432556152,5.388296604156494,2.765957832336426,2.672179698944092,3.4833943843841553
-0.0452473983168602,6.82925271987915,5.428255081176758,2.7868504524230957,2.6921658515930176,3.5073788166046143
-0.044921875,6.877353668212891,5.468849182128906,2.8053929805755615,2.7101359367370605,3.5307517051696777
-0.0445963554084301,6.926771640777588,5.510068893432617,2.8258068561553955,2.7297637462615967,3.5555033683776855
-0.0442708358168602,6.977741718292236,5.551910400390625,2.8452675342559814,2.7485785484313965,3.5793099403381348
-0.0439453125,7.028714656829834,5.5944318771362305,2.866321325302124,2.7687973976135254,3.6049764156341553
-0.0436197929084301,7.0812764167785645,5.6376190185546875,2.8872785568237305,2.7888190746307373,3.629498243331909
-0.0432942733168602,7.132560729980469,5.681490898132324,2.9068121910095215,2.80784010887146,3.655421257019043
-0.04296875,7.187119483947754,5.726076126098633,2.929011583328247,2.828892946243286,3.6815176010131836
-0.0426432304084301,7.241279125213623,5.771379470825195,2.9497194290161133,2.8488900661468506,3.707145929336548
-0.0423177108168602,7.296375274658203,5.817428112030029,2.9716715812683105,2.8700830936431885,3.734890937805176
-0.0419921875,7.353817939758301,5.864211082458496,2.9939587116241455,2.8915085792541504,3.7609591484069824
-0.0416666679084301,7.410600662231445,5.911825180053711,3.016566753387451,2.9134469032287598,3.789152145385742
-0.0413411483168602,7.4695658683776855,5.960200786590576,3.040562868118286,2.936171770095825,3.8170878887176514
-0.041015625,7.529118537902832,6.009427070617676,3.0639429092407227,2.9591310024261475,3.8445205688476562
-0.0406901054084301,7.588864326477051,6.059472560882568,3.087852716445923,2.9824330806732178,3.8748466968536377
-0.0403645858168602,7.650937080383301,6.11037540435791,3.1134047508239746,3.0066611766815186,3.9022412300109863
-0.0400390625,7.711267948150635,6.162173271179199,3.137014627456665,3.0296685695648193,3.9334092140197754
-0.0397135429084301,7.774262428283691,6.214898109436035,3.1618285179138184,3.053337574005127,3.962584972381592
-0.0393880233168602,7.839047431945801,6.268546104431152,3.1865875720977783,3.0775601863861084,3.99364972114563
-0.0390625,7.903653144836426,6.323131084442139,3.2127654552459717,3.1025071144104004,4.024268627166748
-0.0387369804084301,7.970559120178223,6.378737449645996,3.2394697666168213,3.127859354019165,4.056480884552002
-0.0384114608168602,8.03639030456543,6.4353413581848145,3.2641472816467285,3.1520979404449463,4.087484359741211
-0.0380859375,8.10667610168457,6.492970943450928,3.2927443981170654,3.1792025566101074,4.121230602264404
-0.0377604179084301,8.176162719726562,6.55169677734375,3.3188462257385254,3.204601287841797,4.153321743011475
-0.0374348983168602,8.246703147888184,6.611522197723389,3.3477742671966553,3.2322750091552734,4.187515735626221
-0.037109375,8.319860458374023,6.672494888305664,3.375444173812866,3.2588748931884766,4.221451282501221
-0.0367838554084301,8.392820358276367,6.7345805168151855,3.4034738540649414,3.286172866821289,4.256299018859863
-0.0364583358168602,8.469917297363281,6.797913074493408,3.43491792678833,3.315990686416626,4.291440010070801
-0.0361328125,8.544676780700684,6.86246919631958,3.463205099105835,3.3438003063201904,4.3277387619018555
-0.0358072929084301,8.622892379760742,6.928314685821533,3.494631052017212,3.3736515045166016,4.363533020019531
-0.0354817733168602,8.702251434326172,6.995443820953369,3.5246825218200684,3.4024388790130615,4.401601791381836
-0.03515625,8.78191089630127,7.06395149230957,3.5550079345703125,3.4318625926971436,4.4385762214660645
-0.0348307304084301,8.865880966186523,7.133841037750244,3.587583065032959,3.462958812713623,4.477353572845459
-0.0345052108168602,8.948938369750977,7.205176830291748,3.6189186573028564,3.4936017990112305,4.51690149307251
-0.0341796875,9.03643798828125,7.277991771697998,3.653304100036621,3.5260989665985107,4.5557475090026855
-0.0338541679084301,9.124154090881348,7.352332592010498,3.687087297439575,3.558901071548462,4.597344875335693
-0.0335286483168602,9.212995529174805,7.428262233734131,3.72101092338562,3.5918891429901123,4.638030529022217
-0.033203125,9.305699348449707,7.505821228027344,3.7574875354766846,3.626734495162964,4.679988384246826
-0.0328776054084301,9.39808177947998,7.585066795349121,3.792754888534546,3.6609344482421875,4.7232794761657715
-0.0325520858168602,9.493278503417969,7.666069984436035,3.8298819065093994,3.696289300918579,4.7664384841918945
-0.0322265625,9.59060287475586,7.74886417388916,3.8663229942321777,3.7318215370178223,4.811051368713379
-0.0319010429084301,9.689298629760742,7.833518981933594,3.9045603275299072,3.7685060501098633,4.856268882751465
-0.0315755233168602,9.7918119430542,7.9200968742370605,3.944389581680298,3.8064355850219727,4.902742385864258
-0.03125,9.894193649291992,8.008702278137207,3.9831185340881348,3.844088554382324,4.948843002319336
-0.0309244804084301,9.999404907226562,8.099349021911621,4.023599147796631,3.882488965988159,4.99810266494751
-0.03059895895421505,10.107457160949707,8.192137718200684,4.062915325164795,3.920712471008301,5.04575777053833
-0.0302734375,10.217902183532715,8.287155151367188,4.105734825134277,3.961728572845459,5.096075057983398
-0.0299479179084301,10.331908226013184,8.384489059448242,4.148120880126953,4.002472400665283,5.1473917961120605
-0.02962239645421505,10.446869850158691,8.484192848205566,4.190981864929199,4.044057369232178,5.198125839233398
-0.029296875,10.566496849060059,8.586371421813965,4.236776828765869,4.0876784324646,5.252307415008545
-0.0289713554084301,10.68700122833252,8.691146850585938,4.28047513961792,4.130390167236328,5.3054962158203125
-0.02864583395421505,10.812743186950684,8.798602104187012,4.329507827758789,4.177189350128174,5.360889911651611
-0.0283203125,10.938880920410156,8.908838272094727,4.375291347503662,4.221370220184326,5.417367935180664
-0.0279947929084301,11.068943977355957,9.021937370300293,4.423354148864746,4.267515659332275,5.474638938903809
-0.02766927145421505,11.203640937805176,9.138052940368652,4.473582744598389,4.315657615661621,5.53364372253418
-0.02734375,11.34006404876709,9.257323265075684,4.522756576538086,4.363480567932129,5.593441963195801
-0.0270182304084301,11.482824325561523,9.37984848022461,4.576700687408447,4.414681911468506,5.655162334442139
-0.02669270895421505,11.625791549682617,9.505772590637207,4.628105640411377,4.464397430419922,5.717442035675049
-0.0263671875,11.77478313446045,9.635241508483887,4.682685375213623,4.516910552978516,5.782105922698975
-0.0260416679084301,11.927820205688477,9.768425941467285,4.738564491271973,4.57059907913208,5.847456455230713
-0.02571614645421505,12.084002494812012,9.90548038482666,4.7948527336120605,4.624973773956299,5.91430139541626
-0.025390625,12.246214866638184,10.046574592590332,4.853938579559326,4.6815667152404785,5.983901023864746
-0.0250651054084301,12.411191940307617,10.191892623901367,4.9129252433776855,4.73870325088501,6.053073883056641
-0.02473958395421505,12.581940650939941,10.341620445251465,4.974573612213135,4.797763824462891,6.126060962677002
-0.0244140625,12.758277893066406,10.495996475219727,5.037781238555908,4.8585686683654785,6.199300765991211
-0.0240885429084301,12.93820858001709,10.655240058898926,5.1014885902404785,4.91996955871582,6.275032997131348
-0.02376302145421505,13.12487506866455,10.819541931152344,5.168341636657715,4.9839067459106445,6.352234840393066
-0.0234375,13.315868377685547,10.989208221435547,5.234718322753906,5.047939300537109,6.432008743286133
-0.0231119804084301,13.513752937316895,11.164484977722168,5.304610729217529,5.114709377288818,6.513061046600342
-0.02278645895421505,13.718986511230469,11.345643043518066,5.375184059143066,5.183053970336914,6.596667766571045
-0.0224609375,13.92931079864502,11.532995223999023,5.44831657409668,5.253306865692139,6.682446002960205
-0.0221354179084301,14.147900581359863,11.72691822052002,5.524389743804932,5.326091289520264,6.770281791687012
-0.02180989645421505,14.37218189239502,11.927725791931152,5.599549770355225,5.398901462554932,6.860190391540527
-0.021484375,14.606582641601562,12.135760307312012,5.680887699127197,5.476768970489502,6.953938961029053
-0.0211588554084301,14.847982406616211,12.351496696472168,5.760991096496582,5.554438591003418,7.047775745391846
-0.02083333395421505,15.097430229187012,12.57535457611084,5.846212863922119,5.635977268218994,7.146975994110107
-0.0205078125,15.356980323791504,12.807780265808105,5.932399749755859,5.718888282775879,7.247114181518555
-0.0201822929084301,15.624871253967285,13.049283981323242,6.019799709320068,5.803342819213867,7.350477695465088
-0.01985677145421505,15.905771255493164,13.300458908081055,6.1136651039123535,5.8929266929626465,7.457520484924316
-0.01953125,16.194665908813477,13.561881065368652,6.20619535446167,5.982436656951904,7.5672430992126465
-0.0192057304084301,16.496414184570312,13.834157943725586,6.305213451385498,6.077019691467285,7.67943000793457
-0.01888020895421505,16.810714721679688,14.118000984191895,6.40485954284668,6.172905445098877,7.797682762145996
-0.0185546875,17.137235641479492,14.414225578308105,6.508180618286133,6.2725090980529785,7.915692329406738
-0.0182291679084301,17.479089736938477,14.723657608032227,6.616521835327148,6.376251697540283,8.041193008422852
-0.01790364645421505,17.833911895751953,15.047117233276367,6.725671291351318,6.481873989105225,8.168132781982422
-0.017578125,18.206113815307617,15.38558292388916,6.841170787811279,6.592320919036865,8.300434112548828
-0.0172526054084301,18.595108032226562,15.740264892578125,6.9584832191467285,6.705326080322266,8.43642807006836
-0.01692708395421505,19.002031326293945,16.112316131591797,7.080439567565918,6.822990417480469,8.577872276306152
-0.0166015625,19.429706573486328,16.502946853637695,7.208191394805908,6.945562839508057,8.722736358642578
-0.0162760429084301,19.877458572387695,16.913576126098633,7.338098526000977,7.0706787109375,8.874398231506348
-0.01595052145421505,20.34842872619629,17.345970153808594,7.475066184997559,7.201711654663086,9.029626846313477
-0.015625,20.844451904296875,17.801733016967773,7.61442232131958,7.336271286010742,9.191970825195312
-0.015299479477107525,21.366886138916016,18.282800674438477,7.760135650634766,7.476269245147705,9.358884811401367
-0.01497395895421505,21.920120239257812,18.791345596313477,7.913376808166504,7.623074531555176,9.533292770385742
-0.0146484375,22.503576278686523,19.32979393005371,8.069308280944824,7.773212432861328,9.71342945098877
-0.014322916977107525,23.12244987487793,19.90081787109375,8.234925270080566,7.932130813598633,9.900209426879883
-0.01399739645421505,23.779592514038086,20.507381439208984,8.404180526733398,8.095534324645996,10.09656810760498
-0.013671875,24.477405548095703,21.152847290039062,8.58287239074707,8.26700210571289,10.297148704528809
-0.013346354477107525,25.222322463989258,21.84102439880371,8.769102096557617,8.445870399475098,10.509678840637207
-0.01302083395421505,26.01527214050293,22.576194763183594,8.960411071777344,8.63027286529541,10.729043006896973
-0.0126953125,26.86642074584961,23.36313247680664,9.163331985473633,8.825087547302246,10.957386016845703
-0.012369791977107525,27.778932571411133,24.20732879638672,9.372970581054688,9.027055740356445,11.198125839233398
-0.01204427145421505,28.76015853881836,25.11503791809082,9.595046043395996,9.240046501159668,11.447041511535645
-0.01171875,29.819272994995117,26.093366622924805,9.826338768005371,9.462530136108398,11.708571434020996
-0.011393229477107525,30.962257385253906,27.150484085083008,10.067652702331543,9.694599151611328,11.983168601989746
-0.01106770895421505,32.204254150390625,28.295692443847656,10.322458267211914,9.939197540283203,12.268787384033203
-0.0107421875,33.554962158203125,29.539831161499023,10.589112281799316,10.196054458618164,12.570649147033691
-0.010416666977107525,35.029380798339844,30.89521026611328,10.870957374572754,10.4666748046875,12.886894226074219
-0.01009114645421505,36.645347595214844,32.37626266479492,11.166522979736328,10.751057624816895,13.218852996826172
-0.009765625,38.41633605957031,33.99565124511719,11.478389739990234,11.051194190979004,13.569786071777344
-0.009440104477107525,40.3758544921875,35.78131103515625,11.808563232421875,11.368813514709473,13.93864631652832
-0.00911458395421505,42.543174743652344,37.74802017211914,12.157519340515137,11.704699516296387,14.329094886779785
-0.0087890625,44.97031784057617,39.936912536621094,12.526890754699707,12.059812545776367,14.741737365722656
-0.008463541977107525,47.58560562133789,42.2742919921875,12.917573928833008,12.435730934143066,15.179143905639648
-0.00813802145421505,50.571285247802734,44.95778274536133,13.333364486694336,12.83594036102295,15.643006324768066
-0.0078125,53.929954528808594,47.9654541015625,13.776890754699707,13.262577056884766,16.136886596679688
-0.007486979477107525,58.388153076171875,51.93134307861328,14.249733924865723,13.717323303222656,16.66271209716797
-0.0071614584885537624,61.845237731933594,54.57227325439453,14.755809783935547,14.204161643981934,17.224163055419922
-0.0068359375,65.99844360351562,58.38525390625,15.297212600708008,14.725187301635742,17.825878143310547
-0.006510416977107525,70.49285125732422,62.130313873291016,15.879012107849121,15.285356521606445,18.469526290893555
-0.0061848959885537624,83.53450012207031,74.33069610595703,16.505807876586914,15.888992309570312,19.163698196411133
-0.005859375,77.06607055664062,63.78575897216797,17.181360244750977,16.539474487304688,19.911413192749023
-0.005533854477107525,73.15486907958984,66.97489929199219,17.91510772705078,17.245914459228516,20.720500946044922
-0.0052083334885537624,115.43876647949219,106.00521087646484,18.713712692260742,18.011823654174805,21.60424041748047
-0.0048828125,175.28590393066406,161.54803466796875,19.583993911743164,18.848215103149414,22.56084442138672
-0.004557291977107525,184.60690307617188,164.1611785888672,20.53580093383789,19.763683319091797,23.615253448486328
-0.0042317709885537624,43.729061126708984,22.987930297851562,21.578197479248047,20.76897430419922,24.7655086517334
-0.00390625,107.0660400390625,89.26201629638672,22.723541259765625,21.87958526611328,26.03902244567871
-0.0035807292442768812,193.41836547851562,170.45216369628906,23.99822998046875,23.111284255981445,27.395771026611328
-0.0032552084885537624,289.2403869628906,273.753173828125,25.410079956054688,24.487171173095703,29.13924217224121
-0.0029296875,387.76141357421875,411.23406982421875,27.02585220336914,26.032623291015625,30.49086570739746
-0.0026041667442768812,637.9844360351562,652.6636962890625,28.86045265197754,27.78057861328125,33.116676330566406
-0.0022786459885537624,861.26708984375,841.6930541992188,30.88762664794922,29.772863388061523,35.172157287597656
-0.001953125,951.8851318359375,920.8585815429688,33.1418342590332,32.06689453125,35.696407318115234
-0.0016276042442768812,582.047119140625,596.8179321289062,35.800628662109375,34.73362731933594,46.68137741088867
-0.0013020833721384406,165.31808471679688,183.58229064941406,38.9491081237793,37.87346649169922,31.33656120300293
-0.0009765625,433.98907470703125,420.189208984375,42.63139724731445,41.621028900146484,68.73468780517578
-0.0006510416860692203,983.7515258789062,948.1093139648438,46.80548858642578,46.16511535644531,49.00568771362305
-0.00032552084303461015,785.5484619140625,838.6275024414062,53.271480560302734,51.74666976928711,89.15009307861328
0.0,0.0006201065261848271,0.0006295442581176758,1.8339642338105477e-05,1.8949402146972716e-05,5.291442357702181e-05
0.00032552084303461015,793.0801391601562,838.6276245117188,47.139163970947266,54.46165084838867,45.333526611328125
0.0006510416860692203,1083.3779296875,948.109375,260.18841552734375,277.1183776855469,310.6895751953125
0.0009765625,160.267333984375,420.1893005371094,576.3817749023438,611.642578125,581.9439697265625
0.0013020833721384406,1541.5653076171875,183.5823211669922,1380.6619873046875,1399.4476318359375,1390.3707275390625
0.0016276042442768812,2357.6513671875,596.8180541992188,2322.7353515625,2327.755126953125,2279.296142578125
0.001953125,2484.509521484375,920.858642578125,2152.77734375,2128.945068359375,2161.461181640625
0.0022786459885537624,1275.4600830078125,841.6931762695312,1797.1202392578125,1716.4930419921875,1776.1575927734375
0.0026041667442768812,1503.6864013671875,652.6637573242188,879.8711547851562,891.796630859375,879.0271606445312
0.0029296875,595.674072265625,411.2341613769531,279.4573059082031,328.2622985839844,267.9966735839844
0.0032552084885537624,323.1712646484375,273.75323486328125,359.0825500488281,417.68963623046875,353.78521728515625
0.0035807292442768812,261.7447509765625,170.45217895507812,104.96109008789062,173.84344482421875,147.3340606689453
0.00390625,361.6756286621094,89.26203918457031,401.5396423339844,363.4774169921875,377.34161376953125
0.0042317709885537624,551.7365112304688,22.987932205200195,566.2504272460938,546.763671875,561.4541015625
0.004557291977107525,848.1831665039062,164.16116333007812,684.0479125976562,695.4454345703125,689.8229370117188
0.0048828125,494.8701171875,161.54803466796875,338.5762939453125,344.7380065917969,401.4512634277344
0.0052083334885537624,1013.314208984375,106.0052261352539,913.2706298828125,928.7870483398438,894.9852905273438
0.005533854477107525,793.6094970703125,66.97489929199219,754.4015502929688,760.0242309570312,771.0917358398438
0.005859375,82.92862701416016,63.78577423095703,123.56731414794922,91.62667846679688,41.441551208496094
0.0061848959885537624,413.6103210449219,74.33069610595703,455.81219482421875,432.5440979003906,391.4333801269531
0.006510416977107525,242.9241485595703,62.13031768798828,295.965576171875,290.5413818359375,339.625244140625
0.0068359375,276.3926086425781,58.38526153564453,225.67868041992188,191.9567108154297,235.1854248046875
0.0071614584885537624,328.43878173828125,54.572288513183594,353.87744140625,356.4091491699219,330.9309387207031
0.007486979477107525,330.850830078125,51.93134689331055,282.6137390136719,284.49786376953125,337.1895446777344
0.0078125,346.2901611328125,47.9654541015625,385.39422607421875,360.64263916015625,299.6506042480469
0.00813802145421505,371.61285400390625,44.957786560058594,327.74957275390625,312.82623291015625,255.92849731445312
0.008463541977107525,292.69854736328125,42.27430725097656,259.1372375488281,274.2314758300781,203.94337463378906
0.0087890625,282.6080627441406,39.93692398071289,310.481201171875,333.3531188964844,308.5243225097656
0.00911458395421505,241.2328643798828,37.74802017211914,253.19735717773438,255.92616271972656,286.31793212890625
0.009440104477107525,430.8139343261719,35.78129959106445,396.94140625,392.5837097167969,331.38323974609375
0.009765625,412.15106201171875,33.99565887451172,382.791015625,399.1726989746094,428.0890808105469
0.01009114645421505,548.7886352539062,32.37627029418945,537.4383544921875,522.290771484375,509.6152648925781
0.010416666977107525,579.1712036132812,30.895214080810547,591.615478515625,603.27197265625,606.8950805664062
0.0107421875,495.8917541503906,29.53983497619629,521.6773071289062,520.7532958984375,481.6269836425781
0.01106770895421505,500.817138671875,28.295705795288086,519.4838256835938,558.6705322265625,493.2773742675781
0.011393229477107525,580.8480224609375,27.15049171447754,605.454345703125,605.5679321289062,707.893310546875
0.01171875,275.04132080078125,26.093374252319336,291.9535217285156,292.274169921875,291.3587341308594
0.01204427145421505,298.904541015625,25.115039825439453,320.43804931640625,332.2269287109375,376.7819519042969
0.012369791977107525,362.51129150390625,24.20733642578125,354.57330322265625,350.7571105957031,331.8940124511719
0.0126953125,297.77301025390625,23.363140106201172,306.96551513671875,334.2709045410156,136.99447631835938
0.01302083395421505,375.6389465332031,22.576204299926758,358.5567932128906,377.6430969238281,236.03016662597656
0.013346354477107525,43.8758544921875,21.84101676940918,44.330936431884766,41.490108489990234,79.78768920898438
0.013671875,299.2554626464844,21.15283203125,316.15692138671875,292.2572326660156,257.3653564453125
0.01399739645421505,455.10406494140625,20.50739860534668,444.80865478515625,439.49169921875,323.1531677246094
0.014322916977107525,443.58526611328125,19.900821685791016,426.24951171875,406.179443359375,170.87936401367188
0.0146484375,452.0066223144531,19.329784393310547,436.63275146484375,424.3290100097656,412.92645263671875
0.01497395895421505,294.1518859863281,18.791324615478516,301.29608154296875,288.82562255859375,170.58477783203125
0.015299479477107525,174.26707458496094,18.28284454345703,160.43222045898438,154.2810821533203,311.50408935546875
0.015625,133.95883178710938,17.801733016967773,122.17423248291016,122.97718811035156,32.388938903808594
0.01595052145421505,265.0117492675781,17.345964431762695,255.0491943359375,236.67724609375,203.2534942626953
0.0162760429084301,211.46092224121094,16.91360855102539,220.77926635742188,225.68028259277344,125.87437438964844
0.0166015625,254.14968872070312,16.5029354095459,242.73341369628906,269.1995849609375,232.8561248779297
0.01692708395421505,459.4542236328125,16.112316131591797,443.5245056152344,443.8541259765625,268.29205322265625
0.0172526054084301,405.2611389160156,15.740276336669922,394.3417053222656,393.9783935546875,328.1181945800781
0.017578125,337.1116027832031,15.385580062866211,336.5633544921875,305.8450622558594,316.07635498046875
0.01790364645421505,301.69244384765625,15.047110557556152,296.3871765136719,258.1765441894531,216.12025451660156
0.0182291679084301,426.5218200683594,14.723653793334961,427.86199951171875,440.423095703125,357.95892333984375
0.0185546875,306.947265625,14.414223670959473,319.65521240234375,314.1584777832031,87.10662841796875
0.01888020895421505,346.8022155761719,14.117987632751465,355.9576110839844,356.285888671875,217.78125
0.0192057304084301,175.5504913330078,13.834160804748535,185.364990234375,166.74761962890625,138.00994873046875
0.01953125,323.9031066894531,13.561880111694336,331.1979064941406,321.3222961425781,128.50575256347656
0.01985677145421505,498.6466369628906,13.300450325012207,511.6537780761719,512.7218017578125,219.7977294921875
0.0201822929084301,385.95098876953125,13.049307823181152,392.01104736328125,406.00347900390625,110.71088409423828
0.0205078125,260.68133544921875,12.80778694152832,266.2878112792969,274.00732421875,181.42721557617188
0.02083333395421505,72.10810852050781,12.575355529785156,69.33198547363281,81.87448120117188,171.539306640625
0.0211588554084301,353.6355285644531,12.351505279541016,359.22869873046875,366.9136962890625,102.45480346679688
0.021484375,382.5460205078125,12.135759353637695,380.2560119628906,380.9206237792969,107.70805358886719
0.02180989645421505,420.4666442871094,11.927712440490723,409.0462646484375,393.69091796875,83.17996978759766
0.0221354179084301,313.4853515625,11.72691822052002,302.7303466796875,294.3504638671875,44.4516716003418
0.0224609375,160.40386962890625,11.533004760742188,163.60916137695312,161.55580139160156,59.1185188293457
0.02278645895421505,209.00942993164062,11.345636367797852,203.86181640625,208.2277374267578,47.27788543701172
0.0231119804084301,213.4146728515625,11.16447925567627,204.9031524658203,221.6448516845703,53.07130432128906
0.0234375,48.02266311645508,10.989214897155762,38.261383056640625,58.82857131958008,62.21284866333008
0.02376302145421505,165.29946899414062,10.819549560546875,172.8631591796875,155.69540405273438,50.91184997558594
0.0240885429084301,258.15087890625,10.655242919921875,255.1924285888672,253.56163024902344,52.47966003417969
0.0244140625,10.906042098999023,10.495994567871094,3.9381704330444336,26.172943115234375,46.57489013671875
0.02473958395421505,198.60169982910156,10.341621398925781,188.6564178466797,163.40447998046875,35.410240173339844
0.0250651054084301,116.34876251220703,10.191893577575684,107.40857696533203,94.32413482666016,32.73952102661133
0.025390625,85.0083999633789,10.046586990356445,77.46044158935547,96.03984069824219,25.860074996948242
0.02571614645421505,284.2422790527344,9.905476570129395,278.1762390136719,283.846923828125,23.487567901611328
0.0260416679084301,158.03085327148438,9.768427848815918,165.03541564941406,187.6836700439453,22.987918853759766
0.0263671875,108.77098083496094,9.63524341583252,102.22212219238281,105.88412475585938,20.671539306640625
0.02669270895421505,152.6966552734375,9.505773544311523,155.88270568847656,148.09066772460938,19.722211837768555
0.0270182304084301,98.6671142578125,9.379840850830078,105.6691665649414,113.6763687133789,16.912681579589844
0.02734375,294.4880065917969,9.257319450378418,303.2939147949219,293.65997314453125,13.801855087280273
0.02766927145421505,107.82390594482422,9.138052940368652,112.67300415039062,126.55379486083984,11.152996063232422
0.0279947929084301,126.58958435058594,9.021936416625977,135.58900451660156,126.68668365478516,8.432123184204102
0.0283203125,124.23924255371094,8.908833503723145,129.57252502441406,125.90470123291016,6.891791343688965
0.02864583395421505,204.30184936523438,8.798604011535645,212.7911376953125,216.3428192138672,5.809168338775635
0.0289713554084301,318.6393737792969,8.691143035888672,316.0439453125,308.9490051269531,5.19931173324585
0.029296875,251.52491760253906,8.586370468139648,245.49261474609375,244.89822387695312,4.785013198852539
0.02962239645421505,221.96360778808594,8.484193801879883,213.9237823486328,207.78038024902344,4.470774173736572
0.0299479179084301,180.12347412109375,8.38449478149414,171.89239501953125,155.15792846679688,4.452077388763428
0.0302734375,154.1776885986328,8.28715705871582,154.91912841796875,158.77392578125,4.601776599884033
0.03059895895421505,140.0005340576172,8.192137718200684,133.53318786621094,132.9076690673828,4.900086402893066
0.0309244804084301,24.421005249023438,8.099353790283203,30.61649513244629,18.57076644897461,5.1728835105896
0.03125,224.20538330078125,8.008702278137207,225.8751678466797,209.08724975585938,5.378426551818848
0.0315755233168602,157.78184509277344,7.920104503631592,164.74563598632812,174.38311767578125,5.501266002655029
0.0319010429084301,60.00456619262695,7.833501815795898,54.601192474365234,61.75245666503906,5.557239055633545
0.0322265625,65.8531494140625,7.748861789703369,71.72977447509766,72.1065444946289,5.5751118659973145
0.0325520858168602,85.07429504394531,7.666068077087402,78.09587097167969,67.56175231933594,5.567975044250488
0.0328776054084301,141.4696502685547,7.585066318511963,146.53025817871094,144.8433380126953,5.542526721954346
0.033203125,185.29428100585938,7.505809783935547,189.65586853027344,158.6649932861328,5.501803874969482
0.0335286483168602,101.66936492919922,7.428260326385498,96.7508316040039,87.6515121459961,5.446420192718506
0.0338541679084301,138.63722229003906,7.352339744567871,133.54684448242188,112.60624694824219,5.383074760437012
0.0341796875,25.274831771850586,7.277996063232422,19.766510009765625,32.40637969970703,5.3151984214782715
0.0345052108168602,106.41053771972656,7.205179691314697,103.04624938964844,92.35993957519531,5.248516082763672
0.0348307304084301,94.29399108886719,7.1338396072387695,87.16307067871094,71.82115173339844,5.18464994430542
0.03515625,148.57272338867188,7.06395149230957,154.51852416992188,136.25244140625,5.124516010284424
0.0354817733168602,81.93917846679688,6.995450496673584,78.49203491210938,61.337276458740234,5.06777286529541
0.0358072929084301,172.52076721191406,6.9283246994018555,178.46189880371094,178.17237854003906,5.01413631439209
0.0361328125,46.693077087402344,6.862453937530518,41.729305267333984,53.64727020263672,4.962357521057129
0.0364583358168602,156.63475036621094,6.797914028167725,152.55279541015625,151.81417846679688,4.913613796234131
0.0367838554084301,68.12008666992188,6.7345871925354,68.98954010009766,55.04802703857422,4.865948677062988
0.037109375,283.2317810058594,6.672482967376709,276.71417236328125,268.1622009277344,4.8203558921813965
0.0374348983168602,207.3750457763672,6.611522674560547,206.86158752441406,205.38934326171875,4.775971412658691
0.0377604179084301,41.931209564208984,6.551697731018066,38.9738883972168,37.14299011230469,4.73267936706543
0.0380859375,50.341407775878906,6.4929704666137695,53.23113250732422,26.74907684326172,4.689888000488281
0.0384114608168602,128.1468963623047,6.435344219207764,128.23081970214844,115.19721221923828,4.648747444152832
0.0387369804084301,174.90689086914062,6.378737926483154,168.54293823242188,146.1210174560547,4.607178688049316
0.0390625,306.40216064453125,6.323126792907715,309.0960693359375,285.2794189453125,4.567385196685791
0.0393880233168602,86.2339859008789,6.268548011779785,90.9552230834961,96.96626281738281,4.5274834632873535
0.0397135429084301,94.98408508300781,6.214907646179199,89.5470962524414,80.03462219238281,4.488528251647949
0.0400390625,252.12680053710938,6.162175178527832,256.63934326171875,244.04498291015625,4.450239658355713
0.0403645858168602,69.67672729492188,6.110373497009277,74.6012954711914,74.73027038574219,4.412469387054443
0.0406901054084301,198.81021118164062,6.0594658851623535,204.2993621826172,175.7419891357422,4.375576019287109
0.041015625,188.53883361816406,6.009446620941162,189.23046875,174.16224670410156,4.338627338409424
0.0413411483168602,94.04615783691406,5.960176944732666,88.12199401855469,95.12399291992188,4.303537845611572
0.0416666679084301,57.1538200378418,5.911825656890869,62.974918365478516,56.50466537475586,4.267242431640625
0.0419921875,76.8785400390625,5.864224910736084,72.7939453125,58.81060028076172,4.233490467071533
0.0423177108168602,29.684043884277344,5.81743860244751,35.50031280517578,47.41166305541992,4.198366165161133
0.0426432304084301,45.54720687866211,5.771369934082031,41.38528823852539,12.635274887084961,4.1656060218811035
0.04296875,119.43562316894531,5.726077556610107,122.06161499023438,123.17981719970703,4.131592750549316
0.0432942733168602,66.68962097167969,5.681495189666748,61.17427444458008,53.90250778198242,4.099797248840332
0.0436197929084301,151.74322509765625,5.637613773345947,147.93699645996094,137.62840270996094,4.06736946105957
0.0439453125,77.74928283691406,5.594425201416016,83.26763153076172,53.13861846923828,4.0354084968566895
0.0442708358168602,165.35147094726562,5.551912784576416,160.21824645996094,155.87322998046875,4.005495071411133
0.0445963554084301,48.89091110229492,5.510066986083984,43.51445388793945,49.20293426513672,3.9733471870422363
0.044921875,84.29864501953125,5.468851089477539,80.34363555908203,83.66777038574219,3.9445228576660156
0.0452473983168602,45.11537170410156,5.428258419036865,45.287288665771484,42.85496520996094,3.914379358291626
0.0455729179084301,72.85842895507812,5.388296127319336,77.3292236328125,56.099525451660156,3.8844196796417236
0.0458984375,221.490966796875,5.348921775817871,216.1593017578125,193.87710571289062,3.8572285175323486
0.0462239608168602,177.45089721679688,5.310147762298584,178.767333984375,170.7590789794922,3.8271636962890625
0.0465494804084301,89.11656951904297,5.271895885467529,84.0814208984375,65.40581512451172,3.800272226333618
0.046875,131.3845977783203,5.234273910522461,134.47943115234375,136.57327270507812,3.7726943492889404
0.0472005233168602,60.63662338256836,5.197164535522461,55.56711196899414,44.793460845947266,3.744762659072876
0.0475260429084301,109.44297790527344,5.160588264465332,106.71961212158203,95.4032974243164,3.719036817550659
0.0478515625,148.5782470703125,5.124535083770752,153.50697326660156,128.6752166748047,3.6918554306030273
0.0481770858168602,9.51869010925293,5.08901309967041,11.768704414367676,9.723313331604004,3.6663105487823486
0.0485026054084301,47.94231033325195,5.053976535797119,52.61259841918945,44.93195343017578,3.6402716636657715
0.048828125,45.02800369262695,5.019433975219727,48.316810607910156,43.7783203125,3.6155776977539062
0.0491536483168602,62.605167388916016,4.985368728637695,58.89555740356445,61.03519821166992,3.589895725250244
0.0494791679084301,81.2562484741211,4.9517903327941895,85.50162506103516,89.03009796142578,3.5659351348876953
0.0498046875,23.091590881347656,4.918652057647705,27.682817459106445,29.45187759399414,3.541564702987671
0.0501302108168602,72.19612884521484,4.885982036590576,76.23666381835938,75.48553466796875,3.517162561416626
0.0504557304084301,118.10273742675781,4.8537445068359375,119.7944107055664,113.9072265625,3.494220495223999
0.05078125,46.453487396240234,4.821949481964111,42.0023193359375,34.509559631347656,3.4705660343170166
0.0511067733168602,170.85353088378906,4.7905659675598145,175.60279846191406,181.69345092773438,3.447357654571533
0.0514322929084301,187.08567810058594,4.759616851806641,184.27735900878906,180.84300231933594,3.4254238605499268
0.0517578125,72.87036895751953,4.729060649871826,76.21088409423828,70.93299102783203,3.4021573066711426
0.0520833358168602,150.25225830078125,4.698905944824219,145.62991333007812,140.5442657470703,3.380674123764038
0.0524088554084301,41.5340576171875,4.669137001037598,43.8353271484375,20.94458770751953,3.358799457550049
0.052734375,43.13619613647461,4.6397576332092285,47.66078567504883,27.52544593811035,3.336853504180908
0.0530598983168602,123.95831298828125,4.610777378082275,120.01800537109375,113.03785705566406,3.3162660598754883
0.0533854179084301,15.215312957763672,4.582139492034912,16.460275650024414,20.020551681518555,3.294816017150879
0.0537109375,86.40057373046875,4.553857326507568,81.87877655029297,71.40772247314453,3.2743682861328125
0.0540364608168602,5.930711269378662,4.52593994140625,6.96224308013916,9.440838813781738,3.2538604736328125
0.0543619804084301,133.2153778076172,4.498403072357178,129.12416076660156,121.2227783203125,3.233733654022217
0.0546875,18.451013565063477,4.471189022064209,21.90738868713379,19.554424285888672,3.2136497497558594
0.0550130233168602,67.57527160644531,4.444282054901123,68.31686401367188,57.632080078125,3.194110870361328
0.0553385429084301,59.36576461791992,4.417721271514893,55.29755783081055,47.795162200927734,3.1747164726257324
0.0556640625,77.30265045166016,4.391497611999512,80.80958557128906,66.5241928100586,3.1552541255950928
0.0559895858168602,63.05256652832031,4.3655924797058105,58.966400146484375,63.528263092041016,3.1366536617279053
0.0563151054084301,22.816057205200195,4.339990139007568,18.971317291259766,26.43561553955078,3.1176507472991943
0.056640625,79.6435546875,4.314676284790039,75.65437316894531,81.04266357421875,3.0992844104766846
0.0569661483168602,221.3215789794922,4.28971004486084,219.27395629882812,215.97813415527344,3.0809099674224854
0.0572916679084301,193.36676025390625,4.2650017738342285,197.2713623046875,193.17971801757812,3.062988519668579
0.0576171875,29.54283905029297,4.240592956542969,30.406631469726562,29.595958709716797,3.0448215007781982
0.0579427108168602,85.91372680664062,4.216463565826416,88.94778442382812,93.8567886352539,3.0275471210479736
0.0582682304084301,89.38475036621094,4.19262170791626,93.45450592041016,104.97882843017578,3.0097248554229736
0.05859375,12.107686996459961,4.169063091278076,15.250991821289062,25.430248260498047,2.9928228855133057
0.0589192733168602,192.19534301757812,4.145765781402588,195.53993225097656,187.44769287109375,2.975182056427002
0.0592447929084301,135.1079864501953,4.122722625732422,131.2797088623047,115.8338394165039,2.959244728088379
0.0595703125,49.47285079956055,4.099951267242432,52.98024368286133,35.57929229736328,2.941591739654541
0.0598958358168602,81.7644271850586,4.07745361328125,85.7861099243164,94.79283142089844,2.9258413314819336
0.0602213554084301,147.25741577148438,4.055208683013916,144.9230499267578,151.22140502929688,2.90924334526062
0.060546875,70.04852294921875,4.033191204071045,73.4095230102539,55.02034378051758,2.893115758895874
0.0608723983168602,154.29180908203125,4.011387348175049,150.34866333007812,145.8839874267578,2.877347469329834
0.0611979179084301,45.00318145751953,3.9898760318756104,41.478782653808594,45.66705322265625,2.8614628314971924
0.0615234375,98.32765197753906,3.968595504760742,95.57958221435547,97.45407104492188,2.8460006713867188
0.0618489608168602,42.36130905151367,3.9475390911102295,38.590518951416016,42.799835205078125,2.8304359912872314
0.0621744804084301,115.0114517211914,3.92667818069458,117.57062530517578,119.6479263305664,2.815443992614746
0.0625,37.183815002441406,3.9060959815979004,37.416236877441406,37.24764633178711,2.8002474308013916
0.0628255233168602,32.15730667114258,3.8857128620147705,34.501651763916016,46.27676010131836,2.7853128910064697
0.0631510466337204,32.65899658203125,3.865550994873047,29.74517250061035,28.378263473510742,2.770754337310791
0.0634765625,70.61971282958984,3.8455910682678223,72.72836303710938,63.81626892089844,2.756012201309204
0.0638020858168602,82.4878158569336,3.825854778289795,78.97660064697266,75.06168365478516,2.7415075302124023
0.0641276091337204,125.58975219726562,3.806321144104004,122.2394790649414,105.69422149658203,2.727551221847534
0.064453125,35.786224365234375,3.786993980407715,37.32515335083008,32.28301239013672,2.7130725383758545
0.0647786483168602,73.90291595458984,3.7678589820861816,73.9034423828125,70.68270874023438,2.6994376182556152
0.0651041716337204,44.13089370727539,3.7489283084869385,47.819618225097656,50.60239791870117,2.68515682220459
0.0654296875,58.71721267700195,3.73020339012146,55.67829132080078,59.33287811279297,2.672267198562622
0.0657552108168602,132.2156524658203,3.7116730213165283,131.76580810546875,134.91571044921875,2.6574151515960693
0.0660807341337204,97.4722671508789,3.693293333053589,100.70333099365234,97.14767456054688,2.6455843448638916
0.06640625,66.39143371582031,3.675130844116211,67.68479919433594,59.836692810058594,2.630873203277588
0.0667317733168602,49.38519287109375,3.657137155532837,52.196876525878906,57.31082534790039,2.6185686588287354
0.0670572966337204,49.919349670410156,3.6393606662750244,53.06378173828125,55.713623046875,2.6054153442382812
0.0673828125,24.3515625,3.621691942214966,23.535537719726562,30.57240104675293,2.5922014713287354
0.0677083358168602,97.27728271484375,3.6042582988739014,99.50135040283203,103.84953308105469,2.580033779144287
0.0680338591337204,90.7505874633789,3.586974620819092,87.86433410644531,107.22177124023438,2.566812038421631
0.068359375,107.23538208007812,3.5698659420013428,104.18206787109375,99.86627197265625,2.554861068725586
0.0686848983168602,64.05282592773438,3.552927017211914,60.93484878540039,59.797054290771484,2.5419857501983643
0.0690104216337204,103.40049743652344,3.5361521244049072,100.3102798461914,95.7481689453125,2.530088186264038
0.0693359375,75.87720489501953,3.5195324420928955,77.51823425292969,82.46299743652344,2.517895221710205
0.0696614608168602,53.88003158569336,3.503089189529419,51.578060150146484,56.95258331298828,2.5057899951934814
0.0699869841337204,43.37975311279297,3.4867849349975586,44.55023193359375,64.22171783447266,2.4938294887542725
0.0703125,76.09152221679688,3.4706461429595947,77.89015197753906,73.50259399414062,2.482452154159546
0.0706380233168602,87.40316772460938,3.4546642303466797,90.79463195800781,87.48844909667969,2.470194101333618
0.0709635466337204,22.334518432617188,3.438817024230957,21.98751449584961,14.61703109741211,2.4592666625976562
0.0712890625,71.48228454589844,3.4231255054473877,74.9021987915039,88.4928970336914,2.4473085403442383
0.0716145858168602,62.08983612060547,3.407594919204712,61.265220642089844,68.99614715576172,2.4364662170410156
0.0719401091337204,29.16255760192871,3.392212152481079,32.5070915222168,18.650957107543945,2.42451548576355
0.072265625,36.394920349121094,3.376943349838257,36.835330963134766,42.18655014038086,2.41453218460083
0.0725911483168602,48.02214050292969,3.361847400665283,46.19969177246094,46.95827102661133,2.4022867679595947
0.0729166716337204,37.09100341796875,3.3468682765960693,39.46689987182617,35.99653625488281,2.3921377658843994
0.0732421875,93.26956939697266,3.332040548324585,90.32962799072266,86.4949951171875,2.381495952606201
0.0735677108168602,44.26319885253906,3.3173420429229736,43.941524505615234,43.178009033203125,2.3697125911712646
0.0738932341337204,44.57322692871094,3.302769660949707,43.17504119873047,30.52964210510254,2.3605244159698486
0.07421875,82.37885284423828,3.288330078125,84.20181274414062,68.1804428100586,2.348809242248535
0.0745442733168602,61.08869171142578,3.274029016494751,58.19891357421875,60.33183670043945,2.3388724327087402
0.0748697966337204,6.2414093017578125,3.259859085083008,9.13250732421875,22.823068618774414,2.328791618347168
0.0751953125,33.900604248046875,3.2457962036132812,37.07277297973633,28.82074737548828,2.317925453186035
0.0755208358168602,90.09495544433594,3.2318859100341797,90.36407470703125,87.7841796875,2.3084750175476074
0.0758463591337204,114.13143920898438,3.2180798053741455,112.01860046386719,104.57670593261719,2.297729969024658
0.076171875,122.14765930175781,3.2043957710266113,119.07630157470703,110.40876770019531,2.2882566452026367
0.0764973983168602,81.30655670166016,3.1908488273620605,79.4381103515625,69.80894470214844,2.278099536895752
0.0768229216337204,23.173011779785156,3.177401065826416,20.35885238647461,42.440093994140625,2.268339157104492
0.0771484375,96.55256652832031,3.1640732288360596,93.84742736816406,93.92292022705078,2.258958101272583
0.0774739608168602,120.7145004272461,3.150855779647827,120.962158203125,121.45317840576172,2.248802661895752
0.0777994841337204,63.573909759521484,3.137789011001587,65.16934204101562,65.41867065429688,2.239811658859253
0.078125,68.74449920654297,3.1247963905334473,70.0126724243164,76.15255737304688,2.2299466133117676
0.0784505233168602,53.757633209228516,3.1119134426116943,56.7247314453125,53.1173210144043,2.220834732055664
0.0787760466337204,92.478515625,3.0991568565368652,92.74560546875,88.23165130615234,2.211421489715576
0.0791015625,109.14683532714844,3.086513042449951,112.23102569580078,103.16248321533203,2.2022643089294434
0.0794270858168602,35.86719512939453,3.0739641189575195,38.941070556640625,45.7846794128418,2.1931207180023193
0.0797526091337204,57.18083190917969,3.0615084171295166,59.97376251220703,61.7280387878418,2.1840837001800537
0.080078125,118.92999267578125,3.049170732498169,121.70159149169922,113.52699279785156,2.1751410961151123
0.0804036483168602,98.60314178466797,3.0369441509246826,98.65930938720703,95.45685577392578,2.1661972999572754
0.0807291716337204,103.04673767089844,3.024772882461548,101.9404067993164,100.41291046142578,2.157486915588379
0.0810546875,90.5268325805664,3.012753963470459,87.54523468017578,80.9249267578125,2.1485180854797363
0.0813802108168602,19.45034408569336,3.000885248184204,22.37967872619629,8.422357559204102,2.1399927139282227
0.0817057341337204,11.444198608398438,2.9890339374542236,12.1808500289917,7.623137950897217,2.1314194202423096
0.08203125,66.64717864990234,2.9772610664367676,63.97175598144531,50.00364685058594,2.122556686401367
0.0823567733168602,32.66807174682617,2.9656059741973877,33.27140426635742,29.18489646911621,2.1146585941314697
0.0826822966337204,24.101869583129883,2.9541356563568115,25.151329040527344,29.916385650634766,2.1056084632873535
0.0830078125,80.89885711669922,2.94258451461792,82.29884338378906,73.86808013916016,2.097716808319092
0.0833333358168602,138.81185913085938,2.9312593936920166,136.0680389404297,124.40138244628906,2.089322328567505
0.0836588591337204,77.05941009521484,2.9199774265289307,74.77494049072266,72.09423828125,2.0809972286224365
0.083984375,34.12381362915039,2.908782720565796,32.98146057128906,37.43596267700195,2.0731306076049805
0.0843098983168602,14.244399070739746,2.8977038860321045,11.762126922607422,11.44355297088623,2.0649101734161377
0.0846354216337204,21.608718872070312,2.88669490814209,19.852005004882812,27.10401725769043,2.0567514896392822
0.0849609375,68.36773681640625,2.87577223777771,65.59203338623047,56.84855651855469,2.049319267272949
0.0852864608168602,36.777408599853516,2.8649520874023438,37.327396392822266,41.65639114379883,2.0408143997192383
0.0856119841337204,45.23112487792969,2.854177713394165,42.54679489135742,41.548492431640625,2.03349232673645
0.0859375,85.71234130859375,2.843517303466797,85.30487823486328,84.89954376220703,2.025596857070923
0.0862630233168602,58.4232177734375,2.8329505920410156,59.47174072265625,55.36848831176758,2.01777720451355
0.0865885466337204,65.06403350830078,2.8224542140960693,66.3978271484375,81.61672973632812,2.0103366374969482
0.0869140625,76.13150787353516,2.8120248317718506,78.9434585571289,76.44148254394531,2.0027527809143066
0.0872395858168602,51.83525848388672,2.801671028137207,54.3573112487793,48.050262451171875,1.9951387643814087
0.0875651091337204,75.06132507324219,2.7914140224456787,77.60440063476562,68.1394271850586,1.9877361059188843
0.087890625,91.6456298828125,2.78125,91.92536926269531,90.42621612548828,1.9804705381393433
0.0882161483168602,59.87430191040039,2.771145820617676,57.169002532958984,48.34169006347656,1.9728597402572632
0.0885416716337204,46.339996337890625,2.761096477508545,48.765106201171875,35.91490936279297,1.9659343957901
0.0888671875,42.489776611328125,2.751143217086792,41.399391174316406,33.84966278076172,1.9584122896194458
0.0891927108168602,60.07020950317383,2.7412776947021484,61.481693267822266,48.14848327636719,1.9514070749282837
0.0895182341337204,38.5286979675293,2.7314770221710205,38.25387191772461,43.240699768066406,1.9441940784454346
0.08984375,64.10092163085938,2.7217257022857666,61.45889663696289,54.2044563293457,1.93729567527771
0.0901692733168602,82.2809829711914,2.7120676040649414,84.8602294921875,73.21902465820312,1.9300353527069092
0.0904947966337204,104.6690902709961,2.7024989128112793,101.97418212890625,79.52440643310547,1.9233218431472778
0.0908203125,23.718963623046875,2.692974328994751,26.187047958374023,13.347860336303711,1.91630220413208
0.0911458358168602,23.546314239501953,2.683518171310425,21.027828216552734,16.077123641967773,1.9093273878097534
0.0914713591337204,47.81828308105469,2.674135684967041,45.71310806274414,36.51960372924805,1.9028654098510742
0.091796875,72.65372467041016,2.664841413497925,75.30943298339844,57.6348762512207,1.8956369161605835
0.0921223983168602,66.59320831298828,2.6556031703948975,64.09168243408203,62.199668884277344,1.8892543315887451
0.0924479216337204,47.30867004394531,2.646411180496216,49.04841995239258,18.799373626708984,1.8825517892837524
0.0927734375,61.668548583984375,2.6372973918914795,59.24517059326172,52.44969940185547,1.8756370544433594
0.0930989608168602,27.124860763549805,2.6282737255096436,24.975522994995117,19.556100845336914,1.869856834411621
0.0934244841337204,34.25821304321289,2.6193034648895264,35.681922912597656,31.85871696472168,1.8622158765792847
0.09375,12.746177673339844,2.610379934310913,12.073553085327148,14.438302040100098,1.8568047285079956
0.0940755233168602,27.608808517456055,2.601525068283081,25.943716049194336,22.171783447265625,1.849971890449524
0.0944010466337204,83.85081481933594,2.592719078063965,84.06012725830078,65.7510757446289,1.8432226181030273
0.0947265625,45.54704284667969,2.58400297164917,46.600833892822266,40.29790496826172,1.8380165100097656
0.0950520858168602,20.316625595092773,2.575357437133789,21.587677001953125,16.069589614868164,1.8304458856582642
0.0953776091337204,36.0057487487793,2.566739320755005,33.5806884765625,16.232084274291992,1.8248134851455688
0.095703125,33.04652786254883,2.558176279067993,32.84031295776367,39.03440475463867,1.8191274404525757
0.0960286483168602,93.5644302368164,2.549708604812622,92.81819152832031,77.32234954833984,1.8118335008621216
0.0963541716337204,56.47687911987305,2.541307210922241,57.54198455810547,40.87197494506836,1.8070722818374634
0.0966796875,18.34708023071289,2.5329456329345703,16.508630752563477,17.71685791015625,1.8000140190124512
0.0970052108168602,68.47071838378906,2.5246078968048096,68.3096694946289,70.41352844238281,1.7943007946014404
0.0973307341337204,98.44872283935547,2.5163419246673584,99.82315063476562,84.38198852539062,1.7885013818740845
0.09765625,113.54629516601562,2.5081653594970703,111.92562103271484,89.63976287841797,1.7822105884552002
0.0979817733168602,97.4123764038086,2.500030279159546,99.2705307006836,88.9429702758789,1.7765275239944458
0.0983072966337204,31.80982780456543,2.4919402599334717,29.796371459960938,29.44393539428711,1.7707188129425049
0.0986328125,26.62897491455078,2.48391056060791,24.28221893310547,23.301191329956055,1.7645580768585205
0.0989583358168602,18.76850128173828,2.4759418964385986,20.216102600097656,25.137067794799805,1.7592732906341553
0.0992838591337204,79.14678955078125,2.4680047035217285,78.1417465209961,57.92389678955078,1.7532460689544678
0.099609375,94.55225372314453,2.460162401199341,96.80142974853516,68.42821502685547,1.7474009990692139
0.0999348983168602,19.50868797302246,2.4523489475250244,17.976964950561523,19.61189842224121,1.7423356771469116
0.1002604216337204,57.18026351928711,2.4445674419403076,54.746131896972656,42.868404388427734,1.7358442544937134
0.1005859375,43.8610725402832,2.4368515014648438,45.96860122680664,36.19969177246094,1.7310272455215454
0.1009114608168602,3.84688401222229,2.429215669631958,2.0089399814605713,6.1169753074646,1.7252795696258545
0.1012369841337204,24.06279945373535,2.4216043949127197,25.573101043701172,14.857771873474121,1.7193609476089478
0.1015625,23.729738235473633,2.414032220840454,22.718801498413086,12.65797233581543,1.714540719985962
0.1018880233168602,5.7933220863342285,2.4065134525299072,7.96433687210083,13.613646507263184,1.7088215351104736
0.1022135466337204,63.56157684326172,2.399082899093628,65.59548950195312,59.945369720458984,1.7029666900634766
0.1025390625,32.44939422607422,2.391678810119629,32.57509994506836,43.175331115722656,1.6987583637237549
0.1028645858168602,95.94855499267578,2.3842689990997314,94.39620208740234,94.29058837890625,1.6921401023864746
0.1031901091337204,62.97616195678711,2.3769471645355225,61.873741149902344,46.005577087402344,1.687610149383545
0.103515625,60.587825775146484,2.3697288036346436,58.93722915649414,53.66021728515625,1.6824864149093628
0.1038411483168602,62.401573181152344,2.3625340461730957,61.796234130859375,51.14665222167969,1.6766411066055298
0.1041666716337204,43.45650863647461,2.355330228805542,44.5401611328125,31.108051300048828,1.671988606452942
0.1044921875,45.63188171386719,2.34818172454834,45.01327896118164,40.643680572509766,1.666818618774414
0.1048177108168602,56.655601501464844,2.341130018234253,57.07961654663086,61.08119201660156,1.661357045173645
0.1051432341337204,59.04197311401367,2.3340799808502197,58.72916793823242,54.03141784667969,1.6564964056015015
0.10546875,54.02528381347656,2.327113628387451,54.082244873046875,42.85504150390625,1.6516410112380981
0.1057942733168602,15.781681060791016,2.320127248764038,14.840463638305664,10.279330253601074,1.6460285186767578
0.1061197966337204,23.254487991333008,2.3132200241088867,21.834991455078125,6.0403361320495605,1.6416630744934082
0.1064453125,60.06979751586914,2.3063127994537354,59.705238342285156,52.91024398803711,1.636572003364563
0.1067708358168602,59.839935302734375,2.2995779514312744,61.89262390136719,57.50333786010742,1.6310815811157227
0.1070963591337204,19.43494415283203,2.2928926944732666,17.49528694152832,20.914474487304688,1.6271227598190308
0.107421875,51.39601135253906,2.286123514175415,50.100555419921875,34.753108978271484,1.6215523481369019
0.1077473983168602,56.032188415527344,2.279355764389038,53.80099868774414,47.44575119018555,1.6167094707489014
0.1080729216337204,60.05378723144531,2.272777557373047,59.25288772583008,62.29157257080078,1.6122994422912598
0.1083984375,39.00844192504883,2.2662954330444336,39.1507682800293,46.13413619995117,1.6068501472473145
0.1087239608168602,53.52128601074219,2.25964617729187,53.841957092285156,57.851707458496094,1.6029176712036133
0.1090494841337204,53.07210159301758,2.253007411956787,55.28794860839844,61.44013595581055,1.5975627899169922
0.109375,29.54922866821289,2.246466636657715,31.64061737060547,32.318756103515625,1.5932087898254395
0.1097005233168602,54.074066162109375,2.2400753498077393,56.279544830322266,57.2716064453125,1.5884817838668823
0.1100260466337204,24.477989196777344,2.2338364124298096,24.093975067138672,34.822288513183594,1.5838007926940918
0.1103515625,38.004547119140625,2.227424144744873,39.801971435546875,42.69719314575195,1.5795364379882812
0.1106770858168602,43.87407684326172,2.2210617065429688,43.0821418762207,37.62617111206055,1.5743962526321411
0.1110026091337204,26.986217498779297,2.214667797088623,26.012685775756836,7.974408149719238,1.5704925060272217
0.111328125,35.8721923828125,2.2084836959838867,38.0775260925293,33.137794494628906,1.5655996799468994
0.1116536483168602,56.78598403930664,2.2023584842681885,57.041690826416016,65.49391174316406,1.5613905191421509
0.1119791716337204,40.63914108276367,2.1961705684661865,40.061767578125,37.168941497802734,1.5568872690200806
0.1123046875,60.5032958984375,2.190002918243408,58.455997467041016,59.89303207397461,1.552292823791504
0.1126302108168602,47.976654052734375,2.1837449073791504,47.463951110839844,34.607357025146484,1.5480940341949463
0.1129557341337204,20.984846115112305,2.177816867828369,20.753890991210938,18.268857955932617,1.5434578657150269
0.11328125,11.17475700378418,2.1718175411224365,9.754364013671875,6.96447229385376,1.5393422842025757
0.1136067733168602,24.213191986083984,2.1658012866973877,22.498348236083984,26.05884552001953,1.5340065956115723
0.1139322966337204,23.64215660095215,2.159579038619995,25.799713134765625,25.664865493774414,1.5306345224380493
0.1142578125,22.391836166381836,2.1536808013916016,22.270980834960938,23.500425338745117,1.5268570184707642
0.1145833358168602,77.68458557128906,2.147951602935791,76.6319580078125,67.1777114868164,1.5219212770462036
0.1149088591337204,53.609920501708984,2.1422526836395264,51.75392532348633,43.25809097290039,1.517903208732605
0.115234375,44.654666900634766,2.1363353729248047,42.53999328613281,40.49629211425781,1.5138169527053833
0.1155598983168602,59.639652252197266,2.130413055419922,57.9024543762207,51.91976547241211,1.5091102123260498
0.1158854216337204,71.59507751464844,2.1246821880340576,70.30506134033203,68.06157684326172,1.505605936050415
0.1162109375,35.717899322509766,2.119065284729004,36.522254943847656,36.03049087524414,1.5014045238494873
0.1165364608168602,72.47660827636719,2.1133041381835938,72.62635040283203,64.63330078125,1.4972565174102783
0.1168619841337204,14.619208335876465,2.1075551509857178,16.721303939819336,24.916963577270508,1.4932451248168945
0.1171875,78.45948791503906,2.101952075958252,78.0672607421875,66.50210571289062,1.4884486198425293
0.1175130233168602,95.70398712158203,2.096449851989746,97.57199096679688,92.48057556152344,1.4846986532211304
0.1178385466337204,67.83697509765625,2.0908920764923096,69.79267883300781,64.55865478515625,1.480116844177246
0.1181640625,14.541604042053223,2.0853302478790283,16.606618881225586,23.253868103027344,1.4772868156433105
0.1184895858168602,25.713415145874023,2.079832077026367,27.792476654052734,38.162757873535156,1.472499966621399
0.1188151091337204,64.49986267089844,2.0743892192840576,66.53828430175781,61.6849479675293,1.4689885377883911
0.119140625,84.3138427734375,2.068960189819336,85.538330078125,74.9774169921875,1.4652681350708008
0.1194661483168602,75.68560028076172,2.0635316371917725,75.03852844238281,67.86378479003906,1.4608765840530396
0.1197916716337204,43.26851272583008,2.0581717491149902,41.32963180541992,41.331382751464844,1.458107829093933
0.1201171875,11.542530059814453,2.0528528690338135,9.605001449584961,11.791166305541992,1.4529391527175903
0.1204427108168602,54.90612030029297,2.0475330352783203,55.46492004394531,52.27405548095703,1.4500303268432617
0.1207682341337204,69.02383422851562,2.0422637462615967,66.9848861694336,62.27003479003906,1.4461406469345093
0.12109375,25.409046173095703,2.036997079849243,23.704875946044922,21.539152145385742,1.4420253038406372
0.1214192733168602,18.881362915039062,2.0317611694335938,19.5473690032959,20.97209358215332,1.4386940002441406
0.1217447966337204,35.84383010864258,2.0265729427337646,35.07050323486328,26.569520950317383,1.4337379932403564
0.1220703125,10.688373565673828,2.02144193649292,12.105952262878418,7.713127136230469,1.4302172660827637
0.1223958358168602,47.5496826171875,2.016278028488159,45.806434631347656,43.79726028442383,1.4270744323730469
0.1227213591337204,22.3804931640625,2.0111544132232666,20.40089988708496,17.981239318847656,1.423173189163208
0.123046875,34.116424560546875,2.0060629844665527,32.26841735839844,30.87566375732422,1.420913577079773
0.1233723983168602,69.49364471435547,2.0010530948638916,67.71296691894531,62.74799728393555,1.4159983396530151
0.1236979216337204,68.32791900634766,1.996017575263977,68.98307037353516,60.564327239990234,1.4142626523971558
0.1240234375,23.19049072265625,1.9910084009170532,21.85918617248535,14.43297004699707,1.4088977575302124
0.1243489608168602,45.974937438964844,1.986025333404541,44.94684600830078,45.05906295776367,1.4063977003097534
0.1246744841337204,37.536441802978516,1.9810925722122192,38.15388870239258,32.93266677856445,1.4019302129745483
0.125,49.036617279052734,1.9761683940887451,49.95053482055664,47.55445098876953,1.398245096206665
0.1253255307674408,20.203453063964844,1.971267819404602,22.147899627685547,19.064151763916016,1.3957078456878662
0.1256510466337204,24.935298919677734,1.9664130210876465,25.68642807006836,35.52154541015625,1.3905527591705322
0.1259765625,22.48003578186035,1.9615700244903564,23.61713218688965,24.521177291870117,1.3887096643447876
0.1263020932674408,93.79701232910156,1.956761360168457,95.63351440429688,85.83491516113281,1.383631706237793
0.1266276091337204,70.36063385009766,1.9519802331924438,71.50586700439453,76.8182373046875,1.3806232213974
0.126953125,72.6602783203125,1.9472029209136963,72.80066680908203,69.85564422607422,1.3773678541183472
0.1272786557674408,24.45148468017578,1.9424617290496826,22.811676025390625,23.824739456176758,1.3727614879608154
0.1276041716337204,56.806976318359375,1.9377521276474,56.20860290527344,51.444183349609375,1.3709697723388672
0.1279296875,35.588741302490234,1.9330772161483765,33.833683013916016,30.79720115661621,1.3662192821502686
0.1282552182674408,37.728538513183594,1.9284230470657349,35.808250427246094,30.892738342285156,1.3636162281036377
0.1285807341337204,10.477022171020508,1.923763632774353,9.842035293579102,12.21570110321045,1.3602238893508911
0.12890625,58.43807601928711,1.919157862663269,57.413719177246094,49.90199279785156,1.3561197519302368
0.1292317807674408,38.44498825073242,1.9145821332931519,40.114925384521484,44.86661148071289,1.3537224531173706
0.1295572966337204,38.799560546875,1.9100141525268555,37.034122467041016,37.76014709472656,1.349933385848999
0.1298828125,3.1788816452026367,1.9054365158081055,4.970920562744141,6.059178829193115,1.3472636938095093
0.1302083432674408,21.60857582092285,1.9009352922439575,20.095184326171875,17.015480041503906,1.344091534614563
0.1305338591337204,74.35884094238281,1.8964612483978271,73.80931091308594,49.11279296875,1.341057538986206
0.130859375,48.31578826904297,1.8919934034347534,50.16238021850586,42.180511474609375,1.337932825088501
0.1311849057674408,29.2303466796875,1.887524127960205,31.022151947021484,20.530757904052734,1.3346384763717651
0.1315104216337204,19.81510353088379,1.8830920457839966,20.236572265625,16.25144386291504,1.331858515739441
0.1318359375,34.20242691040039,1.8787070512771606,34.93294906616211,30.88478660583496,1.3283158540725708
0.1321614682674408,31.88196563720703,1.874329686164856,30.17906379699707,26.486431121826172,1.3257625102996826
0.1324869841337204,23.993837356567383,1.8699625730514526,22.93338394165039,18.337718963623047,1.3221631050109863
0.1328125,16.660354614257812,1.8656100034713745,17.796419143676758,15.951549530029297,1.319675087928772
0.1331380307674408,34.478729248046875,1.8613051176071167,32.694969177246094,25.380634307861328,1.3157095909118652
0.1334635466337204,49.62290954589844,1.8570170402526855,51.43564224243164,43.200313568115234,1.313425898551941
0.1337890625,7.47280740737915,1.8527535200119019,5.620267868041992,11.145792961120605,1.3094526529312134
0.1341145932674408,49.22495651245117,1.8485056161880493,49.51106262207031,41.011817932128906,1.306700348854065
0.1344401091337204,19.314842224121094,1.8442744016647339,21.09705924987793,17.149518966674805,1.3036694526672363
0.134765625,92.12312316894531,1.8400731086730957,90.80987548828125,79.43024444580078,1.300120234489441
0.1350911557674408,54.180545806884766,1.8358807563781738,53.427852630615234,47.82259750366211,1.2975624799728394
0.1354166716337204,22.602170944213867,1.831728458404541,21.455554962158203,7.8412275314331055,1.2941546440124512
0.1357421875,22.647682189941406,1.8275792598724365,23.340255737304688,14.080405235290527,1.2912272214889526
0.1360677182674408,30.35857582092285,1.8234502077102661,30.272552490234375,26.966157913208008,1.288407325744629
0.1363932341337204,61.08344268798828,1.8193557262420654,59.710479736328125,41.995140075683594,1.2852610349655151
0.13671875,70.7313232421875,1.8152766227722168,70.37657928466797,59.803565979003906,1.2822831869125366
0.1370442807674408,16.625173568725586,1.8112081289291382,18.41324806213379,9.726926803588867,1.2797205448150635
0.1373697966337204,29.060686111450195,1.8071595430374146,27.32620620727539,32.097835540771484,1.2765225172042847
0.1376953125,80.89852142333984,1.8031643629074097,80.62596893310547,70.70619201660156,1.273607611656189
0.1380208432674408,27.47537612915039,1.799153447151184,28.938308715820312,38.95829772949219,1.2714555263519287
0.1383463591337204,58.157413482666016,1.7951539754867554,59.70551300048828,46.66105651855469,1.2674447298049927
0.138671875,37.57674026489258,1.7911875247955322,39.19189453125,43.26984786987305,1.2659262418746948
0.1389974057674408,21.572635650634766,1.7872745990753174,22.21369171142578,18.54188346862793,1.2622036933898926
0.1393229216337204,27.147279739379883,1.7833415269851685,28.496692657470703,24.65122413635254,1.2598037719726562
0.1396484375,39.35993576049805,1.7794324159622192,39.569358825683594,27.797260284423828,1.2570586204528809
0.1399739682674408,23.355680465698242,1.7755370140075684,25.091854095458984,23.753387451171875,1.2539972066879272
0.1402994841337204,13.415486335754395,1.771681547164917,11.64471435546875,5.328440189361572,1.2516145706176758
0.140625,47.66358184814453,1.767831563949585,49.02434158325195,42.38627243041992,1.2482774257659912
0.1409505307674408,29.985881805419922,1.7640000581741333,28.853025436401367,22.984777450561523,1.2464114427566528
0.1412760466337204,37.80693054199219,1.7601845264434814,36.786006927490234,31.446237564086914,1.2425071001052856
0.1416015625,25.21188735961914,1.7563968896865845,26.692798614501953,13.07685661315918,1.2407797574996948
0.1419270932674408,59.990596771240234,1.7526193857192993,58.94963073730469,54.0782470703125,1.2377415895462036
0.1422526091337204,19.99418830871582,1.7488576173782349,18.446847915649414,18.234954833984375,1.2343233823776245
0.142578125,55.787235260009766,1.7451354265213013,54.058349609375,44.30530548095703,1.2331023216247559
0.1429036557674408,26.16653060913086,1.741402268409729,26.171218872070312,14.898715019226074,1.2287802696228027
0.1432291716337204,25.710601806640625,1.73771071434021,27.23678207397461,11.652153968811035,1.2272857427597046
0.1435546875,65.94107818603516,1.7340248823165894,64.66165924072266,48.908714294433594,1.2243160009384155
0.1438802182674408,55.609798431396484,1.730355143547058,55.3199462890625,47.52329635620117,1.221023440361023
0.1442057341337204,9.128541946411133,1.7266921997070312,8.725866317749023,11.34859561920166,1.2196816205978394
0.14453125,20.244049072265625,1.7230576276779175,20.974660873413086,23.612648010253906,1.2158676385879517
0.1448567807674408,25.481178283691406,1.7194551229476929,24.114105224609375,16.385343551635742,1.213934302330017
0.1451822966337204,39.74245834350586,1.7158606052398682,38.22188186645508,34.25918197631836,1.2112563848495483
0.1455078125,44.361122131347656,1.712254285812378,44.91362762451172,39.06962203979492,1.2083536386489868
0.1458333432674408,1.3790268898010254,1.7086867094039917,2.938089370727539,9.88603401184082,1.2062567472457886
0.1461588591337204,34.46697235107422,1.7051469087600708,34.84051513671875,34.34959411621094,1.2036470174789429
0.146484375,13.862214088439941,1.70162832736969,15.480546951293945,19.621471405029297,1.2008347511291504
0.1468099057674408,3.057112216949463,1.6980953216552734,4.052220344543457,9.82846450805664,1.198777675628662
0.1471354216337204,15.23586654663086,1.6945911645889282,16.364032745361328,19.260269165039062,1.1959844827651978
0.1474609375,13.82056713104248,1.6911197900772095,12.630894660949707,7.319692611694336,1.1935558319091797
0.1477864682674408,43.36297607421875,1.6876503229141235,44.48925018310547,28.732677459716797,1.191100001335144
0.1481119841337204,37.53139114379883,1.6841850280761719,38.852684020996094,34.54332733154297,1.1886508464813232
0.1484375,6.7976861000061035,1.6807434558868408,5.128958225250244,1.9509574174880981,1.1858969926834106
0.1487630307674408,53.49540328979492,1.6773436069488525,55.038673400878906,58.73640060424805,1.1839501857757568
0.1490885466337204,55.619110107421875,1.673935055732727,55.88563919067383,56.46955871582031,1.1808891296386719
0.1494140625,32.00271987915039,1.6705384254455566,33.09149169921875,29.680030822753906,1.179089069366455
0.1497395932674408,70.28553009033203,1.6671726703643799,69.09479522705078,49.522560119628906,1.1760387420654297
0.1500651091337204,27.074079513549805,1.6638189554214478,26.07021141052246,20.67570686340332,1.1741065979003906
0.150390625,19.827329635620117,1.6604677438735962,19.85141944885254,12.230506896972656,1.1715666055679321
0.1507161557674408,35.82988357543945,1.657141089439392,35.72282409667969,24.649385452270508,1.1689754724502563
0.1510416716337204,18.17171859741211,1.6538294553756714,18.368637084960938,13.259387016296387,1.1670057773590088
0.1513671875,27.37320327758789,1.6505426168441772,26.24907112121582,15.868428230285645,1.1642119884490967
0.1516927182674408,21.53662872314453,1.6472508907318115,23.132953643798828,16.641828536987305,1.1619683504104614
0.1520182341337204,56.292911529541016,1.6439800262451172,54.67768478393555,46.66136169433594,1.159731149673462
0.15234375,5.3234710693359375,1.6407264471054077,6.9538116455078125,7.510847568511963,1.1574711799621582
0.1526692807674408,24.566730499267578,1.6374882459640503,23.72459602355957,20.960365295410156,1.1546505689620972
0.1529947966337204,22.012048721313477,1.634262204170227,20.555322647094727,8.962661743164062,1.1531466245651245
0.1533203125,32.7955322265625,1.6310572624206543,33.77865982055664,26.207670211791992,1.1501611471176147
0.1536458432674408,32.206180572509766,1.6278551816940308,31.097545623779297,26.85763931274414,1.1479912996292114
0.1539713591337204,17.02776527404785,1.6246848106384277,18.601072311401367,7.178943634033203,1.1463664770126343
0.154296875,51.62864303588867,1.6215136051177979,50.328006744384766,50.65774917602539,1.1429674625396729
0.1546224057674408,91.69979858398438,1.6183621883392334,90.20315551757812,77.31627655029297,1.1418519020080566
0.1549479216337204,83.94921875,1.6152222156524658,84.60726165771484,65.97303771972656,1.1390562057495117
0.1552734375,6.824878215789795,1.612091064453125,5.256556510925293,6.102859020233154,1.136668086051941
0.1555989682674408,47.92471694946289,1.6089880466461182,48.589759826660156,52.932010650634766,1.134971022605896
0.1559244841337204,31.33148765563965,1.605878233909607,32.7020149230957,38.18304443359375,1.1323658227920532
0.15625,13.487326622009277,1.6027997732162476,14.125344276428223,21.084718704223633,1.1299606561660767
0.1565755307674408,77.51789093017578,1.5997321605682373,79.11689758300781,61.7548942565918,1.1286362409591675
0.1569010466337204,54.38588333129883,1.5966745615005493,53.5308837890625,38.34975051879883,1.1252171993255615
0.1572265625,21.49625015258789,1.5936402082443237,21.807031631469727,19.223007202148438,1.1240487098693848
0.1575520932674408,34.602516174316406,1.5905990600585938,36.044212341308594,40.92537307739258,1.1215112209320068
0.1578776091337204,48.52804183959961,1.5875742435455322,48.74640655517578,43.205039978027344,1.1190344095230103
0.158203125,27.88983154296875,1.584579586982727,29.465749740600586,21.08146095275879,1.117538571357727
0.1585286557674408,49.04621887207031,1.5815987586975098,48.30923843383789,43.04035186767578,1.1147407293319702
0.1588541716337204,23.511737823486328,1.5786076784133911,23.708194732666016,21.85374641418457,1.113002896308899
0.1591796875,50.58834457397461,1.5756319761276245,49.021636962890625,38.49604797363281,1.1107021570205688
0.1595052182674408,20.021480560302734,1.5726834535598755,18.45551300048828,21.38622283935547,1.1086301803588867
0.1598307341337204,46.76921844482422,1.5697561502456665,46.703941345214844,43.7437744140625,1.1065489053726196
0.16015625,9.537811279296875,1.5668256282806396,10.814885139465332,17.191932678222656,1.1043022871017456
0.1604817807674408,18.067716598510742,1.5639106035232544,19.27204132080078,18.773950576782227,1.1025645732879639
0.1608072966337204,30.634206771850586,1.5610076189041138,29.230464935302734,14.77260971069336,1.0999609231948853
0.1611328125,48.047367095947266,1.558111548423767,49.59935760498047,38.53153610229492,1.0984176397323608
0.1614583432674408,49.5054931640625,1.5552387237548828,48.94114303588867,43.65262222290039,1.096091866493225
0.1617838591337204,46.80165100097656,1.5523808002471924,45.25364685058594,29.796934127807617,1.0940659046173096
0.162109375,16.86792755126953,1.549513816833496,15.644750595092773,19.744304656982422,1.0921385288238525
0.1624349057674408,35.14878845214844,1.546674132347107,34.22464370727539,27.247390747070312,1.0900112390518188
0.1627604216337204,25.358638763427734,1.5438508987426758,26.786001205444336,20.657485961914062,1.0880084037780762
0.1630859375,35.05443572998047,1.5410456657409668,33.985557556152344,32.09331130981445,1.086025595664978
0.1634114682674408,58.451148986816406,1.538194179534912,57.60536193847656,52.97673034667969,1.0840364694595337
0.1637369841337204,36.193546295166016,1.535406231880188,37.70558547973633,27.859346389770508,1.081992268562317
0.1640625,23.576522827148438,1.532694935798645,22.6370849609375,18.114030838012695,1.0800296068191528
0.1643880307674408,21.348804473876953,1.5299584865570068,22.524015426635742,19.91146469116211,1.077956199645996
0.1647135466337204,19.23736572265625,1.5270737409591675,20.710485458374023,19.68706512451172,1.0761505365371704
0.1650390625,11.852456092834473,1.524314284324646,13.109978675842285,21.03658676147461,1.0741548538208008
0.1653645932674408,42.321693420410156,1.521651268005371,43.73920822143555,47.62629318237305,1.0719703435897827
0.1656901091337204,15.359585762023926,1.5189661979675293,15.037455558776855,26.67555809020996,1.0704580545425415
0.166015625,36.78795623779297,1.5161045789718628,37.243858337402344,31.23879051208496,1.0679911375045776
0.1663411557674408,32.256839752197266,1.5135412216186523,31.290424346923828,20.926589965820312,1.06631600856781
0.1666666716337204,37.36569595336914,1.5108087062835693,35.95685577392578,31.989383697509766,1.064521312713623
0.1669921875,29.42710304260254,1.5081387758255005,28.23723793029785,27.770614624023438,1.0622366666793823
0.1673177182674408,18.287954330444336,1.505445122718811,17.11968231201172,28.58843231201172,1.0606045722961426
0.1676432341337204,10.903206825256348,1.5028018951416016,9.475837707519531,21.045757293701172,1.058664083480835
0.16796875,38.84688949584961,1.5001602172851562,37.842777252197266,31.34379768371582,1.0567419528961182
0.1682942807674408,46.19520568847656,1.4975252151489258,47.008445739746094,37.223995208740234,1.0548479557037354
0.1686197966337204,6.276323318481445,1.494910478591919,7.770757675170898,12.520559310913086,1.052883267402649
0.1689453125,31.196361541748047,1.4922853708267212,32.56474685668945,37.229705810546875,1.051363468170166
0.1692708432674408,19.261821746826172,1.4896728992462158,19.566959381103516,24.119455337524414,1.0487624406814575
0.1695963591337204,7.85086727142334,1.4870915412902832,8.221896171569824,3.64949631690979,1.0479307174682617
0.169921875,21.238590240478516,1.484510898590088,22.57607078552246,20.20390510559082,1.0451984405517578
0.1702474057674408,26.566484451293945,1.4819306135177612,26.759918212890625,26.39327049255371,1.0437756776809692
0.1705729216337204,20.082796096801758,1.479381799697876,21.519664764404297,17.555740356445312,1.0419679880142212
0.1708984375,38.794002532958984,1.476828932762146,38.4494514465332,36.428646087646484,1.04018235206604
0.1712239682674408,11.229782104492188,1.4742952585220337,9.808039665222168,9.369671821594238,1.0378692150115967
0.1715494841337204,19.750263214111328,1.4717575311660767,18.38751220703125,13.902534484863281,1.0370539426803589
0.171875,19.294944763183594,1.4692375659942627,20.117780685424805,18.83045196533203,1.0342168807983398
0.1722005307674408,21.927001953125,1.4667203426361084,20.47504234313965,32.2730598449707,1.032914638519287
0.1725260466337204,18.21039390563965,1.464234471321106,16.913585662841797,17.35036277770996,1.031527042388916
0.1728515625,34.27241134643555,1.4617502689361572,34.991539001464844,32.36184310913086,1.0286444425582886
0.1731770932674408,32.34201431274414,1.4592642784118652,33.6155891418457,32.01957702636719,1.028050184249878
0.1735026091337204,39.741111755371094,1.4567965269088745,40.161869049072266,29.53257179260254,1.0256602764129639
0.173828125,41.70071029663086,1.4543482065200806,40.694793701171875,33.292930603027344,1.0237176418304443
0.1741536557674408,37.309078216552734,1.4518868923187256,35.85901641845703,23.833993911743164,1.0226067304611206
0.1744791716337204,4.562348365783691,1.449435830116272,3.230698347091675,19.136457443237305,1.0202407836914062
0.1748046875,42.47848892211914,1.4469988346099854,41.09848403930664,43.62274169921875,1.018776297569275
0.1751302182674408,49.25283432006836,1.4446064233779907,48.25590133666992,50.88609313964844,1.0170704126358032
0.1754557341337204,24.553905487060547,1.4421876668930054,24.806596755981445,22.650165557861328,1.0154005289077759
0.17578125,25.62569808959961,1.4397820234298706,24.577327728271484,22.345518112182617,1.01317298412323
0.1761067807674408,16.15348243713379,1.4373935461044312,17.002153396606445,19.936866760253906,1.0123484134674072
0.1764322966337204,36.29736328125,1.4350218772888184,35.41656494140625,33.859619140625,1.0097962617874146
0.1767578125,35.58073043823242,1.4326258897781372,36.18471145629883,35.34236145019531,1.0085757970809937
0.1770833432674408,31.259021759033203,1.4302778244018555,32.0713996887207,36.14408874511719,1.0068303346633911
0.1774088591337204,20.652685165405273,1.4279162883758545,21.235963821411133,29.26772117614746,1.0050370693206787
0.177734375,71.6286392211914,1.4255813360214233,72.8516616821289,67.13473510742188,1.0035191774368286
0.1780599057674408,60.225860595703125,1.4232361316680908,61.45709991455078,61.04194259643555,1.0017679929733276
0.1783854216337204,56.63951110839844,1.4209100008010864,57.20125961303711,54.4268798828125,1.000130295753479
0.1787109375,33.62105941772461,1.4185901880264282,32.51128005981445,28.702192306518555,0.9986138343811035
0.1790364682674408,9.270872116088867,1.4162946939468384,10.333498001098633,19.631343841552734,0.9964743256568909
0.1793619841337204,14.228531837463379,1.4139949083328247,15.065999984741211,12.937299728393555,0.9956392049789429
0.1796875,36.47203063964844,1.4116910696029663,35.82081985473633,30.512914657592773,0.9931724667549133
0.1800130307674408,19.977664947509766,1.4093939065933228,18.7669620513916,14.431415557861328,0.99201500415802
0.1803385466337204,8.313679695129395,1.4071396589279175,8.842464447021484,3.338615655899048,0.9903963208198547
0.1806640625,42.73468017578125,1.4048926830291748,43.987213134765625,36.329463958740234,0.9885205030441284
0.1809895932674408,62.65729904174805,1.4026210308074951,61.88169479370117,51.251895904541016,0.9871927499771118
0.1813151091337204,36.77901077270508,1.400372862815857,35.38911437988281,29.037845611572266,0.9853869676589966
0.181640625,19.991426467895508,1.3981554508209229,18.984817504882812,17.964487075805664,0.9839168787002563
0.1819661557674408,6.348832130432129,1.395923376083374,5.262739181518555,7.960856914520264,0.9821240305900574
0.1822916716337204,10.612550735473633,1.3936829566955566,9.468201637268066,10.469465255737305,0.9807935357093811
0.1826171875,19.176977157592773,1.3914827108383179,17.838281631469727,14.563133239746094,0.9789748191833496
0.1829427182674408,5.9103899002075195,1.3892723321914673,6.035891056060791,4.206514835357666,0.9775205254554749
0.1832682341337204,28.1562442779541,1.387082576751709,27.06967544555664,23.751710891723633,0.975781261920929
0.18359375,40.548126220703125,1.3848915100097656,39.23270034790039,35.425079345703125,0.974623441696167
0.1839192807674408,41.038543701171875,1.3827093839645386,40.380950927734375,42.03445816040039,0.9724678993225098
0.1842447966337204,28.486268997192383,1.380529761314392,28.255266189575195,39.22755813598633,0.9714828133583069
0.1845703125,22.782302856445312,1.37838613986969,23.072383880615234,27.414011001586914,0.9697840213775635
0.1848958432674408,41.264713287353516,1.3762489557266235,41.221763610839844,38.051788330078125,0.9678265452384949
0.1852213591337204,53.439918518066406,1.3740978240966797,54.54397201538086,46.56517028808594,0.9671076536178589
0.185546875,48.781272888183594,1.3719360828399658,50.0473747253418,40.777156829833984,0.964702308177948
0.1858724057674408,19.817169189453125,1.3698055744171143,18.86915397644043,2.9319908618927,0.9639397263526917
0.1861979216337204,21.135257720947266,1.3677023649215698,22.486286163330078,23.0988826751709,0.9619045257568359
0.1865234375,15.31096363067627,1.365583896636963,15.297148704528809,10.276836395263672,0.9607833623886108
0.1868489682674408,45.61503219604492,1.3634690046310425,46.87480163574219,36.2770881652832,0.9589948654174805
0.1871744841337204,30.729076385498047,1.3613779544830322,31.026779174804688,29.680410385131836,0.9576022028923035
0.1875,31.6514949798584,1.3592910766601562,30.3920841217041,22.96531105041504,0.9563015103340149
0.1878255307674408,38.20402526855469,1.3571977615356445,39.56059265136719,28.239816665649414,0.9543098211288452
0.1881510466337204,46.78399658203125,1.3551303148269653,45.883705139160156,36.241676330566406,0.9535598158836365
0.1884765625,12.602392196655273,1.3530638217926025,12.432113647460938,12.89901351928711,0.9514201283454895
0.1888020932674408,25.62595558166504,1.3510066270828247,24.280080795288086,21.254871368408203,0.9501278400421143
0.1891276091337204,24.476449966430664,1.3489575386047363,23.12975311279297,20.167613983154297,0.9491832852363586
0.189453125,29.904029846191406,1.3469077348709106,30.554359436035156,25.35698127746582,0.9467191696166992
0.1897786557674408,21.717390060424805,1.3448686599731445,20.532869338989258,16.235681533813477,0.9461790919303894
0.1901041716337204,20.39280891418457,1.342842936515808,21.697341918945312,8.898848533630371,0.9443877935409546
0.1904296875,14.166430473327637,1.3408305644989014,12.864725112915039,9.876443862915039,0.9424514770507812
0.1907552182674408,14.0741548538208,1.3388183116912842,13.33862018585205,9.142711639404297,0.9420413970947266
0.1910807341337204,21.131025314331055,1.3368139266967773,20.73198127746582,13.303730010986328,0.9397547841072083
0.19140625,4.122656345367432,1.3348078727722168,4.790347576141357,4.352504730224609,0.9383264780044556
0.1917317807674408,16.750198364257812,1.3328312635421753,16.650094985961914,11.341525077819824,0.9380197525024414
0.1920572966337204,41.578346252441406,1.3308438062667847,40.57660675048828,28.366300582885742,0.9345706701278687
0.1923828125,17.36228370666504,1.328853964805603,18.595746994018555,15.369181632995605,0.9355027079582214
0.1927083432674408,7.538343906402588,1.3268762826919556,8.513962745666504,5.372900009155273,0.9323140978813171
0.1930338591337204,1.8664567470550537,1.3249375820159912,1.8322120904922485,10.018024444580078,0.9316781163215637
0.193359375,23.191452026367188,1.3229838609695435,23.668947219848633,16.367341995239258,0.9303680658340454
0.1936849057674408,43.75907516479492,1.321024775505066,42.80655288696289,26.295974731445312,0.9286549091339111
0.1940104216337204,30.154678344726562,1.3190780878067017,31.421337127685547,20.634658813476562,0.9274231791496277
0.1943359375,12.43645191192627,1.317151427268982,11.126736640930176,10.182473182678223,0.9261787533760071
0.1946614682674408,21.80815887451172,1.3152339458465576,21.37959861755371,18.323686599731445,0.9246196746826172
0.1949869841337204,41.78678512573242,1.313317894935608,42.9583625793457,32.07282638549805,0.9231403470039368
0.1953125,40.21508026123047,1.3113898038864136,38.93248748779297,25.486019134521484,0.9223017692565918
0.1956380307674408,36.1978874206543,1.3094871044158936,37.451988220214844,30.56694221496582,0.9202962517738342
0.1959635466337204,18.36698341369629,1.3075902462005615,17.17827796936035,18.883583068847656,0.9192797541618347
0.1962890625,18.755935668945312,1.305711269378662,17.722450256347656,16.90864372253418,0.9180893301963806
0.1966145932674408,7.76193380355835,1.3038198947906494,6.476152420043945,9.169839859008789,0.9162383079528809
0.1969401091337204,52.32949447631836,1.3019455671310425,51.226837158203125,36.84437942504883,0.9154207706451416
0.197265625,49.055118560791016,1.3000656366348267,50.17359161376953,36.42903518676758,0.9138733148574829
0.1975911557674408,5.444299697875977,1.29820716381073,6.01896858215332,0.22719931602478027,0.9123052954673767
0.1979166716337204,12.672484397888184,1.2963438034057617,12.254834175109863,5.381850719451904,0.9114439487457275
0.1982421875,20.01409149169922,1.294495940208435,19.987791061401367,16.35439109802246,0.9096847772598267
0.1985677182674408,7.7076334953308105,1.2926396131515503,8.835436820983887,7.1202898025512695,0.9086035490036011
0.1988932341337204,20.24683380126953,1.290812373161316,21.387245178222656,10.06612491607666,0.9070894122123718
0.19921875,20.30854606628418,1.2889848947525024,19.052352905273438,13.273458480834961,0.9062581658363342
0.1995442807674408,16.66681480407715,1.2871605157852173,17.67696762084961,21.877595901489258,0.9040623307228088
0.1998697966337204,20.57706642150879,1.2853254079818726,21.789438247680664,20.05683708190918,0.9040079712867737
0.2001953125,31.690217971801758,1.2835122346878052,32.73545455932617,33.45887756347656,0.9015370011329651
0.2005208432674408,41.335693359375,1.2817388772964478,41.242897033691406,36.51754379272461,0.9008727669715881
0.2008463591337204,23.100303649902344,1.2799419164657593,21.829614639282227,17.142078399658203,0.899635910987854
0.201171875,26.891847610473633,1.2781319618225098,26.84061622619629,22.616798400878906,0.8978948593139648
0.2014974057674408,36.993865966796875,1.2763231992721558,35.73753356933594,28.564176559448242,0.8971560001373291
0.2018229216337204,21.890674591064453,1.274570345878601,21.60767936706543,14.517470359802246,0.8957120776176453
0.2021484375,10.495084762573242,1.2728091478347778,11.665899276733398,3.8004462718963623,0.8940643072128296
0.2024739682674408,12.372420310974121,1.2710294723510742,11.468160629272461,10.439955711364746,0.8936022520065308
0.2027994841337204,23.03354263305664,1.2692244052886963,23.375446319580078,20.629884719848633,0.8915420770645142
0.203125,31.849557876586914,1.2675038576126099,30.813201904296875,22.56802749633789,0.8906646966934204
0.2034505307674408,9.886237144470215,1.265762448310852,11.109886169433594,4.499759674072266,0.8896859884262085
0.2037760466337204,14.544772148132324,1.2640271186828613,13.603199005126953,11.320476531982422,0.8877509832382202
0.2041015625,37.398162841796875,1.2622801065444946,36.309226989746094,28.495519638061523,0.8873050212860107
0.2044270932674408,29.903684616088867,1.260550618171692,30.786916732788086,22.11594009399414,0.8855367302894592
0.2047526091337204,14.634808540344238,1.258829116821289,15.201987266540527,12.774687767028809,0.8845258355140686
0.205078125,40.32264709472656,1.257122278213501,41.08462905883789,28.38471221923828,0.8832884430885315
0.2054036557674408,35.59560012817383,1.255392074584961,34.356624603271484,24.13482666015625,0.8819741606712341
0.2057291716337204,17.09689712524414,1.2536554336547852,16.143199920654297,15.122980117797852,0.880752682685852
0.2060546875,11.902417182922363,1.251975178718567,11.888468742370605,15.40671443939209,0.8796882033348083
0.2063802182674408,24.75885772705078,1.250301480293274,23.917999267578125,25.59248924255371,0.8780929446220398
0.2067057341337204,20.892333984375,1.2486156225204468,22.00568962097168,23.78520965576172,0.8775215744972229
0.20703125,24.751136779785156,1.2469173669815063,24.385866165161133,21.45159912109375,0.8756325244903564
0.2073567807674408,37.062744140625,1.245238184928894,38.2978515625,37.64012145996094,0.8747925758361816
0.2076822966337204,15.003519058227539,1.2436045408248901,15.609804153442383,19.978376388549805,0.8736066818237305
0.2080078125,0.8989657759666443,1.2419222593307495,1.1940492391586304,7.815321922302246,0.8722186088562012
0.2083333432674408,23.50333595275879,1.240229845046997,24.454736709594727,16.63091278076172,0.8712640404701233
0.2086588591337204,23.192964553833008,1.2385849952697754,21.954875946044922,10.32945442199707,0.8699283003807068
0.208984375,18.063329696655273,1.2369543313980103,19.031282424926758,21.098573684692383,0.8689929842948914
0.2093099057674408,15.364916801452637,1.2353286743164062,16.490562438964844,22.405353546142578,0.8673952221870422
0.2096354216337204,13.736644744873047,1.2336612939834595,14.316673278808594,13.128914833068848,0.8669279217720032
0.2099609375,28.810075759887695,1.2320327758789062,28.97215461730957,21.591707229614258,0.865161120891571
0.2102864682674408,29.648456573486328,1.2304216623306274,28.4210205078125,19.40643310546875,0.8641579151153564
0.2106119841337204,2.7359158992767334,1.22880220413208,3.7776029109954834,10.719736099243164,0.8634459376335144
0.2109375,1.8217945098876953,1.2271808385849,0.9883991479873657,11.401185035705566,0.8613563179969788
0.2112630307674408,19.775114059448242,1.2255557775497437,18.631032943725586,15.36824893951416,0.8612558245658875
0.2115885466337204,12.000541687011719,1.2239766120910645,12.357913970947266,10.50065803527832,0.8593441843986511
0.2119140625,9.249886512756348,1.2223812341690063,9.460884094238281,3.722628116607666,0.8585372567176819
0.2122395932674408,29.98773193359375,1.2207868099212646,30.5799503326416,17.846561431884766,0.8575036525726318
0.2125651091337204,13.448572158813477,1.2192124128341675,12.230177879333496,8.630516052246094,0.8559388518333435
0.212890625,27.007396697998047,1.217618703842163,26.521987915039062,19.884511947631836,0.8555911779403687
0.2132161557674408,19.957731246948242,1.2160236835479736,18.754776000976562,18.973297119140625,0.8533338308334351
0.2135416716337204,26.832599639892578,1.2144683599472046,25.6607666015625,23.980257034301758,0.8533034324645996
0.2138671875,5.195971965789795,1.2129195928573608,4.004469871520996,5.817694187164307,0.8514191508293152
0.2141927182674408,34.869544982910156,1.2113192081451416,34.14488983154297,27.771831512451172,0.8504795432090759
0.2145182341337204,8.30446720123291,1.209779143333435,8.954137802124023,2.658794403076172,0.8499934077262878
0.21484375,37.835182189941406,1.2082513570785522,36.91781234741211,32.316627502441406,0.8476239442825317
0.2151692807674408,34.84414291381836,1.2067173719406128,35.012943267822266,30.365114212036133,0.8478584289550781
0.2154947966337204,24.92030143737793,1.205142617225647,26.088363647460938,21.803977966308594,0.8460419774055481
0.2158203125,13.8714017868042,1.203595757484436,13.203801155090332,13.108421325683594,0.8447256684303284
0.2161458432674408,16.281288146972656,1.202089786529541,17.036983489990234,27.265254974365234,0.8446134924888611
0.2164713591337204,29.679439544677734,1.2005841732025146,30.23301124572754,24.908077239990234,0.8423228859901428
0.216796875,40.359371185302734,1.1990348100662231,41.54838180541992,35.535831451416016,0.8419216871261597
0.2171224057674408,37.938560485839844,1.1974648237228394,38.750370025634766,29.469039916992188,0.8413344621658325
0.2174479216337204,11.403380393981934,1.196031093597412,10.836191177368164,12.623950958251953,0.8389534950256348
0.2177734375,14.369160652160645,1.194574236869812,15.434259414672852,18.278949737548828,0.8392373323440552
0.2180989682674408,24.39030647277832,1.1930981874465942,25.1369686126709,28.37246322631836,0.837468683719635
0.2184244841337204,29.9882869720459,1.1914761066436768,29.46187400817871,26.823789596557617,0.8360803127288818
0.21875,15.50006103515625,1.1899241209030151,14.452160835266113,14.426013946533203,0.8360616564750671
0.2190755307674408,10.336690902709961,1.1884994506835938,9.454925537109375,7.299731731414795,0.8340774774551392
0.2194010466337204,13.35898494720459,1.1871192455291748,13.446187973022461,8.213630676269531,0.8334739208221436
0.2197265625,4.408496856689453,1.1855896711349487,3.430429220199585,4.418056011199951,0.8323804140090942
0.2200520932674408,15.943653106689453,1.1840542554855347,15.375596046447754,9.410316467285156,0.8311730623245239
0.2203776091337204,3.808819532394409,1.1826279163360596,3.42106294631958,2.533651113510132,0.8302822113037109
0.220703125,23.467348098754883,1.18123459815979,22.62033462524414,17.39655303955078,0.8292945027351379
0.2210286557674408,27.351835250854492,1.1797302961349487,26.173585891723633,19.30988311767578,0.8278864026069641
0.2213541716337204,31.074207305908203,1.1782557964324951,30.640026092529297,23.9456729888916,0.8272765874862671
0.2216796875,9.64438533782959,1.176888108253479,10.554397583007812,6.326453685760498,0.8259636759757996
0.2220052182674408,16.620397567749023,1.175377607345581,15.449831008911133,12.293314933776855,0.8248435258865356
0.2223307341337204,19.785701751708984,1.1739459037780762,18.81032943725586,13.556848526000977,0.8241584897041321
0.22265625,20.86543846130371,1.1726208925247192,21.031553268432617,13.256431579589844,0.8228118419647217
0.2229817807674408,1.869057536125183,1.1711775064468384,2.76271390914917,8.016926765441895,0.8218570351600647
0.2233072966337204,9.102343559265137,1.1696709394454956,7.9579854011535645,9.851104736328125,0.8211470246315002
0.2236328125,31.374855041503906,1.168118953704834,30.676921844482422,27.914087295532227,0.8194668292999268
0.2239583432674408,41.705223083496094,1.1669031381607056,42.23382568359375,37.936973571777344,0.8191847205162048
0.2242838591337204,38.22291564941406,1.1655499935150146,39.348079681396484,36.319522857666016,0.8176406025886536
0.224609375,29.927547454833984,1.164069414138794,30.750783920288086,25.488569259643555,0.816959798336029
0.2249349057674408,4.925485134124756,1.1626222133636475,5.98322868347168,11.607529640197754,0.8158412575721741
0.2252604216337204,23.302648544311523,1.1613489389419556,24.133281707763672,22.240720748901367,0.8148249387741089
0.2255859375,19.493738174438477,1.1599702835083008,19.34565544128418,17.041217803955078,0.8136513233184814
0.2259114682674408,13.345596313476562,1.1584967374801636,12.578681945800781,14.885208129882812,0.8134670853614807
0.2262369841337204,13.281744003295898,1.1571643352508545,12.679466247558594,13.451719284057617,0.8123047351837158
0.2265625,15.012940406799316,1.155804991722107,13.965253829956055,12.622468948364258,0.8108905553817749
0.2268880307674408,10.493213653564453,1.1543406248092651,11.352741241455078,11.366657257080078,0.809878945350647
0.2272135466337204,21.160778045654297,1.15302312374115,20.132604598999023,17.2392578125,0.8095076680183411
0.2275390625,9.390565872192383,1.151703119277954,8.572724342346191,11.327489852905273,0.8079991936683655
0.2278645932674408,14.841035842895508,1.1503305435180664,14.0240478515625,11.936585426330566,0.8073116540908813
0.2281901091337204,32.02048110961914,1.1489232778549194,30.977012634277344,21.04505157470703,0.8064961433410645
0.228515625,30.89755630493164,1.1475683450698853,30.771100997924805,23.21692657470703,0.8051224946975708
0.2288411557674408,21.922821044921875,1.146359920501709,22.656545639038086,19.227645874023438,0.8044899702072144
0.2291666716337204,19.029489517211914,1.1449638605117798,20.063982009887695,20.621570587158203,0.8035992383956909
0.2294921875,16.654958724975586,1.1435723304748535,17.488550186157227,19.974079132080078,0.8021929860115051
0.2298177182674408,1.1050164699554443,1.142236590385437,1.5066354274749756,10.798829078674316,0.8013727068901062
0.2301432341337204,5.827242851257324,1.1409558057785034,6.553587436676025,8.190558433532715,0.8007590174674988
0.23046875,9.050642013549805,1.1396183967590332,9.965932846069336,6.051554203033447,0.79973304271698
0.2307942807674408,15.363479614257812,1.1382858753204346,14.375192642211914,11.912897109985352,0.7986376285552979
0.2311197966337204,10.106965065002441,1.136959195137024,10.080206871032715,7.1815643310546875,0.7978457808494568
0.2314453125,13.142729759216309,1.1356743574142456,14.08863353729248,10.109975814819336,0.7957708835601807
0.2317708432674408,16.906185150146484,1.1343644857406616,17.40418815612793,12.55750560760498,0.7960619330406189
0.2320963591337204,8.661042213439941,1.1330535411834717,9.782788276672363,10.542500495910645,0.7942248582839966
0.232421875,31.73910140991211,1.1317460536956787,31.49000358581543,28.160768508911133,0.7939061522483826
0.2327474057674408,20.476255416870117,1.1304725408554077,19.357105255126953,15.989133834838867,0.7934682965278625
0.2330729216337204,6.360547065734863,1.1291638612747192,5.485405921936035,2.9858784675598145,0.7917450070381165
0.2333984375,8.065178871154785,1.127882480621338,7.311646938323975,7.550180912017822,0.7916408777236938
0.2337239682674408,9.38321304321289,1.1266065835952759,9.159077644348145,8.012992858886719,0.790477454662323
0.2340494841337204,21.680347442626953,1.1253434419631958,21.47557258605957,13.904940605163574,0.7889720797538757
0.234375,27.158700942993164,1.1240575313568115,26.146249771118164,15.484774589538574,0.7890025973320007
0.2347005307674408,5.194219589233398,1.122806191444397,6.090027809143066,5.789095878601074,0.7868180871009827
0.2350260466337204,19.671201705932617,1.1215318441390991,18.707731246948242,21.375043869018555,0.7870910167694092
0.2353515625,29.61253547668457,1.1202539205551147,28.714391708374023,30.096179962158203,0.785374104976654
0.2356770932674408,20.45174217224121,1.1190017461776733,19.94704818725586,20.420827865600586,0.7848021388053894
0.2360026091337204,32.64699172973633,1.117774248123169,32.612979888916016,26.924911499023438,0.7835662364959717
0.236328125,26.012014389038086,1.1165112257003784,26.98346710205078,19.46563720703125,0.7828257083892822
0.2366536557674408,4.743696689605713,1.1152669191360474,5.632646560668945,14.13536548614502,0.782269299030304
0.2369791716337204,19.678281784057617,1.1140304803848267,20.466266632080078,22.201417922973633,0.7811686396598816
0.2373046875,13.801342964172363,1.1128066778182983,14.883879661560059,14.898584365844727,0.7809915542602539
0.2376302182674408,11.861207008361816,1.1115530729293823,12.95044231414795,13.511833190917969,0.7795774340629578
0.2379557341337204,11.29634952545166,1.1103109121322632,12.231074333190918,11.587712287902832,0.7789835929870605
0.23828125,9.645903587341309,1.1090922355651855,10.745530128479004,14.315533638000488,0.7781352996826172
0.2386067807674408,18.507476806640625,1.1078859567642212,19.408329010009766,19.183643341064453,0.7769663333892822
0.2389322966337204,20.767539978027344,1.1066439151763916,20.560049057006836,18.63190460205078,0.7764415144920349
0.2392578125,5.462080478668213,1.105460524559021,6.171707630157471,6.560371398925781,0.7754563689231873
0.2395833432674408,25.813840866088867,1.1042490005493164,26.088897705078125,24.91083526611328,0.7747721672058105
0.2399088591337204,17.102481842041016,1.103031039237976,16.401100158691406,14.799886703491211,0.7738425135612488
0.240234375,22.341806411743164,1.1018222570419312,21.45384979248047,18.04188346862793,0.773120641708374
0.2405599057674408,19.794387817382812,1.1006278991699219,18.760427474975586,12.742147445678711,0.7717505693435669
0.2408854216337204,14.693005561828613,1.0994452238082886,14.996344566345215,7.789008617401123,0.7711688280105591
0.2412109375,23.256078720092773,1.098249077796936,23.283552169799805,18.07260513305664,0.7701715230941772
0.2415364682674408,25.91342544555664,1.0970505475997925,24.901634216308594,18.572507858276367,0.769101083278656
0.2418619841337204,4.819976329803467,1.0958774089813232,4.474524021148682,3.0615267753601074,0.7684693336486816
0.2421875,7.023512363433838,1.0946967601776123,7.442647933959961,1.746769666671753,0.7676011323928833
0.2425130307674408,11.486249923706055,1.093533992767334,11.131096839904785,11.637128829956055,0.7662830948829651
0.2428385466337204,19.14923667907715,1.092339038848877,18.10288429260254,16.90839195251465,0.7659547924995422
0.2431640625,28.909669876098633,1.0911816358566284,28.298072814941406,23.952878952026367,0.7646257877349854
0.2434895932674408,7.565889358520508,1.0900160074234009,8.4922513961792,5.965789794921875,0.7635858058929443
0.2438151091337204,13.602547645568848,1.0888502597808838,13.299639701843262,14.678969383239746,0.7637600898742676
0.244140625,2.511754035949707,1.0876866579055786,3.3698840141296387,6.387985706329346,0.761733889579773
0.2444661557674408,9.582528114318848,1.086533784866333,9.531139373779297,12.332877159118652,0.7619245648384094
0.2447916716337204,10.229458808898926,1.08539879322052,11.057211875915527,13.473433494567871,0.7608758807182312
0.2451171875,9.932764053344727,1.0842361450195312,9.588408470153809,5.288707256317139,0.7597387433052063
0.2454427182674408,23.027381896972656,1.0830942392349243,22.783170700073242,17.2246036529541,0.7595978379249573
0.2457682341337204,15.68722152709961,1.081955909729004,16.768434524536133,14.369927406311035,0.7583615183830261
0.24609375,3.243868827819824,1.0808247327804565,2.353283643722534,5.6914777755737305,0.7577307224273682
0.2464192807674408,16.14475440979004,1.0796818733215332,16.87134552001953,19.307493209838867,0.7572032809257507
0.2467447966337204,13.804933547973633,1.0785868167877197,14.576089859008789,16.217201232910156,0.7560663819313049
0.2470703125,13.460893630981445,1.0774554014205933,14.456827163696289,10.913812637329102,0.7556290030479431
0.2473958432674408,30.464500427246094,1.076276183128357,30.681440353393555,23.323246002197266,0.7546869516372681
0.2477213591337204,22.508907318115234,1.0751533508300781,21.44948959350586,16.426054000854492,0.7537685036659241
0.248046875,17.983325958251953,1.0740963220596313,17.8851375579834,9.699987411499023,0.7531986236572266
0.2483724057674408,14.782397270202637,1.073028326034546,15.559917449951172,9.394484519958496,0.7520986199378967
0.2486979216337204,6.812373638153076,1.0718457698822021,6.575600624084473,5.746567726135254,0.7515652179718018
0.2490234375,14.315228462219238,1.070729374885559,14.558341026306152,11.673063278198242,0.7505499124526978
0.2493489682674408,4.019540309906006,1.0697007179260254,3.9554646015167236,2.1059885025024414,0.7498570680618286
0.2496744841337204,8.369566917419434,1.0685534477233887,8.62380313873291,7.259435176849365,0.7489171624183655
0.25,17.46416664123535,1.0674569606781006,17.38422203063965,14.286505699157715,0.7484340071678162
0.2503255307674408,20.712270736694336,1.066381573677063,19.665298461914062,17.851072311401367,0.7470990419387817
0.2506510615348816,5.687194347381592,1.0652674436569214,4.694132328033447,6.761160373687744,0.7467744946479797
0.2509765625,13.632369995117188,1.0641893148422241,13.54665470123291,13.252017974853516,0.7456802129745483
0.2513020932674408,7.744582176208496,1.0631110668182373,7.79482889175415,6.192263126373291,0.7450396418571472
0.2516276240348816,2.1100404262542725,1.0620144605636597,3.1591074466705322,2.3091673851013184,0.7442179322242737
0.251953125,12.899505615234375,1.060962200164795,12.280476570129395,9.886261940002441,0.74365234375
0.2522786557674408,20.46514892578125,1.0599056482315063,19.48642921447754,13.280596733093262,0.7425320148468018
0.2526041865348816,24.100139617919922,1.0588151216506958,23.49262046813965,16.9516658782959,0.7423575520515442
0.2529296875,6.401471138000488,1.0577635765075684,5.482554912567139,6.6298508644104,0.7410668134689331
0.2532552182674408,18.788780212402344,1.0566970109939575,18.59234046936035,19.565576553344727,0.7405483722686768
0.2535807490348816,9.24801254272461,1.0556328296661377,9.724485397338867,14.215571403503418,0.7399848699569702
0.25390625,6.85548734664917,1.0545685291290283,6.883584976196289,6.71319055557251,0.7386229038238525
0.2542317807674408,20.387224197387695,1.053523063659668,21.137012481689453,11.883855819702148,0.7388893365859985
0.2545573115348816,17.295392990112305,1.0524808168411255,17.665096282958984,11.194250106811523,0.737182080745697
0.2548828125,10.369327545166016,1.0514202117919922,9.520526885986328,8.415519714355469,0.7370754480361938
0.2552083432674408,9.247958183288574,1.050394058227539,9.519428253173828,9.009010314941406,0.7362557053565979
0.2555338740348816,6.263535499572754,1.0493510961532593,7.250799179077148,4.653555870056152,0.7351412773132324
0.255859375,15.820908546447754,1.0483049154281616,16.666120529174805,12.981680870056152,0.73478764295578
0.2561849057674408,18.670833587646484,1.0472742319107056,19.243186950683594,15.63522720336914,0.7341617345809937
0.2565104365348816,5.881264686584473,1.0462428331375122,6.688697338104248,7.992754936218262,0.7325357794761658
0.2568359375,14.870566368103027,1.0452197790145874,14.640649795532227,11.934256553649902,0.7331141233444214
0.2571614682674408,10.046295166015625,1.0441917181015015,9.42330551147461,9.25955867767334,0.7312889099121094
0.2574869990348816,11.17268180847168,1.043174386024475,10.232817649841309,10.20954704284668,0.7308935523033142
0.2578125,5.773338794708252,1.0421559810638428,5.539835453033447,2.9997775554656982,0.7307056188583374
0.2581380307674408,7.701260089874268,1.041161298751831,7.1055684089660645,8.12891960144043,0.7288933992385864
0.2584635615348816,7.601217269897461,1.040126085281372,6.589377403259277,1.4132055044174194,0.7292129993438721
0.2587890625,12.5250825881958,1.0391148328781128,13.16750431060791,9.758259773254395,0.7278203368186951
0.2591145932674408,10.667912483215332,1.0381218194961548,10.911749839782715,8.093165397644043,0.7273240685462952
0.2594401240348816,14.116159439086914,1.0371216535568237,13.442997932434082,9.50221061706543,0.7266817688941956
0.259765625,18.00823974609375,1.0361015796661377,17.189144134521484,12.566496849060059,0.7257500886917114
0.2600911557674408,6.036401748657227,1.035122036933899,5.742500305175781,2.186051368713379,0.725479781627655
0.2604166865348816,13.559544563293457,1.0341284275054932,14.102548599243164,7.995265007019043,0.7242454290390015
0.2607421875,9.006442070007324,1.0331395864486694,9.236824989318848,5.588799476623535,0.724061131477356
0.2610677182674408,6.900526523590088,1.0321476459503174,6.073410987854004,1.646704912185669,0.722946047782898
0.2613932490348816,9.433086395263672,1.0311603546142578,9.934486389160156,5.083518981933594,0.7225068211555481
0.26171875,11.521291732788086,1.0301741361618042,12.129227638244629,11.035441398620605,0.721613347530365
0.2620442807674408,6.773038864135742,1.02920663356781,5.764749050140381,8.807908058166504,0.7211981415748596
0.2623698115348816,4.6956892013549805,1.0282286405563354,3.6810712814331055,4.596446514129639,0.720180094242096
0.2626953125,4.260380744934082,1.0272479057312012,4.610584259033203,3.0187110900878906,0.7197251319885254
0.2630208432674408,2.528552532196045,1.0262681245803833,3.1771702766418457,3.232604503631592,0.7190788984298706
0.2633463740348816,5.544349193572998,1.0253154039382935,6.212917327880859,4.954885482788086,0.7180812954902649
0.263671875,1.352594256401062,1.0243737697601318,2.01755952835083,1.433227777481079,0.7178056240081787
0.2639974057674408,7.90294885635376,1.0233938694000244,7.78177547454834,3.1605923175811768,0.7166866660118103
0.2643229365348816,9.38056755065918,1.022426962852478,9.038082122802734,7.6128249168396,0.7164657711982727
0.2646484375,17.991147994995117,1.0214693546295166,16.97000503540039,12.645162582397461,0.7152546048164368
0.2649739682674408,5.809034824371338,1.0205414295196533,5.626945972442627,4.804244518280029,0.7151543498039246
0.2652994990348816,4.089717864990234,1.0195719003677368,3.0720551013946533,6.1710205078125,0.7140846252441406
0.265625,15.515006065368652,1.0186291933059692,14.496408462524414,9.381124496459961,0.7134128212928772
0.2659505307674408,17.037900924682617,1.0176849365234375,16.95370101928711,11.960508346557617,0.7131806015968323
0.2662760615348816,8.040057182312012,1.0167450904846191,7.708374977111816,8.430449485778809,0.7116753458976746
0.2666015625,11.474468231201172,1.0158131122589111,12.36755657196045,9.762996673583984,0.7118897438049316
0.2669270932674408,5.071698188781738,1.014865756034851,4.069309711456299,3.8136184215545654,0.7106077075004578
0.2672526240348816,10.001486778259277,1.0139374732971191,9.376099586486816,5.4108381271362305,0.7100257873535156
0.267578125,21.846860885620117,1.0130199193954468,22.340999603271484,16.66025161743164,0.7098379135131836
0.2679036557674408,9.841197967529297,1.0120885372161865,10.780961990356445,10.621329307556152,0.7083101868629456
0.2682291865348816,9.990254402160645,1.011156678199768,10.946730613708496,11.143472671508789,0.7085782289505005
0.2685546875,4.953342914581299,1.0102287530899048,5.956223487854004,7.046566486358643,0.7074130773544312
0.2688802182674408,13.507450103759766,1.0093035697937012,14.442110061645508,15.376983642578125,0.7066094875335693
0.2692057490348816,9.010459899902344,1.0084123611450195,9.697860717773438,10.551297187805176,0.7068419456481934
0.26953125,15.710118293762207,1.0074856281280518,15.803520202636719,16.154104232788086,0.7048423886299133
0.2698567807674408,8.129711151123047,1.0065704584121704,7.668929100036621,10.979509353637695,0.7055351138114929
0.2701823115348816,10.047525405883789,1.0056571960449219,9.173123359680176,8.007024765014648,0.7041608691215515
0.2705078125,2.3397622108459473,1.0047756433486938,2.247755527496338,3.3197765350341797,0.7035022377967834
0.2708333432674408,5.098517417907715,1.0038594007492065,4.133126258850098,6.6525115966796875,0.7034427523612976
0.2711588740348816,4.557462215423584,1.0029597282409668,4.952381134033203,3.8594584465026855,0.7020604014396667
0.271484375,12.188876152038574,1.0020614862442017,12.014540672302246,8.713143348693848,0.7018197178840637
0.2718099057674408,18.855388641357422,1.0011552572250366,17.882949829101562,11.647260665893555,0.7013739347457886
0.2721354365348816,5.635467052459717,1.0002754926681519,4.699840068817139,6.947647571563721,0.7001539468765259
0.2724609375,12.528511047363281,0.9993807077407837,11.530083656311035,14.80093765258789,0.6999155879020691
0.2727864682674408,10.964770317077637,0.9984875321388245,10.099757194519043,12.02185344696045,0.699409544467926
0.2731119990348816,7.813508033752441,0.9976156949996948,7.225006103515625,7.621453285217285,0.6981893181800842
0.2734375,14.345565795898438,0.9967473149299622,13.667622566223145,9.34746265411377,0.6983467936515808
0.2737630307674408,10.68253231048584,0.9958580136299133,11.513226509094238,5.628472805023193,0.6970334053039551
0.2740885615348816,8.075043678283691,0.9949577450752258,7.096257209777832,7.186039924621582,0.6968089938163757
0.2744140625,8.058675765991211,0.9940890669822693,7.3220391273498535,6.061333179473877,0.6958420872688293
0.2747395932674408,12.060206413269043,0.993231475353241,11.69533634185791,11.958706855773926,0.6956961154937744
0.2750651240348816,13.775177955627441,0.9923685789108276,13.480534553527832,14.285675048828125,0.694438636302948
0.275390625,19.578548431396484,0.9914646148681641,20.228504180908203,19.356761932373047,0.6944654583930969
0.2757161557674408,9.099922180175781,0.9906416535377502,9.876608848571777,13.109044075012207,0.6934790015220642
0.2760416865348816,17.038846969604492,0.989767849445343,18.028615951538086,17.789039611816406,0.6928656697273254
0.2763671875,6.185115337371826,0.9889082312583923,6.794939994812012,6.706932067871094,0.6926194429397583
0.2766927182674408,5.514027118682861,0.9880551099777222,6.442965984344482,10.713663101196289,0.6914056539535522
0.2770182490348816,9.271783828735352,0.9871988296508789,10.099037170410156,10.09496784210205,0.6916031837463379
0.27734375,8.118237495422363,0.9863415360450745,7.671111583709717,6.458454132080078,0.6900985240936279
0.2776692807674408,3.668952226638794,0.9855020642280579,4.611182689666748,5.6020708084106445,0.6904815435409546
0.2779948115348816,3.6426663398742676,0.9846506714820862,2.7436280250549316,2.916428565979004,0.688924252986908
0.2783203125,11.38793659210205,0.9838136434555054,12.37165355682373,12.275233268737793,0.6890986561775208
0.2786458432674408,19.451459884643555,0.9829651713371277,19.658964157104492,16.9792423248291,0.6880252957344055
0.2789713740348816,18.288728713989258,0.9821241497993469,17.477575302124023,14.256473541259766,0.6875613927841187
0.279296875,6.087385654449463,0.9812930822372437,5.106122970581055,5.148789405822754,0.6871674060821533
0.2796224057674408,10.568711280822754,0.9804681539535522,9.599961280822754,10.67416763305664,0.6861398220062256
0.2799479365348816,5.306289196014404,0.9796244502067566,4.845614433288574,6.144653797149658,0.6859560012817383
0.2802734375,5.166383266448975,0.9787934422492981,4.342770099639893,4.717310905456543,0.6852309107780457
0.2805989682674408,8.47463607788086,0.9779535531997681,7.797708511352539,5.141374588012695,0.6844063401222229
0.2809244990348816,5.697993278503418,0.9771619439125061,6.650766372680664,4.836966514587402,0.6844035983085632
0.28125,11.064380645751953,0.9763278365135193,10.30972671508789,9.55118465423584,0.683135986328125
0.2815755307674408,7.893239498138428,0.9755067825317383,6.929900169372559,7.668833255767822,0.6830016374588013
0.2819010615348816,9.497420310974121,0.9746844172477722,8.579980850219727,9.376909255981445,0.6823787093162537
0.2822265625,9.639670372009277,0.9738758206367493,8.944554328918457,8.350987434387207,0.6814528107643127
0.2825520932674408,8.510235786437988,0.9730591177940369,8.15269660949707,8.275361061096191,0.6813513040542603
0.2828776240348816,12.28931999206543,0.9722555875778198,12.12906265258789,11.080730438232422,0.680387556552887
0.283203125,11.931279182434082,0.9714336395263672,12.85646915435791,10.209613800048828,0.6800852417945862
0.2835286557674408,4.029176235198975,0.9706413745880127,3.314171075820923,1.1795560121536255,0.6792399287223816
0.2838541865348816,2.9126501083374023,0.9698435664176941,2.864192247390747,3.0740764141082764,0.6789249777793884
0.2841796875,6.625349521636963,0.9690408110618591,6.280911445617676,4.815858364105225,0.6782480478286743
0.2845052182674408,9.56190013885498,0.9682363271713257,10.087784767150879,7.976778507232666,0.6774973273277283
0.2848307490348816,10.880758285522461,0.9674410223960876,11.800032615661621,9.84706974029541,0.6774613261222839
0.28515625,8.187398910522461,0.9666447043418884,7.220893859863281,2.851796865463257,0.6761251091957092
0.2854817807674408,14.873245239257812,0.9658615589141846,15.684709548950195,12.782543182373047,0.676321268081665
0.2858073115348816,11.377321243286133,0.9650619626045227,11.90955638885498,10.2399320602417,0.6753615140914917
0.2861328125,6.604109287261963,0.9642834067344666,6.760807991027832,6.656104564666748,0.6747639775276184
0.2864583432674408,8.78784465789795,0.9634976387023926,8.548768043518066,6.701452255249023,0.6746760010719299
0.2867838740348816,12.574624061584473,0.9627277255058289,11.612065315246582,9.376837730407715,0.6733796000480652
0.287109375,8.322335243225098,0.9619417190551758,8.985118865966797,5.875030040740967,0.6737334132194519
0.2874349057674408,9.6177339553833,0.9611523747444153,9.215993881225586,6.590325355529785,0.6723110675811768
0.2877604365348816,6.644749641418457,0.960381269454956,6.049317359924316,5.029714584350586,0.672428548336029
0.2880859375,2.066331148147583,0.9596118927001953,2.978194236755371,2.1724789142608643,0.6714054346084595
0.2884114682674408,5.000454902648926,0.9588506817817688,4.16540002822876,1.5634101629257202,0.6711752414703369
0.2887369990348816,1.1616765260696411,0.9580730199813843,1.3267364501953125,1.0231776237487793,0.6703149080276489
0.2890625,6.201937675476074,0.9572963118553162,5.3283867835998535,4.754181385040283,0.6702036261558533
0.2893880307674408,4.330258369445801,0.9565348029136658,3.977451801300049,4.1722517013549805,0.6691831946372986
0.2897135615348816,2.753706693649292,0.9557998776435852,1.8209692239761353,0.85795658826828,0.6689627766609192
0.2900390625,6.627246379852295,0.9550346732139587,6.002784729003906,2.2835071086883545,0.6682685613632202
0.2903645932674408,5.64790678024292,0.9542694091796875,6.327816963195801,3.040761709213257,0.6677419543266296
0.2906901240348816,0.6322208046913147,0.9535089135169983,1.5452104806900024,0.46121591329574585,0.667097270488739
0.291015625,4.292285919189453,0.9527769088745117,4.914439678192139,4.27827262878418,0.6669277548789978
0.2913411557674408,7.611094951629639,0.951985776424408,6.674812316894531,4.629508018493652,0.6657674908638
0.2916666865348816,5.5301618576049805,0.9512646794319153,5.523913383483887,2.6155407428741455,0.6659181714057922
0.2919921875,3.708303689956665,0.9505134224891663,4.5647993087768555,1.5923091173171997,0.6649937629699707
0.2923177182674408,6.0581278800964355,0.9497677087783813,5.108745098114014,4.293340682983398,0.6644485592842102
0.2926432490348816,3.994166374206543,0.9490318894386292,4.806717872619629,3.805490493774414,0.6642349362373352
0.29296875,3.8959286212921143,0.9482907652854919,2.9506824016571045,2.7770910263061523,0.6633853912353516
0.2932942807674408,6.207608699798584,0.9475447535514832,7.131397724151611,4.248325824737549,0.6629605889320374
0.2936198115348816,8.393756866455078,0.9468178153038025,8.497624397277832,6.0997185707092285,0.6625230312347412
0.2939453125,9.833290100097656,0.9461040496826172,8.981467247009277,8.783905982971191,0.6620449423789978
0.2942708432674408,2.949514389038086,0.9453535676002502,2.112297773361206,3.578012228012085,0.6611703634262085
0.2945963740348816,10.321961402893066,0.9446107745170593,9.378387451171875,8.08083438873291,0.6614589691162109
0.294921875,7.728184223175049,0.9438775777816772,7.675641059875488,6.415762424468994,0.6599054932594299
0.2952474057674408,2.4700021743774414,0.9431746602058411,1.5737662315368652,3.321364402770996,0.6600731015205383
0.2955729365348816,4.164496421813965,0.9424450397491455,3.581444025039673,4.921579360961914,0.6597111225128174
0.2958984375,4.136018753051758,0.9417210817337036,4.047167778015137,6.124159336090088,0.6580721139907837
0.2962239682674408,3.2875216007232666,0.9409998655319214,2.6229188442230225,0.571416437625885,0.659240186214447
0.2965494990348816,4.273502826690674,0.9402966499328613,4.694088935852051,3.5208563804626465,0.6572514176368713
0.296875,4.713111877441406,0.9395731091499329,3.787308931350708,4.567024230957031,0.6574718356132507
0.2972005307674408,8.967844009399414,0.9388673305511475,8.949346542358398,9.190574645996094,0.6572006940841675
0.2975260615348816,8.118459701538086,0.9381620287895203,8.635610580444336,9.065464973449707,0.6556650996208191
0.2978515625,9.274947166442871,0.9374300837516785,10.137179374694824,8.049919128417969,0.6564576029777527
0.2981770932674408,10.203641891479492,0.9367274641990662,11.066978454589844,9.513940811157227,0.6548094749450684
0.2985026240348816,5.906975269317627,0.9360343813896179,5.891228675842285,6.5081610679626465,0.6551523208618164
0.298828125,3.4724385738372803,0.9353318810462952,4.325633525848389,5.944450855255127,0.653981626033783
0.2991536557674408,6.42305326461792,0.9346219897270203,6.347442150115967,6.899177074432373,0.6542661190032959
0.2994791865348816,3.3101394176483154,0.9339386820793152,2.3889966011047363,3.711613416671753,0.6528421640396118
0.2998046875,2.742281675338745,0.9332413077354431,3.6094534397125244,3.2818782329559326,0.6531944870948792
0.3001302182674408,3.99957275390625,0.9325416088104248,3.583850860595703,4.196110725402832,0.6522194743156433
0.3004557490348816,4.018512725830078,0.9318448305130005,4.751784324645996,4.47086763381958,0.6515136361122131
0.30078125,8.350119590759277,0.931150496006012,8.047022819519043,7.466339588165283,0.6519966721534729
0.3011067807674408,6.961122035980225,0.9304746389389038,6.299638748168945,8.34460735321045,0.6501951217651367
0.3014323115348816,6.671669006347656,0.9297712445259094,5.980233192443848,6.3529486656188965,0.6507498621940613
0.3017578125,13.570428848266602,0.9291027188301086,12.671310424804688,12.072827339172363,0.6499760150909424
0.3020833432674408,10.883849143981934,0.9284162521362305,10.299416542053223,9.248167037963867,0.649042546749115
0.3024088740348816,5.811000823974609,0.9277458786964417,5.486408233642578,5.095173358917236,0.6492905020713806
0.302734375,1.516523838043213,0.9270646572113037,2.43524432182312,0.7800539135932922,0.6483871340751648
0.3030599057674408,5.953700065612793,0.9263831377029419,5.0290656089782715,4.244314193725586,0.6478003263473511
0.3033854365348816,6.543611526489258,0.9257060289382935,5.635368347167969,5.263138771057129,0.6477007865905762
0.3037109375,7.946296691894531,0.9250378608703613,7.53169059753418,6.8086442947387695,0.6469951272010803
0.3040364682674408,4.932010173797607,0.9243671298027039,4.269826412200928,6.171072959899902,0.6464030742645264
0.3043619990348816,5.833240032196045,0.9236950874328613,5.48502254486084,8.06750202178955,0.6462855935096741
0.3046875,11.779430389404297,0.9230419397354126,11.443243980407715,11.427618980407715,0.6454691290855408
0.3050130307674408,12.477716445922852,0.9223763942718506,13.144495964050293,11.321403503417969,0.6450256109237671
0.3053385615348816,6.602126598358154,0.9216935634613037,7.517826557159424,8.110624313354492,0.6449198126792908
0.3056640625,2.5651862621307373,0.9210377931594849,3.2977395057678223,3.6675093173980713,0.643725574016571
0.3059895932674408,2.7948501110076904,0.9203951954841614,3.701296091079712,4.2559733390808105,0.6441282033920288
0.3063151240348816,1.433232069015503,0.9197230339050293,0.6241281032562256,2.3284618854522705,0.6427609324455261
0.306640625,4.432283878326416,0.919055163860321,5.274640083312988,4.407632350921631,0.6430740356445312
0.3069661557674408,1.7403090000152588,0.9184186458587646,2.6486921310424805,4.362183094024658,0.6421440243721008
0.3072916865348816,3.902489423751831,0.9177792072296143,4.817687511444092,5.0337443351745605,0.6418235898017883
0.3076171875,7.584335803985596,0.9171261191368103,8.410823822021484,7.843206882476807,0.6414803862571716
0.3079427182674408,7.494325637817383,0.9164574146270752,7.455775260925293,8.601081848144531,0.6408175826072693
0.3082682490348816,4.2842607498168945,0.915818452835083,4.15701961517334,6.65861701965332,0.6403803825378418
0.30859375,3.6562490463256836,0.9151816964149475,3.225536823272705,4.184356689453125,0.6402646899223328
0.3089192807674408,6.610222339630127,0.9145441651344299,6.174482822418213,6.307508945465088,0.6391449570655823
0.3092448115348816,5.479164123535156,0.9138898253440857,4.567162990570068,3.6553773880004883,0.6395305395126343
0.3095703125,4.509357452392578,0.913246214389801,3.6788077354431152,2.784325361251831,0.6383101344108582
0.3098958432674408,1.8520289659500122,0.9126179814338684,2.754685401916504,1.3942548036575317,0.6385217308998108
0.3102213740348816,3.294896364212036,0.9119893312454224,2.894151449203491,2.0439507961273193,0.6374706029891968
0.310546875,8.043954849243164,0.9113519787788391,7.579946994781494,6.721683979034424,0.637586772441864
0.3108724057674408,9.120109558105469,0.9107337594032288,8.241002082824707,7.007455348968506,0.6367247700691223
0.3111979365348816,4.426304817199707,0.910090982913971,3.6285789012908936,4.938992500305176,0.6363109946250916
0.3115234375,2.83662486076355,0.9094632267951965,1.9317867755889893,3.743380069732666,0.636268675327301
0.3118489682674408,8.5540189743042,0.9088539481163025,7.745993137359619,6.571214199066162,0.6350299119949341
0.3121744990348816,3.255692720413208,0.9082185626029968,3.1276371479034424,3.5467114448547363,0.6354790925979614
0.3125,6.594845771789551,0.9075919389724731,6.156162738800049,6.002065658569336,0.6344092488288879
0.3128255307674408,1.8363386392593384,0.9069815874099731,2.4218780994415283,2.078828811645508,0.6341902613639832
0.3131510615348816,2.365013599395752,0.9063706994056702,1.8219279050827026,2.3665759563446045,0.633701503276825
0.3134765625,5.34015417098999,0.9057376384735107,4.657318115234375,3.9082605838775635,0.6333193778991699
0.3138020932674408,3.982959508895874,0.9051073789596558,4.162476062774658,4.717740058898926,0.6328713297843933
0.3141276240348816,6.420353412628174,0.9045035243034363,6.185028553009033,5.487527370452881,0.632292628288269
0.314453125,5.6706366539001465,0.9039233922958374,6.35991096496582,4.315600395202637,0.6322199702262878
0.3147786557674408,4.392947673797607,0.9033028483390808,5.07469367980957,4.779353618621826,0.6312716603279114
0.3151041865348816,3.385979413986206,0.902675986289978,4.287095546722412,4.705863952636719,0.6312503814697266
0.3154296875,2.5858309268951416,0.9020692706108093,3.4754478931427,4.134930610656738,0.6308702230453491
0.3157552182674408,2.182128429412842,0.9014856815338135,3.0514142513275146,3.5287959575653076,0.6296969652175903
0.3160807490348816,6.059275150299072,0.9008902907371521,6.624505043029785,4.845594882965088,0.6305651664733887
0.31640625,3.0961649417877197,0.9002668261528015,2.3648016452789307,1.018697738647461,0.628625214099884
0.3167317807674408,1.2589622735977173,0.8996636867523193,1.5760316848754883,2.2100400924682617,0.6294541954994202
0.3170573115348816,1.376116394996643,0.8990976810455322,1.1810879707336426,1.7882592678070068,0.6284713745117188
0.3173828125,1.0078961849212646,0.8984810709953308,1.7923879623413086,0.731611430644989,0.6279036998748779
0.3177083432674408,6.974355697631836,0.8978863954544067,7.2334723472595215,4.464601993560791,0.6281062364578247
0.3180338740348816,5.580233573913574,0.8973093032836914,4.716241359710693,2.3332126140594482,0.6270579099655151
0.318359375,3.4131994247436523,0.8966965675354004,3.1569695472717285,3.46024751663208,0.6270237565040588
0.3186849057674408,6.251858234405518,0.8961091637611389,5.4258341789245605,4.567026138305664,0.6266642808914185
0.3190104365348816,6.305037975311279,0.8955273628234863,5.527432918548584,4.475914001464844,0.625738799571991
0.3193359375,1.2359822988510132,0.8949553370475769,0.67203289270401,0.6933625340461731,0.6260262131690979
0.3196614682674408,6.961707592010498,0.8943508267402649,6.221404075622559,4.472754001617432,0.6250085234642029
0.3199869990348816,1.454005479812622,0.8937880992889404,1.892684817314148,1.4780704975128174,0.6249863505363464
0.3203125,2.9331986904144287,0.8932236433029175,2.4688918590545654,1.6586917638778687,0.6242629885673523
0.3206380307674408,0.7665135860443115,0.8926413059234619,0.46982768177986145,1.0034949779510498,0.6242167353630066
0.3209635615348816,2.173272132873535,0.8920223712921143,1.7197638750076294,2.0080912113189697,0.6231204271316528
0.3212890625,7.807307720184326,0.891457200050354,7.0078911781311035,5.088866233825684,0.6236499547958374
0.3216145932674408,4.710809707641602,0.8909045457839966,4.796072959899902,2.8306291103363037,0.6222540140151978
0.3219401240348816,5.831772327423096,0.8903496861457825,6.046199798583984,4.445565223693848,0.6223868727684021
0.322265625,3.9621121883392334,0.88973069190979,4.835794925689697,2.6729743480682373,0.6222524642944336
0.3225911557674408,0.2658948004245758,0.8891878724098206,0.9949988126754761,1.3907579183578491,0.6208856701850891
0.3229166865348816,1.4717808961868286,0.8886350989341736,2.2773890495300293,2.2955939769744873,0.621712863445282
0.3232421875,4.551924228668213,0.8880842328071594,5.047728061676025,4.232767105102539,0.6204265356063843
0.3235677182674408,3.6218137741088867,0.887496829032898,2.777737855911255,3.2994344234466553,0.6201795339584351
0.3238932490348816,3.0463175773620605,0.8869132995605469,2.690129041671753,1.9088659286499023,0.6202717423439026
0.32421875,5.337777137756348,0.8863584995269775,4.595149517059326,4.088252544403076,0.6192389726638794
0.3245442807674408,2.9032227993011475,0.8858175277709961,3.5627362728118896,2.9891197681427,0.6192520260810852
0.3248698115348816,4.1556196212768555,0.8852656483650208,4.262485980987549,2.4906702041625977,0.6188178658485413
0.3251953125,4.019166946411133,0.8846994042396545,3.1724653244018555,2.249450922012329,0.6183710694313049
0.3255208432674408,3.6548588275909424,0.8841440677642822,3.6714558601379395,2.1237261295318604,0.6178401112556458
0.3258463740348816,7.828179359436035,0.8835988640785217,6.944639682769775,4.959890365600586,0.6178069710731506
0.326171875,6.012100696563721,0.8830633759498596,5.376649856567383,4.763605117797852,0.6171956062316895
0.3264974057674408,4.653987884521484,0.8825322985649109,4.142298698425293,4.3448710441589355,0.616504430770874
0.3268229365348816,7.877052307128906,0.8819229006767273,7.785527229309082,7.263105869293213,0.6168500185012817
0.3271484375,4.042308807373047,0.8813718557357788,4.913524150848389,5.097410202026367,0.6156601309776306
0.3274739682674408,3.5861687660217285,0.8808976411819458,3.3337998390197754,2.9660465717315674,0.6156411170959473
0.3277994990348816,3.7495529651641846,0.8803791403770447,4.521039962768555,3.6598474979400635,0.6155901551246643
0.328125,2.527941942214966,0.8797731399536133,3.3572964668273926,2.8631749153137207,0.6145368218421936
0.3284505307674408,1.4597550630569458,0.8792330026626587,0.5919354557991028,0.2558586895465851,0.6146594285964966
0.3287760615348816,0.44380342960357666,0.8787585496902466,1.275891900062561,1.5065940618515015,0.6140417456626892
0.3291015625,5.109097480773926,0.8782241344451904,5.291254043579102,3.657154083251953,0.6137233376502991
0.3294270932674408,7.289234161376953,0.8775561451911926,8.135214805603027,6.353341102600098,0.6131107807159424
0.3297526240348816,4.470797538757324,0.8769738674163818,4.9537577629089355,4.780252456665039,0.6131929755210876
0.330078125,5.062398433685303,0.8766366243362427,5.135632514953613,5.199352741241455,0.612381100654602
0.3304036557674408,5.191135883331299,0.8761969208717346,5.019791603088379,5.392983436584473,0.6119001507759094
0.3307291865348816,4.0838236808776855,0.8755878210067749,3.313992738723755,3.9653260707855225,0.6123576164245605
0.3310546875,5.738282680511475,0.874919056892395,5.450545310974121,4.9155120849609375,0.6109318137168884
0.3313802182674408,7.170495986938477,0.874422550201416,6.299564838409424,5.785622596740723,0.6114575862884521
0.3317057490348816,1.6179550886154175,0.8739763498306274,0.7590208649635315,1.67138671875,0.6104740500450134
0.33203125,3.655717611312866,0.8734068274497986,2.909295082092285,2.2235584259033203,0.610036313533783
0.3323567807674408,4.333925724029541,0.8729552030563354,3.467846632003784,3.3948044776916504,0.6102188229560852
0.3326823115348816,4.338301181793213,0.8723540902137756,3.693814277648926,4.047552585601807,0.6092457175254822
0.3330078125,8.703662872314453,0.871932327747345,7.857246398925781,7.526916980743408,0.6092939972877502
0.3333333432674408,5.635598659515381,0.8713396191596985,4.928153038024902,5.26996374130249,0.6091456413269043
0.3336588740348816,7.659998893737793,0.8708640336990356,7.038790225982666,6.021904945373535,0.6079326272010803
0.333984375,8.118793487548828,0.8702757954597473,7.961513042449951,7.290796279907227,0.6086715459823608
0.3343099057674408,3.858165740966797,0.86970454454422,4.277545928955078,5.099456310272217,0.6077145338058472
0.3346354365348816,4.940011501312256,0.8692330718040466,4.862009048461914,5.277413368225098,0.6070789098739624
0.3349609375,3.4840614795684814,0.8688513040542603,3.986907720565796,4.047676086425781,0.6074739694595337
0.3352864682674408,3.963573455810547,0.8683936595916748,4.307199478149414,3.6614973545074463,0.6066586375236511
0.3356119990348816,3.297593593597412,0.8677900433540344,3.9533963203430176,4.2819929122924805,0.6061967015266418
0.3359375,2.270704984664917,0.8672674298286438,3.0647683143615723,4.288549900054932,0.6063268780708313
0.3362630307674408,4.044610977172852,0.8667291402816772,4.5231428146362305,4.774136066436768,0.6053057312965393
0.3365885615348816,4.939381122589111,0.866265058517456,5.802171230316162,5.642190933227539,0.6055735349655151
0.3369140625,3.73748517036438,0.8657079935073853,4.602412223815918,4.894291400909424,0.6049672365188599
0.3372395932674408,6.247603416442871,0.8652516007423401,6.847691535949707,6.393911361694336,0.6041247248649597
0.3375651240348816,4.671322822570801,0.8647856116294861,4.7812652587890625,5.474675178527832,0.6034809947013855
0.337890625,2.9289305210113525,0.8642929196357727,2.733867645263672,3.16074275970459,0.6038938164710999
0.3382161557674408,4.928032875061035,0.8637617826461792,4.838720798492432,4.732966899871826,0.6032037138938904
0.3385416865348816,3.57320237159729,0.8632572293281555,2.7264912128448486,2.941828966140747,0.603541374206543
0.3388671875,3.7035202980041504,0.862788736820221,3.6523454189300537,3.665198564529419,0.6026387214660645
0.3391927182674408,4.965798854827881,0.8623432517051697,4.1788716316223145,3.832301616668701,0.6023255586624146
0.3395182490348816,3.13118314743042,0.8618142008781433,2.269486427307129,2.515672445297241,0.6022254228591919
0.33984375,2.65893816947937,0.8613330721855164,2.187295436859131,2.916700601577759,0.6012497544288635
0.3401692807674408,4.982608795166016,0.8608748316764832,4.128756046295166,5.0909013748168945,0.6015252470970154
0.3404948115348816,3.918168544769287,0.8603790402412415,3.1224894523620605,3.7048614025115967,0.6011915802955627
0.3408203125,6.950864315032959,0.8598527312278748,6.134249210357666,5.204317092895508,0.6002144813537598
0.3411458432674408,4.93719482421875,0.8593796491622925,4.439381122589111,4.2878193855285645,0.6015827655792236
0.3414713740348816,2.7351207733154297,0.858957052230835,2.432194232940674,2.918778419494629,0.5995199680328369
0.341796875,3.750727891921997,0.8584728240966797,3.157136917114258,4.3307576179504395,0.5996182560920715
0.3421224057674408,2.787105083465576,0.8579723238945007,2.619474411010742,3.5045735836029053,0.5992627143859863
0.3424479365348816,3.0084822177886963,0.8574910759925842,2.8825225830078125,2.6182615756988525,0.598459780216217
0.3427734375,1.041981816291809,0.8570554852485657,1.0276936292648315,1.717172622680664,0.5991589426994324
0.3430989682674408,2.462334632873535,0.8565804362297058,2.0763838291168213,2.5581729412078857,0.5984896421432495
0.3434244990348816,2.9028971195220947,0.8560934066772461,2.648221492767334,3.434279203414917,0.5985455513000488
0.34375,2.591334819793701,0.8556094765663147,2.7362983226776123,3.2648820877075195,0.5979683995246887
0.3440755307674408,3.485304117202759,0.8551565408706665,3.810145139694214,3.647588014602661,0.5975099205970764
0.3444010615348816,1.9633527994155884,0.854694664478302,2.7909815311431885,3.369147300720215,0.596637487411499
0.3447265625,2.3642425537109375,0.8542352318763733,3.1135363578796387,3.5027060508728027,0.5965556502342224
0.3450520932674408,2.5858776569366455,0.8537747859954834,3.2282354831695557,2.992584705352783,0.5962623953819275
0.3453776240348816,2.3363711833953857,0.8532947301864624,2.1405444145202637,2.6345720291137695,0.5955810546875
0.345703125,2.2010159492492676,0.8528395295143127,1.574821949005127,0.6692755222320557,0.5966593623161316
0.3460286557674408,0.7610719799995422,0.8523831963539124,1.5326027870178223,1.2598482370376587,0.594643235206604
0.3463541865348816,0.6359474062919617,0.8519344925880432,0.7223871350288391,0.37798336148262024,0.5955038666725159
0.3466796875,1.0838428735733032,0.8514645099639893,1.261913776397705,0.6398205161094666,0.5946410298347473
0.3470052182674408,0.04069502279162407,0.8510096073150635,0.8135278224945068,1.5530134439468384,0.5938828587532043
0.3473307490348816,0.809805691242218,0.8505643010139465,1.2758817672729492,1.4031963348388672,0.5941815376281738
0.34765625,3.5306153297424316,0.850118100643158,3.658275604248047,2.9144062995910645,0.5940462946891785
0.3479817807674408,4.630909442901611,0.8496546149253845,3.8604984283447266,3.6306495666503906,0.5933282971382141
0.3483073115348816,3.703547954559326,0.8491955399513245,2.85917329788208,2.9519028663635254,0.5936664938926697
0.3486328125,2.752171039581299,0.8487706780433655,2.45424485206604,1.9466632604599,0.592436671257019
0.3489583432674408,0.8797893524169922,0.8483113646507263,0.12425737082958221,0.9395780563354492,0.5923430323600769
0.3492838740348816,0.7654672265052795,0.847854733467102,0.13478443026542664,0.793520450592041,0.5915690064430237
0.349609375,1.4769091606140137,0.8474242687225342,0.659204363822937,0.3359023332595825,0.5918957591056824
0.3499349057674408,2.026441812515259,0.8469929099082947,1.4072020053863525,0.7864460945129395,0.5908634066581726
0.3502604365348816,2.610572576522827,0.8465451598167419,1.7647124528884888,1.3967063426971436,0.5915277004241943
0.3505859375,3.774118661880493,0.8461037874221802,2.9301881790161133,2.8672823905944824,0.5909274220466614
0.3509114682674408,4.390025615692139,0.8456496000289917,3.8425605297088623,3.1748640537261963,0.5903107523918152
0.3512369990348816,2.7855098247528076,0.8452175855636597,2.637808084487915,2.5457608699798584,0.5901445746421814
0.3515625,1.6200133562088013,0.8447891473770142,1.5477806329727173,1.6993943452835083,0.5897795557975769
0.3518880307674408,2.190182685852051,0.8443808555603027,2.4486396312713623,1.3006902933120728,0.5890945196151733
0.3522135615348816,0.7963917851448059,0.8439151048660278,1.392287254333496,0.6904804110527039,0.5896939635276794
0.3525390625,1.248571515083313,0.8434701561927795,0.43443360924720764,0.5376211404800415,0.5890625715255737
0.3528645932674408,2.4424309730529785,0.8430571556091309,1.6168657541275024,1.6936992406845093,0.5889657735824585
0.3531901240348816,2.602299690246582,0.8426394462585449,2.157949686050415,1.6700313091278076,0.5886496305465698
0.353515625,2.755946636199951,0.8421995043754578,2.930864095687866,2.1947762966156006,0.5882697105407715
0.3538411557674408,0.9228286743164062,0.841766357421875,1.7590793371200562,1.5406244993209839,0.5877332091331482
0.3541666865348816,0.6343191862106323,0.8413392901420593,1.4561655521392822,1.557228922843933,0.587837815284729
0.3544921875,1.150921106338501,0.8409279584884644,0.9737354516983032,0.7812747359275818,0.5872645974159241
0.3548177182674408,0.6115207672119141,0.8405157923698425,1.0401350259780884,0.4884624779224396,0.5871418118476868
0.3551432490348816,2.528083086013794,0.8400739431381226,1.952947735786438,1.6779139041900635,0.5871507525444031
0.35546875,3.3090639114379883,0.8396506309509277,2.4710354804992676,2.23445987701416,0.5862674117088318
0.3557942807674408,2.972980499267578,0.8392545580863953,2.5587291717529297,2.500140905380249,0.5862816572189331
0.3561198115348816,1.6975630521774292,0.8388309478759766,1.092903971672058,1.9425512552261353,0.585894763469696
0.3564453125,2.2188050746917725,0.8383858799934387,2.565014362335205,2.8624629974365234,0.5849780440330505
0.3567708432674408,1.1753568649291992,0.837964653968811,1.306300401687622,0.9604560732841492,0.585475742816925
0.3570963740348816,1.814375638961792,0.8375802040100098,0.9777432680130005,0.1735328733921051,0.584628164768219
0.357421875,1.5904865264892578,0.8371689319610596,1.0733433961868286,0.805827260017395,0.5843862295150757
0.3577474057674408,2.1820931434631348,0.8367575407028198,1.345423698425293,0.49551868438720703,0.5842626094818115
0.3580729365348816,3.313582181930542,0.8363426327705383,3.1878890991210938,1.9535752534866333,0.583787739276886
0.3583984375,0.5098044872283936,0.8359334468841553,1.108625054359436,1.0000340938568115,0.5835642218589783
0.3587239682674408,1.697096824645996,0.8355168104171753,1.8059406280517578,2.003174066543579,0.5828773975372314
0.3590494990348816,1.698461890220642,0.8351364731788635,2.4427597522735596,2.3598618507385254,0.5837042927742004
0.359375,1.6398247480392456,0.8347142338752747,2.164196491241455,2.365443468093872,0.581579864025116
0.3597005307674408,0.6092908978462219,0.8343101143836975,0.9722039699554443,1.4292763471603394,0.5835562348365784
0.3600260615348816,2.366102457046509,0.8339058756828308,2.0815019607543945,1.826500415802002,0.5813797116279602
0.3603515625,1.7042020559310913,0.8335204720497131,0.8948690891265869,0.7243667244911194,0.582210898399353
0.3606770932674408,0.6385481953620911,0.8331202864646912,0.24205368757247925,1.05355966091156,0.5818503499031067
0.3610026240348816,1.0262352228164673,0.832708477973938,0.7846293449401855,0.9193729758262634,0.5808607935905457
0.361328125,0.9827947020530701,0.8322992920875549,0.7948257327079773,0.7246528267860413,0.5817214250564575
0.3616536557674408,2.798938274383545,0.831919252872467,2.3037006855010986,2.0569756031036377,0.5804462432861328
0.3619791865348816,1.9691497087478638,0.8315268754959106,1.2174817323684692,1.6174501180648804,0.5807893872261047
0.3623046875,3.782503366470337,0.8311419486999512,3.0647289752960205,3.172489643096924,0.580260694026947
0.3626302182674408,3.825176477432251,0.8307322263717651,3.0033836364746094,3.120720863342285,0.5800944566726685
0.3629557490348816,3.05491304397583,0.8303379416465759,2.2775959968566895,2.5136098861694336,0.5795944333076477
0.36328125,4.21956729888916,0.8299548625946045,3.4149022102355957,3.4277710914611816,0.5796363949775696
0.3636067807674408,4.129058837890625,0.8295721411705017,3.7929229736328125,3.524890899658203,0.5792962908744812
0.3639323115348816,2.3713197708129883,0.8291553258895874,1.7524611949920654,2.2369983196258545,0.5785252451896667
0.3642578125,3.162611961364746,0.8288004994392395,2.943321466445923,2.781304359436035,0.5790559649467468
0.3645833432674408,1.7248510122299194,0.8284087777137756,1.423419713973999,2.024946451187134,0.5780084133148193
0.3649088740348816,3.2321763038635254,0.8280189037322998,2.6462948322296143,2.4721012115478516,0.5778947472572327
0.365234375,4.6681718826293945,0.8276405334472656,4.742092609405518,3.968634843826294,0.5782467722892761
0.3655599057674408,1.551305890083313,0.8272730112075806,2.0281243324279785,2.2046170234680176,0.5768824815750122
0.3658854365348816,3.208965301513672,0.8268808126449585,3.519181728363037,3.3678932189941406,0.5774973034858704
0.3662109375,2.1129684448242188,0.8265056610107422,2.786120891571045,3.070382595062256,0.576956570148468
0.3665364682674408,2.3328659534454346,0.8261373043060303,3.0561084747314453,3.2853057384490967,0.5763057470321655
0.3668619990348816,3.045142650604248,0.8257483839988708,3.8688628673553467,3.5855565071105957,0.5767053961753845
0.3671875,3.073718547821045,0.825365424156189,3.4981460571289062,3.0250461101531982,0.575883150100708
0.3675130307674408,0.6919555068016052,0.8249841332435608,1.21045982837677,1.7909988164901733,0.5758639574050903
0.3678385615348816,1.9426745176315308,0.8246262669563293,2.118011474609375,2.194038152694702,0.5755599141120911
0.3681640625,1.0113873481750488,0.8242762684822083,1.2599306106567383,1.6928577423095703,0.575458824634552
0.3684895932674408,1.925767183303833,0.8238864541053772,2.0528385639190674,2.0838475227355957,0.5748783349990845
0.3688151240348816,2.621382474899292,0.8235050439834595,2.3205983638763428,2.1864123344421387,0.5750579237937927
0.369140625,1.545377254486084,0.8231472969055176,1.3960951566696167,1.7071759700775146,0.5743448138237
0.3694661557674408,4.307586669921875,0.822807788848877,3.896580696105957,3.5771665573120117,0.574358344078064
0.3697916865348816,3.62782883644104,0.8224174976348877,2.8513944149017334,3.09022855758667,0.5742372870445251
0.3701171875,3.7776451110839844,0.8220461010932922,3.0122835636138916,3.296274185180664,0.5734545588493347
0.3704427182674408,4.564678192138672,0.8216912746429443,3.743151903152466,3.8249223232269287,0.5739900469779968
0.3707682490348816,3.530367851257324,0.82133549451828,2.845608711242676,2.8925390243530273,0.5730559229850769
0.37109375,3.7787528038024902,0.8209694623947144,2.984886407852173,2.938368082046509,0.5730301141738892
0.3714192807674408,3.781470537185669,0.8206022381782532,3.438230514526367,3.02567982673645,0.5730348229408264
0.3717448115348816,1.3854142427444458,0.8202373385429382,0.7583716511726379,1.545167088508606,0.5722393989562988
0.3720703125,3.064110040664673,0.8198829293251038,2.311613082885742,2.265779733657837,0.5722874999046326
0.3723958432674408,3.621112108230591,0.8195379972457886,3.1685047149658203,2.973055124282837,0.5721875429153442
0.3727213740348816,3.1182076930999756,0.8191953897476196,2.637315511703491,2.841552257537842,0.5713810920715332
0.373046875,4.17452335357666,0.818821132183075,4.189846038818359,3.9934892654418945,0.5716850757598877
0.3733724057674408,1.9253524541854858,0.8184763789176941,2.1661434173583984,2.872302770614624,0.5711745023727417
0.3736979365348816,2.753187894821167,0.8181211352348328,3.0488510131835938,3.138530969619751,0.5707607269287109
0.3740234375,2.402383804321289,0.8177798390388489,3.025285482406616,3.1184403896331787,0.5708760023117065
0.3743489682674408,1.4459458589553833,0.817415714263916,2.2532496452331543,2.2611629962921143,0.5703534483909607
0.3746744990348816,0.6500914692878723,0.817064106464386,1.4648010730743408,1.659435510635376,0.570260763168335
0.375,1.0337345600128174,0.816728413105011,0.8534396290779114,0.7373507022857666,0.5697031617164612
0.3753255307674408,1.154320240020752,0.8163823485374451,1.4549394845962524,1.3320263624191284,0.5701525211334229
0.3756510615348816,0.4082193374633789,0.8160440325737,1.2132714986801147,1.5139946937561035,0.5688075423240662
0.3759765625,0.6922103762626648,0.8156893253326416,1.4933098554611206,1.6992778778076172,0.5699711441993713
0.3763020932674408,1.3504207134246826,0.8153586387634277,1.9930344820022583,1.9567233324050903,0.5684182643890381
0.3766276240348816,2.647303581237793,0.8150142431259155,2.5451745986938477,2.373124122619629,0.5691546201705933
0.376953125,1.4887603521347046,0.8146669864654541,1.0487900972366333,1.4878363609313965,0.5682616829872131
0.3772786557674408,3.0458450317382812,0.8143258094787598,2.4950194358825684,2.456300973892212,0.5685719847679138
0.3776041865348816,2.6500277519226074,0.8139911890029907,1.8373196125030518,2.1705050468444824,0.567735493183136
0.3779296875,1.7060126066207886,0.813673198223114,0.9114835858345032,1.2913718223571777,0.5680716633796692
0.3782552182674408,2.257781982421875,0.8133183717727661,1.4444705247879028,1.121432900428772,0.567446768283844
0.3785807490348816,1.6583365201950073,0.812988817691803,1.364013910293579,0.8399311900138855,0.5673703551292419
0.37890625,1.4368784427642822,0.812657356262207,0.943940281867981,0.8569110035896301,0.5671671628952026
0.3792317807674408,1.981758713722229,0.8123266100883484,1.1694144010543823,1.3932894468307495,0.5667731761932373
0.3795573115348816,2.279417037963867,0.8119847178459167,1.4679005146026611,1.416764736175537,0.5666729807853699
0.3798828125,2.9933319091796875,0.8116751909255981,2.2094647884368896,1.9773684740066528,0.5663273334503174
0.3802083432674408,3.0602447986602783,0.811341404914856,2.6770336627960205,2.505911350250244,0.5661372542381287
0.3805338740348816,1.6318718194961548,0.8110131621360779,1.2652252912521362,1.6455274820327759,0.5660274028778076
0.380859375,1.7883715629577637,0.8106808662414551,1.8072106838226318,1.6654468774795532,0.5653678774833679
0.3811849057674408,0.7622954845428467,0.8103623986244202,0.7441571354866028,0.9720977544784546,0.565807580947876
0.3815104365348816,0.5962958335876465,0.8100377321243286,0.3683517873287201,0.2440292239189148,0.5648595690727234
0.3818359375,1.209864854812622,0.8097132444381714,0.7080233097076416,0.6179243326187134,0.5650770664215088
0.3821614682674408,1.2709524631500244,0.8093885779380798,0.4928364157676697,0.43287691473960876,0.5647616982460022
0.3824869990348816,1.5238217115402222,0.8090607523918152,1.2724554538726807,1.0617619752883911,0.5643015503883362
0.3828125,1.4407027959823608,0.8087365627288818,0.8792229890823364,0.9694185256958008,0.5643141865730286
0.3831380307674408,1.5004234313964844,0.8084356784820557,1.7517831325531006,1.2762024402618408,0.5641616582870483
0.3834635615348816,0.4383324980735779,0.8081309199333191,1.1458256244659424,0.9930909276008606,0.5635167360305786
0.3837890625,0.7668991088867188,0.8077921867370605,0.9568737745285034,0.8187237977981567,0.5638654232025146
0.3841145932674408,0.8440200686454773,0.8074713945388794,0.24799585342407227,0.27234745025634766,0.5632041692733765
0.3844401240348816,1.956498146057129,0.8071555495262146,1.2056636810302734,0.8671023845672607,0.5632120966911316
0.384765625,1.4809798002243042,0.8068785667419434,1.02736234664917,0.8855593800544739,0.5628751516342163
0.3850911557674408,1.1753222942352295,0.8065110445022583,0.38707348704338074,0.8193116188049316,0.5629779100418091
0.3854166865348816,1.3728246688842773,0.8062262535095215,0.6790344715118408,0.8702048659324646,0.5620892643928528
0.3857421875,1.3440665006637573,0.8059026002883911,1.0950632095336914,1.2962135076522827,0.5627744793891907
0.3860677182674408,0.6693136096000671,0.8056119084358215,0.1478642076253891,0.35058698058128357,0.5617572069168091
0.3863932490348816,0.8210479021072388,0.8053003549575806,0.3410557508468628,0.37981706857681274,0.5619486570358276
0.38671875,1.5003775358200073,0.80498868227005,0.7046273350715637,0.5732454657554626,0.5616768002510071
0.3870442807674408,1.5914061069488525,0.8046825528144836,0.8986274600028992,0.7424364686012268,0.5614234209060669
0.3873698115348816,1.7530865669250488,0.8044032454490662,1.2767890691757202,1.2365169525146484,0.56098872423172
0.3876953125,1.16959810256958,0.804067075252533,0.8182348012924194,0.8034201860427856,0.5612185597419739
0.3880208432674408,1.2744783163070679,0.8037663102149963,1.2822036743164062,1.1158608198165894,0.560541570186615
0.3883463740348816,0.6423287391662598,0.8034685850143433,0.7536784410476685,1.0335369110107422,0.5605911612510681
0.388671875,0.22183643281459808,0.8031781315803528,1.0160717964172363,1.0552042722702026,0.5603238344192505
0.3889974057674408,0.9247947335243225,0.8028767108917236,0.21135729551315308,0.4423246681690216,0.5599918961524963
0.3893229365348816,0.6978751420974731,0.8025742769241333,0.10710520297288895,0.5444037914276123,0.5600313544273376
0.3896484375,0.5677363872528076,0.8022766709327698,0.2733420729637146,0.2317068725824356,0.5593891143798828
0.3899739682674408,1.2219656705856323,0.8019848465919495,0.48529571294784546,0.5369261503219604,0.5597581267356873
0.3902994990348816,0.6692432761192322,0.8016861081123352,0.27557358145713806,0.2804523706436157,0.5588588118553162
0.390625,1.1933677196502686,0.8013866543769836,0.39617329835891724,0.41683492064476013,0.5592067241668701
0.3909505307674408,0.26896461844444275,0.8011029958724976,0.5562049746513367,0.5108245611190796,0.5587418675422668
0.3912760615348816,1.1745872497558594,0.8008123636245728,0.8288912773132324,0.7855274677276611,0.5585794448852539
0.3916015625,2.2925682067871094,0.8005186915397644,1.624208927154541,1.5401943922042847,0.5584209561347961
0.3919270932674408,1.8958929777145386,0.8002264499664307,1.102413535118103,1.4626142978668213,0.5581308007240295
0.3922526240348816,2.2809622287750244,0.7999370694160461,1.4811230897903442,1.6355090141296387,0.5581908822059631
0.392578125,1.8665212392807007,0.7996568083763123,1.1137661933898926,1.5229895114898682,0.557390570640564
0.3929036557674408,2.4250011444091797,0.799363374710083,1.7015708684921265,2.020050287246704,0.5581730008125305
0.3932291865348816,1.9640216827392578,0.7990620732307434,1.3450584411621094,1.5453424453735352,0.5567233562469482
0.3935546875,1.8461172580718994,0.7988021969795227,1.4013456106185913,1.6477729082107544,0.557671308517456
0.3938802182674408,1.6373203992843628,0.798538327217102,0.9870160222053528,1.2166303396224976,0.5568939447402954
0.3942057490348816,1.6891127824783325,0.7982274889945984,1.1323407888412476,1.2548233270645142,0.5565279126167297
0.39453125,2.498789072036743,0.7979403734207153,1.9297561645507812,2.028214693069458,0.5570276975631714
0.3948567807674408,2.0348665714263916,0.7976600527763367,1.8265540599822998,1.8763409852981567,0.5559845566749573
0.3951823115348816,2.1916491985321045,0.797417402267456,2.0178651809692383,2.0731041431427,0.5564453601837158
0.3955078125,2.0576629638671875,0.7970807552337646,2.197716236114502,2.18855881690979,0.5559978485107422
0.3958333432674408,1.5923497676849365,0.7968335747718811,2.169250726699829,2.1189706325531006,0.5555918216705322
0.3961588740348816,0.6697197556495667,0.7965357899665833,1.1928393840789795,1.7291131019592285,0.5558968186378479
0.396484375,0.8609580993652344,0.7962924838066101,1.6397731304168701,1.7786755561828613,0.5551266670227051
0.3968099057674408,0.16136157512664795,0.7960069179534912,0.7096654176712036,0.9688827395439148,0.555310070514679
0.3971354365348816,0.0889289602637291,0.7957376837730408,0.7830471396446228,0.8316100835800171,0.5550170540809631
0.3974609375,0.37704962491989136,0.7954496741294861,1.0928107500076294,1.0005308389663696,0.5546623468399048
0.3977864682674408,0.6008641123771667,0.7951960563659668,0.34422340989112854,0.7444970011711121,0.5545346140861511
0.3981119990348816,0.657927930355072,0.7949420213699341,1.3996171951293945,1.3280574083328247,0.5544847249984741
0.3984375,1.2693262100219727,0.7946329116821289,1.3744707107543945,1.316238284111023,0.5538907051086426
0.3987630307674408,1.7592192888259888,0.7943540215492249,1.6609760522842407,1.787638783454895,0.5543628931045532
0.3990885615348816,2.2308037281036377,0.7941204309463501,1.787292718887329,1.9080666303634644,0.55339115858078
0.3994140625,2.81166672706604,0.7938701510429382,2.0989975929260254,2.0915298461914062,0.5539432764053345
0.3997395932674408,2.0802721977233887,0.7935765385627747,1.2963769435882568,1.717471957206726,0.5533161163330078
0.4000651240348816,2.5872867107391357,0.7933068871498108,1.7947876453399658,1.8220975399017334,0.5531619191169739
0.400390625,1.7829291820526123,0.7930785417556763,1.0052242279052734,1.242067575454712,0.553277313709259
0.4007161557674408,2.1781504154205322,0.7927980422973633,1.402364730834961,1.5425260066986084,0.5526753067970276
0.4010416865348816,2.0875113010406494,0.7925304770469666,1.3184926509857178,1.3616694211959839,0.5528483986854553
0.4013671875,2.046825647354126,0.7922707796096802,1.2877111434936523,1.4485093355178833,0.5524680018424988
0.4016927182674408,2.957095146179199,0.7920132279396057,2.223094940185547,2.2496492862701416,0.5524585247039795
0.4020182490348816,2.4408891201019287,0.7917552590370178,1.8794610500335693,2.118191719055176,0.5520682334899902
0.40234375,3.1399881839752197,0.7914956212043762,2.617014169692993,2.7054243087768555,0.5520594120025635
0.4026692807674408,2.6886537075042725,0.7912378311157227,2.5813839435577393,2.4963927268981934,0.5518404245376587
0.4029948115348816,1.7603329420089722,0.7909911274909973,1.9038912057876587,1.9476475715637207,0.5514415502548218
0.4033203125,1.4566553831100464,0.790736973285675,1.4723354578018188,1.7064553499221802,0.5516210794448853
0.4036458432674408,1.0129261016845703,0.7904862761497498,1.4652611017227173,1.5330009460449219,0.5512070655822754
0.4039713740348816,1.0787321329116821,0.7902251482009888,0.8075667023658752,1.0133320093154907,0.5508171319961548
0.404296875,1.123910903930664,0.7899793386459351,1.4054514169692993,1.234435796737671,0.5511887073516846
0.4046224057674408,0.6932067275047302,0.7897248268127441,1.005110502243042,1.1464306116104126,0.5504036545753479
0.4049479365348816,0.9364172220230103,0.7894716858863831,1.191697120666504,1.41222083568573,0.5505286455154419
0.4052734375,1.0219866037368774,0.7892211079597473,1.7743933200836182,1.754422664642334,0.5506194829940796
0.4055989682674408,0.37069645524024963,0.7889800667762756,1.0194395780563354,1.2744526863098145,0.5496340990066528
0.4059244990348816,0.8373968005180359,0.7887514233589172,1.4015324115753174,1.4121158123016357,0.5505011081695557
0.40625,1.2560027837753296,0.788478434085846,1.100663661956787,1.098997712135315,0.5492345690727234
0.4065755307674408,1.3236702680587769,0.7882466316223145,0.8339412808418274,0.9299339652061462,0.550044596195221
0.4069010615348816,1.2972644567489624,0.7880079746246338,0.7014729380607605,0.8405330777168274,0.549024224281311
0.4072265625,1.6733771562576294,0.787756621837616,0.8865178823471069,0.7579120993614197,0.5497101545333862
0.4075520932674408,0.7134963870048523,0.7875118851661682,0.11678435653448105,0.3073599934577942,0.5486350655555725
0.4078776240348816,1.3927205801010132,0.7872733473777771,0.6532699465751648,0.6452221274375916,0.5492343306541443
0.408203125,1.2905586957931519,0.787036657333374,0.6235687136650085,0.7479701638221741,0.5487682223320007
0.4085286557674408,1.8931677341461182,0.7867918014526367,1.1394157409667969,1.1424286365509033,0.5481715202331543
0.4088541865348816,2.21114444732666,0.7865608930587769,1.434448480606079,1.4195853471755981,0.5490784645080566
0.4091796875,1.540252447128296,0.786320149898529,0.7749091386795044,1.057784080505371,0.5476913452148438
0.4095052182674408,2.571099281311035,0.7860968112945557,1.8286278247833252,1.7388283014297485,0.5483666658401489
0.4098307490348816,1.8546109199523926,0.7858599424362183,1.399991512298584,1.3893635272979736,0.547985851764679
0.41015625,1.641793966293335,0.7856137156486511,1.1530494689941406,1.1414190530776978,0.5475581884384155
0.4104817807674408,1.3956671953201294,0.7853702902793884,1.0374637842178345,1.0009549856185913,0.5478214621543884
0.4108073115348816,0.8008951544761658,0.7851570248603821,0.4666210114955902,0.596113920211792,0.5472874641418457
0.4111328125,1.8355714082717896,0.784923255443573,1.1464855670928955,1.0071464776992798,0.547412633895874
0.4114583432674408,1.3314054012298584,0.7846911549568176,1.1172306537628174,0.9956254363059998,0.546886682510376
0.4117838740348816,1.353613257408142,0.7844504117965698,0.8649669289588928,0.8611331582069397,0.547207236289978
0.412109375,1.350351333618164,0.7842192649841309,1.1197682619094849,1.013169288635254,0.5465862154960632
0.4124349057674408,0.9462950229644775,0.7840107679367065,1.0050984621047974,0.9641920924186707,0.5465380549430847
0.4127604365348816,0.879217803478241,0.7837813496589661,0.749254047870636,0.7436243295669556,0.546674907207489
0.4130859375,0.37047475576400757,0.7835529446601868,0.9095038771629333,0.732450008392334,0.5458546280860901
0.4134114682674408,0.7207402586936951,0.783340573310852,0.06585156917572021,0.10398707538843155,0.546471118927002
0.4137369990348816,0.5913130640983582,0.7831608653068542,0.24512912333011627,0.09846565127372742,0.5455590486526489
0.4140625,0.8554323315620422,0.782875120639801,0.08804861456155777,0.14443179965019226,0.5459989905357361
0.4143880307674408,1.0971990823745728,0.7825747132301331,0.39426276087760925,0.3806709051132202,0.5454301238059998
0.4147135615348816,0.7521607279777527,0.7824018001556396,0.3063877820968628,0.25547030568122864,0.5454363226890564
0.4150390625,1.071610689163208,0.7822853922843933,0.46688130497932434,0.4890623390674591,0.5454666614532471
0.4153645932674408,0.3849758505821228,0.7820058465003967,0.40728333592414856,0.2869528532028198,0.5447819828987122
0.4156901240348816,1.1311291456222534,0.7817538380622864,0.37170979380607605,0.19788086414337158,0.545392632484436
0.416015625,1.1808053255081177,0.7815839052200317,0.4236982762813568,0.42783933877944946,0.5444692969322205
0.4163411557674408,1.0528916120529175,0.7814390659332275,0.2783656120300293,0.330544114112854,0.5448695421218872
0.4166666865348816,1.6317692995071411,0.7811377048492432,0.8966035842895508,0.8080349564552307,0.5444779396057129
0.4169921875,1.054560661315918,0.7809394598007202,0.4930855631828308,0.6058964133262634,0.5442976355552673
0.4173177182674408,1.6039074659347534,0.7807327508926392,0.9504215121269226,0.7547324895858765,0.5443898439407349
0.4176432490348816,1.1576396226882935,0.7805187702178955,0.9144410490989685,0.8244351744651794,0.5440374612808228
0.41796875,0.6283617615699768,0.7802865505218506,0.4671534597873688,0.5879491567611694,0.5439541339874268
0.4182942807674408,1.0509337186813354,0.7800873517990112,0.3675108551979065,0.21573153138160706,0.5438995361328125
0.4186198115348816,0.6937301158905029,0.779900074005127,0.3086329400539398,0.2588329017162323,0.5434026718139648
0.4189453125,1.3292019367218018,0.7796721458435059,0.5991167426109314,0.28274527192115784,0.5438465476036072
0.4192708432674408,0.9843894839286804,0.7794329524040222,0.5811818242073059,0.31731951236724854,0.5430566668510437
0.4195963740348816,0.9579031467437744,0.7792460918426514,0.4821637272834778,0.2551690936088562,0.5432859063148499
0.419921875,0.9033291935920715,0.7790719270706177,0.47020986676216125,0.27083325386047363,0.5430529117584229
0.4202474057674408,0.4952969253063202,0.7788665890693665,0.5100014209747314,0.3126220405101776,0.5427677035331726
0.4205729365348816,0.7699598670005798,0.7786365747451782,0.008682569488883018,0.15722247958183289,0.5427865386009216
0.4208984375,0.6387773752212524,0.7784320116043091,0.25069522857666016,0.3552514612674713,0.5426129102706909
0.4212239682674408,1.2766693830490112,0.7782594561576843,0.5318911671638489,0.6983235478401184,0.5422866940498352
0.4215494990348816,1.359063982963562,0.7780492901802063,0.5818883776664734,0.8421258330345154,0.5423207879066467
0.421875,1.4651743173599243,0.7778369188308716,0.7115212678909302,0.8189345598220825,0.5421945452690125
0.4222005307674408,1.5257066488265991,0.7776283025741577,0.8423064351081848,0.970058798789978,0.5417558550834656
0.4225260615348816,0.995810866355896,0.7774431705474854,0.407753586769104,0.7224368453025818,0.5422101616859436
0.4228515625,1.3710111379623413,0.777252733707428,0.6378173828125,0.7789329886436462,0.5413960218429565
0.4231770932674408,1.183577299118042,0.7770500779151917,0.45783329010009766,0.6900756359100342,0.54173743724823
0.4235026240348816,1.55742347240448,0.7768495082855225,0.8073164224624634,0.7900745868682861,0.5415937304496765
0.423828125,1.854952096939087,0.7766640186309814,1.170896291732788,1.2389928102493286,0.5409650206565857
0.4241536557674408,1.6344542503356934,0.7764732837677002,1.083885669708252,1.2788405418395996,0.5416355133056641
0.4244791865348816,1.9470487833023071,0.7762784361839294,1.4423829317092896,1.433263897895813,0.5405067205429077
0.4248046875,1.5123035907745361,0.7760741114616394,1.338476538658142,1.4307197332382202,0.5412715673446655
0.4251302182674408,1.268092393875122,0.7758893966674805,1.1472665071487427,1.262582540512085,0.5405659675598145
0.4254557490348816,0.9748035073280334,0.7757219672203064,0.9596322178840637,1.0207985639572144,0.5405852198600769
0.42578125,0.6661787033081055,0.7755207419395447,0.8277097344398499,0.9355694651603699,0.5406842231750488
0.4261067807674408,0.8440938591957092,0.7753214836120605,0.49218663573265076,0.5089373588562012,0.5400121808052063
0.4264323115348816,0.7921880483627319,0.7751390337944031,0.7204928994178772,0.6748816967010498,0.5407479405403137
0.4267578125,0.9079943895339966,0.774969756603241,0.8632899522781372,0.7939217686653137,0.5394600629806519
0.4270833432674408,0.4931308627128601,0.7747708559036255,0.9305651187896729,0.8057279586791992,0.5405959486961365
0.4274088740348816,0.22969144582748413,0.7745832800865173,0.9079759120941162,0.919519305229187,0.5392595529556274
0.427734375,0.3179204761981964,0.774395763874054,0.725252628326416,0.7846376895904541,0.5399753451347351
0.4280599057674408,0.5775642395019531,0.7742137312889099,0.7539992332458496,0.833710789680481,0.5396785736083984
0.4283854365348816,0.9702898859977722,0.7740433216094971,0.6080570220947266,0.8195496201515198,0.5389761328697205
0.4287109375,1.2250707149505615,0.7738541960716248,0.7919027805328369,0.8938616514205933,0.539862334728241
0.4290364682674408,1.5180425643920898,0.7736796736717224,0.7822579741477966,0.7950972318649292,0.5385401248931885
0.4293619990348816,1.3439011573791504,0.7734919190406799,0.5783166289329529,0.7294964790344238,0.5394245386123657
0.4296875,1.2041491270065308,0.773312509059906,0.4419325888156891,0.5599183440208435,0.5386415123939514
0.4300130307674408,1.460265040397644,0.7731366157531738,0.6985246539115906,0.8033928275108337,0.5387884378433228
0.4303385615348816,1.5084577798843384,0.7729845643043518,0.7654683589935303,0.9103270173072815,0.5386214256286621
0.4306640625,2.0187366008758545,0.7727866172790527,1.2460033893585205,1.1814744472503662,0.538474977016449
0.4309895932674408,2.021695852279663,0.7726017236709595,1.262603998184204,1.3928122520446777,0.5383604168891907
0.4313151240348816,2.161015272140503,0.7724272608757019,1.4540058374404907,1.499923586845398,0.5381451845169067
0.431640625,2.258328676223755,0.7722842693328857,1.6390165090560913,1.6561039686203003,0.5383022427558899
0.4319661557674408,1.884848952293396,0.7721059322357178,1.4362021684646606,1.5645447969436646,0.5376762747764587
0.4322916865348816,1.7741799354553223,0.7718997001647949,1.377684235572815,1.3826913833618164,0.5380377769470215
0.4326171875,1.4407204389572144,0.7717304229736328,1.1237460374832153,1.1930944919586182,0.5378896594047546
0.4329427182674408,1.4415775537490845,0.7715991735458374,1.1790424585342407,1.1967746019363403,0.5371986627578735
0.4332682490348816,1.2695989608764648,0.7714403867721558,1.0035552978515625,1.0642694234848022,0.538064181804657
0.43359375,1.2517484426498413,0.7712252140045166,1.080155372619629,1.1733819246292114,0.5371471047401428
0.4339192807674408,1.306004285812378,0.7710655331611633,1.1976946592330933,1.2115395069122314,0.5373279452323914
0.4342448115348816,1.0041956901550293,0.7709393501281738,1.166873812675476,1.1774533987045288,0.5373783707618713
0.4345703125,0.9153537750244141,0.7707749009132385,1.2537881135940552,1.2689815759658813,0.5369063019752502
0.4348958432674408,0.27576491236686707,0.7705581784248352,0.9890624284744263,0.9866079092025757,0.5369545221328735
0.4352213740348816,0.09627523273229599,0.7703868746757507,0.6818267703056335,0.808346152305603,0.536968469619751
0.435546875,0.2781546711921692,0.7702712416648865,0.5156012773513794,0.6058952808380127,0.5365273952484131
0.4358724057674408,0.5257743000984192,0.7701395750045776,0.5416325330734253,0.5210147500038147,0.5366209149360657
0.4361979365348816,0.7555755972862244,0.769923746585846,0.16793803870677948,0.30475273728370667,0.5363576412200928
0.4365234375,0.8108410835266113,0.7697548270225525,0.3619803488254547,0.3692098557949066,0.5365322232246399
0.4368489682674408,0.9370686411857605,0.7696096897125244,0.19651584327220917,0.22507235407829285,0.5358993411064148
0.4371744990348816,0.8963905572891235,0.7694984674453735,0.25456783175468445,0.37526410818099976,0.5364757776260376
0.4375,1.0966581106185913,0.7692954540252686,0.4938128590583801,0.5324203968048096,0.5355011820793152
0.4378255307674408,1.4477239847183228,0.7691459655761719,0.7010914087295532,0.7063422203063965,0.5360247492790222
0.4381510615348816,1.4928219318389893,0.7689580917358398,0.7438535690307617,0.8411194086074829,0.5357796549797058
0.4384765625,1.74602210521698,0.7688524723052979,0.9850451946258545,0.905676543712616,0.5354422926902771
0.4388020932674408,1.6721911430358887,0.7686945199966431,0.9292138814926147,0.9722795486450195,0.5357199907302856
0.4391276240348816,1.662154197692871,0.7685585618019104,0.9837647676467896,1.0157017707824707,0.535293698310852
0.439453125,1.5956025123596191,0.7683261632919312,0.9790454506874084,0.9837747812271118,0.5353344082832336
0.4397786557674408,1.3760558366775513,0.7681993842124939,0.7797537446022034,0.8833721876144409,0.535249650478363
0.4401041865348816,1.4667032957077026,0.7680505514144897,0.9378953576087952,0.8847301006317139,0.5350130796432495
0.4404296875,1.2362453937530518,0.7679163217544556,0.677473783493042,0.7679776549339294,0.5348612070083618
0.4407552182674408,1.3955589532852173,0.7677550911903381,0.8888502717018127,0.9301455616950989,0.5352808833122253
0.4410807490348816,1.2930861711502075,0.7676183581352234,0.8389343023300171,0.8787041306495667,0.534288763999939
0.44140625,1.2483465671539307,0.7676039338111877,0.8307459950447083,0.8631017804145813,0.5352250337600708
0.4417317807674408,1.2823374271392822,0.7673160433769226,1.048050880432129,0.9683007001876831,0.5342915654182434
0.4420573115348816,0.7555291652679443,0.7671122550964355,0.6756971478462219,0.7232323288917542,0.5345001816749573
0.4423828125,0.843981146812439,0.7669417858123779,0.6862294673919678,0.7198373079299927,0.5346822738647461
0.4427083432674408,0.557077944278717,0.7669348120689392,0.4622286260128021,0.4806233048439026,0.5337845683097839
0.4430338740348816,0.6801884770393372,0.7667471766471863,0.23396115005016327,0.26931822299957275,0.5348731875419617
0.443359375,0.8298704028129578,0.7667417526245117,0.3669220805168152,0.2993510067462921,0.5335707664489746
0.4436849057674408,0.7232739925384521,0.7664830684661865,0.11696852743625641,0.14399664103984833,0.5340295433998108
0.4440104365348816,0.9898392558097839,0.7662918567657471,0.4352067708969116,0.33060622215270996,0.5342252254486084
0.4443359375,0.7478241920471191,0.7660374641418457,0.2534371018409729,0.2357162982225418,0.5331252813339233
0.4446614682674408,0.7928952574729919,0.7660894393920898,0.2537577152252197,0.24017570912837982,0.5341925024986267
0.4449869990348816,0.7744401693344116,0.7660588622093201,0.18176749348640442,0.13977108895778656,0.5330321788787842
0.4453125,0.8389981985092163,0.7657141089439392,0.10872194170951843,0.14167730510234833,0.533632755279541
0.4456380307674408,1.1636936664581299,0.7656480073928833,0.4183748960494995,0.3670980930328369,0.5332281589508057
0.4459635615348816,1.1668633222579956,0.7656044363975525,0.41341596841812134,0.45533812046051025,0.532916784286499
0.4462890625,1.301938772201538,0.7656497359275818,0.6571221947669983,0.6057530641555786,0.5332863330841064
0.4466145932674408,1.1198418140411377,0.7650994658470154,0.5239865779876709,0.5599262714385986,0.5327664017677307
0.4469401240348816,1.061904788017273,0.7649675607681274,0.4826701283454895,0.5524943470954895,0.5330778956413269
0.447265625,1.041843056678772,0.7649731040000916,0.5508894920349121,0.5481078624725342,0.5329307317733765
0.4475911557674408,0.853547215461731,0.7649158239364624,0.2201252430677414,0.26732581853866577,0.5324210524559021
0.4479166865348816,1.0698647499084473,0.7647490501403809,0.4571631848812103,0.36672070622444153,0.5330861210823059
0.4482421875,1.0190110206604004,0.764666736125946,0.3212611675262451,0.3262990117073059,0.5320121049880981
0.4485677182674408,1.2507630586624146,0.764567494392395,0.6075214743614197,0.5082255601882935,0.5325459837913513
0.4488932490348816,1.1578313112258911,0.7643267512321472,0.6962788105010986,0.5691041946411133,0.5326284766197205
0.44921875,0.8841937184333801,0.7642167210578918,0.4170319437980652,0.37807005643844604,0.5323427319526672
0.4495442807674408,0.9596689343452454,0.7640758156776428,0.5780302882194519,0.43745723366737366,0.5329364538192749
0.4498698115348816,0.6340199708938599,0.7639604806900024,0.23299486935138702,0.18436630070209503,0.5318030118942261
0.4501953125,0.8968728184700012,0.7638610601425171,0.19831347465515137,0.08727440983057022,0.5323613882064819
0.4505208432674408,0.9652506709098816,0.7637906074523926,0.2593914270401001,0.22925807535648346,0.5312362909317017
0.4508463740348816,1.0924583673477173,0.7635950446128845,0.34677553176879883,0.39861273765563965,0.5320895910263062
0.451171875,1.238792061805725,0.7634692788124084,0.6248379349708557,0.5615646839141846,0.5319286584854126
0.4514974057674408,0.962060272693634,0.7633532285690308,0.3474810719490051,0.4348830282688141,0.5314909219741821
0.4518229365348816,1.064629316329956,0.7632725238800049,0.47709348797798157,0.4763084053993225,0.5321500301361084
0.4521484375,0.9334412217140198,0.7631112933158875,0.32441967725753784,0.3938106894493103,0.5309525728225708
0.4524739682674408,0.9695194363594055,0.762986421585083,0.2588139474391937,0.3814510405063629,0.5317647457122803
0.4527994990348816,1.1626800298690796,0.7629027962684631,0.45225954055786133,0.5499826073646545,0.530730664730072
0.453125,1.2664449214935303,0.7628059387207031,0.5278249979019165,0.6636844277381897,0.5308500528335571
0.4534505307674408,1.4864718914031982,0.7626410126686096,0.8669518828392029,0.9035144448280334,0.5311840772628784
0.4537760615348816,1.2724183797836304,0.7625176310539246,0.726823627948761,0.8559709787368774,0.5314533114433289
0.4541015625,1.2086400985717773,0.7624383568763733,0.7569674253463745,0.846142590045929,0.5312908291816711
0.4544270932674408,1.0617644786834717,0.7623313069343567,0.6539830565452576,0.7740798592567444,0.5305240750312805
0.4547526240348816,0.9614635109901428,0.7621951103210449,0.4759836196899414,0.5889445543289185,0.5308936238288879
0.455078125,1.0774424076080322,0.7620735764503479,0.648729145526886,0.6497504115104675,0.53010094165802
0.4554036557674408,0.9173378348350525,0.7619955539703369,0.40433406829833984,0.48677417635917664,0.52980637550354
0.4557291865348816,1.1517547369003296,0.7618976831436157,0.6777839064598083,0.6187900900840759,0.5308508276939392
0.4560546875,1.009977102279663,0.7617579102516174,0.68655925989151,0.6835966110229492,0.5305031538009644
0.4563802182674408,0.8530182838439941,0.7616337537765503,0.6175575852394104,0.6133502125740051,0.5305697321891785
0.4567057490348816,0.7681160569190979,0.7615461349487305,0.6770060658454895,0.6148920059204102,0.5311905741691589
0.45703125,0.4182462990283966,0.7614584565162659,0.4265204966068268,0.44585520029067993,0.5296971201896667
0.4573567807674408,0.6106687784194946,0.7613455057144165,0.2696889042854309,0.250201553106308,0.5303381681442261
0.4576823115348816,0.6045304536819458,0.7612242102622986,0.1572120040655136,0.1732335090637207,0.5300436615943909
0.4580078125,0.8074166178703308,0.7611164450645447,0.0464542955160141,0.13889053463935852,0.5295517444610596
0.4583333432674408,0.885461151599884,0.7610348463058472,0.19016088545322418,0.1482207328081131,0.5308364033699036
0.4586588740348816,0.8073659539222717,0.7609248757362366,0.05171264335513115,0.15255433320999146,0.5296520590782166
0.458984375,0.8885372877120972,0.7608274221420288,0.1635942906141281,0.19660769402980804,0.53013676404953
0.4593099057674408,0.9014943242073059,0.7607070207595825,0.16450807452201843,0.2627045214176178,0.529982328414917
0.4596354365348816,1.0730174779891968,0.760617196559906,0.3168115019798279,0.42576754093170166,0.5290150046348572
0.4599609375,1.2185074090957642,0.7605252861976624,0.45898404717445374,0.5780038237571716,0.5296416878700256
0.4602864682674408,1.3635965585708618,0.7604439854621887,0.6032549142837524,0.7007675766944885,0.52911776304245
0.4606119990348816,1.5250393152236938,0.7603241801261902,0.7918946146965027,0.8484606146812439,0.5300272107124329
0.4609375,1.5079152584075928,0.7602183222770691,0.7904443740844727,0.8705909252166748,0.5291944742202759
0.4612630307674408,1.5231879949569702,0.7601372599601746,0.8951250314712524,0.9296582341194153,0.5301119685173035
0.4615885615348816,1.375929594039917,0.7600485682487488,0.7661175727844238,0.8714813590049744,0.5289876461029053
0.4619140625,1.3661973476409912,0.75994873046875,0.769201934337616,0.8168074488639832,0.5290235877037048
0.4622395932674408,1.4053831100463867,0.7598422169685364,0.86481773853302,0.8995227217674255,0.5290911197662354
0.4625651240348816,1.3120403289794922,0.7597596049308777,0.768466591835022,0.8345551490783691,0.5285494923591614
0.462890625,1.4224060773849487,0.7596859335899353,0.9778134822845459,0.9495251178741455,0.529356837272644
0.4632161557674408,1.238533854484558,0.7595736980438232,0.8610123991966248,0.9127100110054016,0.5287865400314331
0.4635416865348816,1.2123210430145264,0.7594928741455078,0.9205470085144043,0.9007845520973206,0.5292108654975891
0.4638671875,1.0860230922698975,0.7593981623649597,0.922743022441864,0.9203333258628845,0.5285924673080444
0.4641927182674408,0.7872911095619202,0.7593100666999817,0.7497207522392273,0.7708948254585266,0.5284255743026733
0.4645182490348816,0.7357959747314453,0.7592277526855469,0.7057176232337952,0.668257474899292,0.5284366607666016
0.46484375,0.4964824616909027,0.759143590927124,0.5078021883964539,0.5293710231781006,0.5280410647392273
0.4651692807674408,0.5594480633735657,0.7590436339378357,0.4044279456138611,0.40870654582977295,0.5285612344741821
0.4654948115348816,0.5749689340591431,0.758959174156189,0.31585893034935,0.3227735459804535,0.5282008051872253
0.4658203125,0.5407276153564453,0.7588966488838196,0.26830941438674927,0.25514933466911316,0.5283471345901489
0.4661458432674408,0.611319363117218,0.758827269077301,0.19360534846782684,0.15281875431537628,0.5282906293869019
0.4664713740348816,0.632020115852356,0.7587173581123352,0.1377691924571991,0.1330076903104782,0.5277643799781799
0.466796875,0.7252765893936157,0.7586091756820679,0.06312093138694763,0.12457308918237686,0.5284060835838318
0.4671224057674408,0.8923603296279907,0.7585538625717163,0.21846023201942444,0.23093324899673462,0.5275691747665405
0.4674479365348816,1.0331487655639648,0.7584876418113708,0.3057963252067566,0.34648755192756653,0.5281727910041809
0.4677734375,1.2102984189987183,0.75840163230896,0.4564889371395111,0.4715471565723419,0.5281071066856384
0.4680989682674408,1.3226438760757446,0.7582924365997314,0.5643686056137085,0.5525529980659485,0.5278011560440063
0.4684244990348816,1.3668566942214966,0.7582520246505737,0.6367186307907104,0.6335979104042053,0.527958869934082
0.46875,1.3666325807571411,0.7581712603569031,0.6415489912033081,0.665540337562561,0.5281698107719421
0.4690755307674408,1.348323941230774,0.7580892443656921,0.6772822141647339,0.6669939160346985,0.5274367332458496
0.4694010615348816,1.314576268196106,0.758003830909729,0.6505687832832336,0.6818049550056458,0.5281152725219727
0.4697265625,1.3233600854873657,0.7579368948936462,0.6586079001426697,0.660834550857544,0.5276657938957214
0.4700520932674408,1.3987605571746826,0.7578730583190918,0.7889845967292786,0.7706002593040466,0.527605414390564
0.4703776240348816,1.3589870929718018,0.7577925324440002,0.766816258430481,0.7862897515296936,0.5277506113052368
0.470703125,1.364471673965454,0.7577078938484192,0.8708800077438354,0.8307876586914062,0.5276150703430176
0.4710286557674408,1.2639057636260986,0.7576395869255066,0.8230012655258179,0.8521491289138794,0.527336597442627
0.4713541865348816,1.1354948282241821,0.757584810256958,0.7899137735366821,0.7844142317771912,0.5275314450263977
0.4716796875,1.0331048965454102,0.7575317025184631,0.7556316256523132,0.7421325445175171,0.527314305305481
0.4720052182674408,0.8141046762466431,0.7574440240859985,0.5701535940170288,0.5940868258476257,0.527130663394928
0.4723307490348816,0.7977156639099121,0.7573493123054504,0.4946383833885193,0.4819907248020172,0.5272995233535767
0.47265625,0.8256476521492004,0.7573047876358032,0.3868498206138611,0.42549988627433777,0.5270097255706787
0.4729817807674408,0.8202991485595703,0.7572456002235413,0.44462278485298157,0.41540271043777466,0.5270856618881226
0.4733073115348816,0.8099401593208313,0.7571760416030884,0.4037461578845978,0.4004926085472107,0.5268028974533081
0.4736328125,0.7265389561653137,0.7570802569389343,0.3575139343738556,0.3602561354637146,0.5273365378379822
0.4739583432674408,0.694410502910614,0.7570383548736572,0.3079216480255127,0.2970561981201172,0.5263885259628296
0.4742838740348816,0.7175332903862,0.7569787502288818,0.14261099696159363,0.17793799936771393,0.5272995233535767
0.474609375,0.7510761022567749,0.7569310665130615,0.11272583901882172,0.07620204985141754,0.5266371369361877
0.4749349057674408,0.9378557801246643,0.7568474411964417,0.1823970228433609,0.17175830900669098,0.5264726877212524
0.4752604365348816,1.0464296340942383,0.7567873597145081,0.3135281205177307,0.2855774760246277,0.5273187756538391
0.4755859375,1.0931851863861084,0.7567339539527893,0.3978820741176605,0.3865635097026825,0.5261010527610779
0.4759114682674408,1.108635425567627,0.7566876411437988,0.42521342635154724,0.41336750984191895,0.5270341634750366
0.4762369990348816,1.0546752214431763,0.7566132545471191,0.44876280426979065,0.40908652544021606,0.5266095399856567
0.4765625,1.0317585468292236,0.7565433382987976,0.3786533772945404,0.39157313108444214,0.5264161825180054
0.4768880307674408,1.0228450298309326,0.7565021514892578,0.3815831243991852,0.35659855604171753,0.5268417000770569
0.4772135615348816,1.091741681098938,0.7564612627029419,0.42016714811325073,0.4098474979400635,0.5262632369995117
0.4775390625,1.1675655841827393,0.7563875317573547,0.5007242560386658,0.4716648459434509,0.5267086625099182
0.4778645932674408,1.1856712102890015,0.7563414573669434,0.5992718935012817,0.5504615306854248,0.5262531042098999
0.4781901240348816,1.1415345668792725,0.7562902569770813,0.5802181363105774,0.5794541835784912,0.5265576243400574
0.478515625,1.0370694398880005,0.756231963634491,0.5734310150146484,0.5302523970603943,0.52637779712677
0.4788411557674408,0.9755961298942566,0.7561854124069214,0.4920349717140198,0.4718433618545532,0.5262737274169922
0.4791666865348816,0.884224534034729,0.7561269998550415,0.4203128218650818,0.380569726228714,0.5263833403587341
0.4794921875,0.8706420660018921,0.7560820579528809,0.3454321026802063,0.30211418867111206,0.526214599609375
0.4798177182674408,0.953011155128479,0.7560277581214905,0.3208501935005188,0.30283084511756897,0.525995135307312
0.4801432490348816,0.974212110042572,0.7559854388237,0.3955530524253845,0.3392483592033386,0.526475191116333
0.48046875,1.02818763256073,0.755932629108429,0.4217241704463959,0.4000062346458435,0.5256519317626953
0.4807942807674408,0.9466451406478882,0.7558861970901489,0.43850553035736084,0.38664180040359497,0.5264009237289429
0.4811198115348816,0.8878795504570007,0.7558304071426392,0.34504473209381104,0.32641130685806274,0.5256839990615845
0.4814453125,0.9085347056388855,0.7558011412620544,0.2925574779510498,0.2895246744155884,0.5262453556060791
0.4817708432674408,0.9032341241836548,0.7557452917098999,0.28577062487602234,0.2801569402217865,0.5255563855171204
0.4820963740348816,1.0354397296905518,0.7557064890861511,0.32474711537361145,0.35887035727500916,0.526210606098175
0.482421875,1.0821750164031982,0.7556692361831665,0.42361557483673096,0.43618571758270264,0.5256242752075195
0.4827474057674408,1.1365679502487183,0.7556113004684448,0.476712703704834,0.5261457562446594,0.5258001685142517
0.4830729365348816,1.152091145515442,0.755586564540863,0.5395300388336182,0.574241578578949,0.5259424448013306
0.4833984375,1.082901120185852,0.7555399537086487,0.5384602546691895,0.5654537081718445,0.5255902409553528
0.4837239682674408,1.056278944015503,0.7555086612701416,0.47848913073539734,0.5296359062194824,0.5258123278617859
0.4840494990348816,1.0134838819503784,0.7554419040679932,0.48565980792045593,0.5055316090583801,0.5258876085281372
0.484375,1.0409469604492188,0.7554272413253784,0.4479188621044159,0.5057490468025208,0.5255541205406189
0.4847005307674408,1.0708736181259155,0.7553818821907043,0.5057736039161682,0.5281491875648499,0.5256736874580383
0.4850260615348816,1.0790014266967773,0.7553406953811646,0.5483393669128418,0.5530893206596375,0.5260587334632874
0.4853515625,1.0624395608901978,0.7553137540817261,0.5619447827339172,0.5734465718269348,0.5249812602996826
0.4856770932674408,0.9657607674598694,0.7552780508995056,0.5705382823944092,0.5592100620269775,0.5262454748153687
0.4860026240348816,0.9060075879096985,0.7552375793457031,0.4778316617012024,0.49158304929733276,0.5251749753952026
0.486328125,0.8130924701690674,0.7552151679992676,0.45208850502967834,0.4263758063316345,0.5256510376930237
0.4866536557674408,0.7886910438537598,0.7551835179328918,0.33681994676589966,0.3149467408657074,0.5255386233329773
0.4869791865348816,0.8156500458717346,0.7551450133323669,0.29926350712776184,0.257954478263855,0.5255521535873413
0.4873046875,0.8003188371658325,0.7551069855690002,0.2835932970046997,0.21761728823184967,0.5252169370651245
0.4876302182674408,0.8844060897827148,0.7550769448280334,0.26150381565093994,0.19295760989189148,0.5256657600402832
0.4879557490348816,0.833755373954773,0.755052924156189,0.29911908507347107,0.19843512773513794,0.5251831412315369
0.48828125,0.8477628827095032,0.7550172209739685,0.22015511989593506,0.1602155566215515,0.5254048109054565
0.4886067807674408,0.8515845537185669,0.7549945712089539,0.21372893452644348,0.1546679586172104,0.5252446532249451
0.4889323115348816,0.8582340478897095,0.7549604177474976,0.1643686145544052,0.16426587104797363,0.525473415851593
0.4892578125,1.006821870803833,0.7549410462379456,0.26336878538131714,0.28796520829200745,0.5247348546981812
0.4895833432674408,1.0341966152191162,0.7549145221710205,0.31897568702697754,0.34963715076446533,0.5260998606681824
0.4899088740348816,1.1409907341003418,0.7548757791519165,0.4102088212966919,0.4525699019432068,0.524267315864563
0.490234375,1.1732254028320312,0.7548707723617554,0.4784461259841919,0.5184171795845032,0.5259645581245422
0.4905599057674408,1.1866151094436646,0.7548436522483826,0.5090323090553284,0.5633201599121094,0.5247864127159119
0.4908854365348816,1.2150152921676636,0.7548134326934814,0.5523773431777954,0.5988665819168091,0.5251158475875854
0.4912109375,1.1675848960876465,0.754784882068634,0.5548767447471619,0.5970197916030884,0.5254878997802734
0.4915364682674408,1.1923613548278809,0.754779577255249,0.552001953125,0.6132918000221252,0.52469402551651
0.4918619990348816,1.1962639093399048,0.7547585964202881,0.5985700488090515,0.642142653465271,0.5254514813423157
0.4921875,1.224341869354248,0.7547359466552734,0.6343591213226318,0.6724753975868225,0.5250316262245178
0.4925130307674408,1.2206131219863892,0.7547203302383423,0.6811349987983704,0.7012525796890259,0.5249584913253784
0.4928385615348816,1.1616525650024414,0.7547062635421753,0.6893616318702698,0.7038504481315613,0.525366485118866
0.4931640625,1.1234040260314941,0.7546840310096741,0.6712816953659058,0.6938608884811401,0.5248180031776428
0.4934895932674408,1.0128413438796997,0.754662811756134,0.6657142639160156,0.6699729561805725,0.5251935124397278
0.4938151240348816,0.9294039607048035,0.7546529769897461,0.5618982911109924,0.5815931558609009,0.5250091552734375
0.494140625,0.8628320097923279,0.7546411156654358,0.5292787551879883,0.521823525428772,0.5251530408859253
0.4944661557674408,0.8064641952514648,0.7546194791793823,0.45130443572998047,0.4461385905742645,0.5247816443443298
0.4947916865348816,0.8240517973899841,0.7546144127845764,0.40418681502342224,0.3854209780693054,0.5254353880882263
0.4951171875,0.7638558745384216,0.7546069025993347,0.4096180498600006,0.3671782314777374,0.5245757102966309
0.4954427182674408,0.7708495855331421,0.7545878887176514,0.31689172983169556,0.2910881042480469,0.5252382755279541
0.4957682490348816,0.724235475063324,0.7545692324638367,0.32691338658332825,0.26667970418930054,0.5248883366584778
0.49609375,0.6904447078704834,0.7545629143714905,0.21803079545497894,0.18281961977481842,0.524882972240448
0.4964192807674408,0.7501243352890015,0.7545652389526367,0.11467215418815613,0.07609305530786514,0.5248496532440186
0.4967448115348816,0.7989636063575745,0.7545494437217712,0.0934378057718277,0.06714468449354172,0.5251033306121826
0.4970703125,0.950001060962677,0.754564106464386,0.19999095797538757,0.19258590042591095,0.5246652364730835
0.4973958432674408,0.9924936890602112,0.7545728087425232,0.26452505588531494,0.27142947912216187,0.5249252319335938
0.4977213740348816,1.0651881694793701,0.7545671463012695,0.3342030942440033,0.3451220989227295,0.5250257253646851
0.498046875,1.103606104850769,0.7545008659362793,0.3906942307949066,0.40244534611701965,0.5246275663375854
0.4983724057674408,1.1036456823349,0.7544731497764587,0.412247896194458,0.4234839379787445,0.5249283313751221
0.4986979365348816,1.137542724609375,0.7545153498649597,0.4376423954963684,0.4512080252170563,0.5249037742614746
0.4990234375,1.1420800685882568,0.7545279264450073,0.4606970250606537,0.4782927632331848,0.5247526168823242
0.4993489682674408,1.2293312549591064,0.7544572949409485,0.5395987629890442,0.5465356707572937,0.5248624682426453
0.4996744990348816,1.2560209035873413,0.7545474767684937,0.6080857515335083,0.613732635974884,0.5249961018562317


==> figs/decouple/weights.csv <==
abscissa,invscale
-1.8477540016174316,2.409496545791626
-1.8539252281188965,1.5158823728561401
-1.7400951385498047,0.7720885276794434
-1.7382432222366333,1.096190094947815
-1.6906712055206299,1.2911609411239624
-1.4421817064285278,1.0601767301559448
-1.4428167343139648,2.226353645324707
-1.1775965690612793,0.9309973120689392
-1.0223822593688965,1.2513946294784546
-0.985315203666687,0.831961452960968
-0.9089515805244446,0.7227067351341248
-0.6820971369743347,0.8975185751914978
-0.4478738605976105,0.9157290458679199
-0.48261725902557373,1.0876413583755493
-0.5089553594589233,1.7360124588012695
-0.41855373978614807,1.1667641401290894
-0.4128457307815552,0.7995244860649109
-0.3907415568828583,1.0914753675460815
-0.3520057499408722,2.022310256958008
-0.12046380341053009,1.5226846933364868
-0.10821547359228134,0.8751260638237
-0.10179486125707626,1.7574459314346313
-0.07363951206207275,0.9627581834793091
0.23430131375789642,1.3423312902450562
-0.03215004876255989,0.9304864406585693
0.30337560176849365,1.1213176250457764
0.27522289752960205,0.9431500434875488
0.42632487416267395,0.9152165055274963
0.331195205450058,1.6540623903274536
0.8429481983184814,0.34225544333457947
0.32184576988220215,0.22419683635234833
0.9321259260177612,1.0868364572525024
1.1534416675567627,0.5867609977722168
0.9871028661727905,1.5612976551055908
1.4198954105377197,0.6483792662620544
1.5595437288284302,0.3702720105648041
1.681580662727356,0.24841786921024323


==> figs/decouple/wmm.csv <==
x
-1.8671875
-1.828125
-1.8020833333333333
-1.6953125
-1.6666666666666667
-1.46875
-1.4140625
-1.1354166666666665
-0.9869791666666667
-0.9609375
-0.921875
-0.6666666666666667
-0.5364583333333333
-0.49739583333333326
-0.4921875
-0.46614583333333326
-0.36458333333333326
-0.359375
-0.33333333333333326
-0.13802083333333326
-0.1328125
-0.08333333333333326
-0.078125
0.1953125
0.20052083333333348
0.34375
0.3697916666666665
0.375
0.4140625
0.6666666666666665
0.6770833333333335
1.0
1.0651041666666665
1.0729166666666665
1.3333333333333335
1.625
1.6666666666666665


==> figs/stable/meyer_powers.csv <==
x,s,m1,m2,m3
0.0,1.0,0.0,0.0,0.0
0.07827788649706457,1.0,0.0,0.0,0.0
0.15655577299412915,1.0,0.0,0.0,0.0
0.23483365949119372,1.0,0.0,0.0,0.0
0.3131115459882583,1.0,0.0,0.0,0.0
0.3913894324853229,1.0,0.0,0.0,0.0
0.46966731898238745,1.0,0.0,0.0,0.0
0.547945205479452,1.0,0.0,0.0,0.0
0.6262230919765166,1.0,0.0,0.0,0.0
0.7045009784735812,1.0,0.0,0.0,0.0
0.7827788649706457,1.0,0.0,0.0,0.0
0.8610567514677103,1.0,0.0,0.0,0.0
0.9393346379647749,1.0,0.0,0.0,0.0
1.0176125244618395,1.0,0.0,0.0,0.0
1.095890410958904,1.0,0.0,0.0,0.0
1.1741682974559686,1.0,0.0,0.0,0.0
1.2524461839530332,1.0,0.0,0.0,0.0
1.3307240704500978,1.0,0.0,0.0,0.0
1.4090019569471623,1.0,0.0,0.0,0.0
1.487279843444227,1.0,0.0,0.0,0.0
1.5655577299412915,1.0,0.0,0.0,0.0
1.643835616438356,1.0,0.0,0.0,0.0
1.7221135029354206,1.0,0.0,0.0,0.0
1.8003913894324852,1.0,0.0,0.0,0.0
1.8786692759295498,1.0,0.0,0.0,0.0
1.9569471624266144,1.0,0.0,0.0,0.0
2.035225048923679,1.0,0.0,0.0,0.0
2.1135029354207435,0.9998973147715781,0.014331855914151308,0.0,0.0
2.191780821917808,0.9973338166828322,0.07298186021210668,0.0,0.0
2.2700587084148727,0.9913338173054312,0.13138039178099942,0.0,0.0
2.3483365949119372,0.9819179907659795,0.18932622749409422,0.0,0.0
2.426614481409002,0.969118781066169,0.2466197040733901,0.0,0.0
2.5048923679060664,0.9529802902908697,0.3030634060670063,0.0,0.0
2.583170254403131,0.9335581266460993,0.3584628460812612,0.0,0.0
2.6614481409001955,0.9109192128504876,0.41262713492357384,0.0,0.0
2.73972602739726,0.8851415555404597,0.4653696393470894,0.0,0.0
2.8180039138943247,0.856313976483695,0.5165086251306412,0.0,0.0
2.8962818003913893,0.8245358065270175,0.5658678832781983,0.0,0.0
2.974559686888454,0.7899165433332769,0.6132773371801092,0.0,0.0
3.0528375733855184,0.7525754740865502,0.6585736286440594,0.0,0.0
3.131115459882583,0.71264126446571,0.7016006807764522,0.0,0.0
3.2093933463796476,0.6702515153026227,0.7422102357747065,0.0,0.0
3.287671232876712,0.6255522884525944,0.7802623657774104,0.0,0.0
3.3659491193737767,0.578697603510773,0.8156259550120872,0.0,0.0
3.4442270058708413,0.529848907108655,0.8481791515792604,0.0,0.0
3.522504892367906,0.4791745166193484,0.8778097873160913,0.0,0.0
3.6007827788649704,0.4268490401883962,0.9044157642928903,0.0,0.0
3.679060665362035,0.37305277508856294,0.9279054066107388,0.0,0.0
3.7573385518590996,0.3179710864716648,0.9481977762880449,0.0,0.0
3.835616438356164,0.26179376865806564,0.9652229521475864,0.0,0.0
3.9138943248532287,0.2047143911646417,0.9789222707430802,0.0,0.0
3.9921722113502933,0.1469296317245966,0.9892485284951237,0.0,0.0
4.070450097847358,0.08863859859732864,0.9961661443400067,0.0,0.0
4.148727984344422,0.030042144503471237,0.9996512823309601,0.0,0.0
4.227005870841487,0.0,1.0,5.218102984284677e-06,0.0
4.305283757338552,0.0,0.9991485563318079,5.31441098560601e-05,0.0
4.383561643835616,0.0,0.9974362386508343,0.00023098130814272754,0.0
4.46183953033268,0.0,0.9948645223030468,0.0006250370875049855,0.0
4.540117416829745,0.0,0.9914356230988548,0.0013201260516219912,0.0
4.61839530332681,0.0,0.987152495403952,0.0023989808503136222,0.0
4.6966731898238745,0.0,0.982018829593811,0.003941673785093358,0.0
4.774951076320939,0.0,0.9760390488740283,0.006025052191820093,0.0
4.853228962818004,0.0,0.9692183054692568,0.008722190540759714,0.0
4.931506849315069,0.0,0.9615624761840096,0.012101862117450572,0.0
5.009784735812133,0.0,0.95307815733916,0.016228033057622666,0.0
5.088062622309197,0.0,0.9437726590885023,0.021159381406437087,0.0
5.166340508806262,0.0,0.933653999120266,0.026948843756934474,0.0
5.244618395303327,0.0,0.9227308957490159,0.033643191895306755,0.0
5.322896281800391,0.0,0.911012760403885,0.04128264174198508,0.0
5.401174168297455,0.0,0.8985096895196155,0.049900496728167605,0.0
5.47945205479452,0.0,0.8852324558373939,0.05952282758793924,0.0
5.557729941291585,0.0,0.8711924991229747,0.07016819037725268,0.0
5.636007827788649,0.0,0.8564019163100923,0.0818473843534762,0.0
5.7142857142857135,0.0,0.8408734510776483,0.09456325116373952,0.0
5.7925636007827785,0.0,0.8246204828696624,0.10831051659772953,0.0
5.870841487279844,0.0,0.8076570153674418,0.12307567596173846,0.0
5.949119373776908,0.0,0.7899976644239011,0.1388369239265148,0.0
6.027397260273972,0.0,0.7716576454704325,0.15556412949269974,0.0
6.105675146771037,0.0,0.752652760407175,0.17321885650526112,0.0
6.183953033268102,0.0,0.7329993839879758,0.191754429933291,0.0
6.262230919765166,0.0,0.7127144497117782,0.21111604791475097,0.0
6.34050880626223,0.0,0.6918154352325896,0.23124116367660738,1.7546893983395535e-09
6.418786692759295,0.0,0.6703203473006012,0.2520617919768227,2.6806122769941247e-08
6.49706457925636,0.0,0.6482477062474348,0.27350935113230634,1.8476016382730124e-07
6.575342465753424,0.0,0.625616530028885,0.29551564344719045,7.927099306955358e-07
6.653620352250488,0.0,0.6024463178389027,0.31801305573324123,2.4925096972200843e-06
6.731898238747553,0.0,0.5787570333089391,0.3409347425494054,6.3646756816601245e-06
6.8101761252446185,0.0,0.5545690873071325,0.36421479171894167,1.4037713436353473e-05
6.888454011741683,0.0,0.5299033203521468,0.38778837180128944,2.7791703158398768e-05
6.966731898238747,0.0,0.5047809846568209,0.4115918613147726,5.06550139903212e-05
7.045009784735812,0.0,0.47922372581709916,0.4355629596248035,8.649306604228653e-05
7.123287671232877,0.0,0.45325356416202595,0.4596407795298496,0.00014008811416909184
7.201565557729941,0.0,0.42689287578085744,0.4837659216934449,0.0002172090901568662
7.279843444227005,0.0,0.40016437324365306,0.5078805311843866,0.0003246706095543844
7.35812133072407,0.0,0.37309108603195434,0.53192833649838,0.00047038032551947136
7.436399217221135,0.0,0.34569634069640637,0.5558546715422287,0.0006633738943007104
7.514677103718199,0.0,0.3180037407584236,0.5796064811656613,0.0009138369048606232
7.592954990215263,0.0,0.29003714637321765,0.6031323109255305,0.0012331132181567167
7.671232876712328,0.0,0.26182065377170377,0.6263822818619224,0.001633699259188013
7.749510763209393,0.0,0.23337857449900581,0.6493080511551852,0.002129223906515094
7.8277886497064575,0.0,0.20473541446744237,0.6718627596166108,0.0027344137289740307
7.906066536203522,0.0,0.1759158528420482,0.694000967043036,0.003465043427109123
7.984344422700587,0.0,0.14694472077681497,0.7156785765366231,0.004337871446807355
8.062622309197652,0.0,0.11784698001997991,0.7368527489551416,0.0053705608440743485
8.140900195694716,0.0,0.08864770140679668,0.7574818087149439,0.006581585592180392
8.21917808219178,0.0,0.05937204325830829,0.7775251422181643,0.007990122634850341
8.297455968688844,0.0,0.03004522970474646,0.7969430902172938,0.009615930101091805
8.37573385518591,0.0,0.0006925289522319039,0.8156968354639405,0.01147921220796981
8.454011741682974,0.0,0.0,0.8337482894251393,0.013600471599614904
8.532289628180038,0.0,0.0,0.8510600073552675,0.01600035127489787
8.610567514677104,0.0,0.0,0.8675952031971222,0.018699472545222213
8.688845401174168,0.0,0.0,0.8833177972087445,0.021718277458600443
8.767123287671232,0.0,0.0,0.898192465861386,0.025076877657678503
8.845401174168297,0.0,0.0,0.9121846910376076,0.028794910361598737
8.92367906066536,0.0,0.0,0.9252608084709496,0.03289140207297719
9.001956947162427,0.0,0.0,0.9373880553693357,0.037384640520789374
9.08023483365949,0.0,0.0,0.9485346171651265,0.042292055258300265
9.158512720156555,0.0,0.0,0.9586696733355924,0.047630107243031114
9.23679060665362,0.0,0.0,0.9677634422384606,0.053414187633812685
9.315068493150685,0.0,0.0,0.9757872249081564,0.05965852594890986
9.393346379647749,0.0,0.0,0.9827134477593783,0.06637610763967937
9.471624266144813,0.0,0.0,0.988515704145724,0.07357860104688915
9.549902152641877,0.0,0.0,0.993168794722221,0.08127629362230922
9.628180039138943,0.0,0.0,0.9966487665618147,0.08947803721708308
9.706457925636007,0.0,0.0,0.998932950977114,0.09819120216127773
9.784735812133071,0.0,0.0,1.0,0.10742163978643095
9.863013698630137,0.0,0.0,0.9998299214730642,0.11717365297537528
9.941291585127201,0.0,0.0,0.998404112708258,0.1274499742615845
10.019569471624266,0.0,0.0,0.995705392669589,0.13825175094419054
10.09784735812133,0.0,0.0,0.9917180326382171,0.14957853663504309
10.176125244618394,0.0,0.0,0.9864277853198664,0.16142828861106376
10.25440313111546,0.0,0.0,0.9798219123560667,0.17379737030898143
10.332681017612524,0.0,0.0,0.9718892102023966,0.18668055827055938
10.410958904109588,0.0,0.0,0.9626200343385872,0.20007105282483487
10.489236790606654,0.0,0.0,0.9520063217770895,0.21396049177982562
10.567514677103718,0.0,0.0,0.9400624821071233,0.2283389663921319
10.645792563600782,0.0,0.0,0.9268695693120769,0.24319503892214683
10.724070450097846,0.0,0.0,0.9125113771297935,0.2585157612871731
10.80234833659491,0.0,0.0,0.8970725182299575,0.274286694685799
10.880626223091976,0.0,0.0,0.880638065708557,0.2904919301873038
10.95890410958904,0.0,0.0,0.8632931970871552,0.307114110301338
11.037181996086105,0.0,0.0,0.845122842128311,0.3241344515543198
11.11545988258317,0.0,0.0,0.8262113357606041,0.34153276810890115
11.193737769080235,0.0,0.0,0.806642077384299,0.35928749647143765
11.272015655577299,0.0,0.0,0.7864971978017777,0.37737572133958264
11.350293542074363,0.0,0.0,0.7658572349856172,0.3957732026478805
11.428571428571427,0.0,0.0,0.7448008198616513,0.4144544038735348
11.506849315068493,0.0,0.0,0.7234043732447092,0.43339252166735764
11.585127201565557,0.0,0.0,0.7017418150210811,0.4525595168762613
11.663405088062621,0.0,0.0,0.6798842866242852,0.47192614702356184
11.741682974559687,0.0,0.0,0.6578998877995778,0.4914620003118325
11.819960861056751,0.0,0.0,0.635853428598029,0.5111355312101222
11.898238747553815,0.0,0.0,0.6138061974830875,0.530914097683092
11.97651663405088,0.0,0.0,0.5918157463715695,0.5507640001140701
12.054794520547944,0.0,0.0,0.5699356933671588,0.5706505219672707
12.13307240704501,0.0,0.0,0.5482155438780204,0.5905379722265306
12.211350293542074,0.0,0.0,0.5267005307412314,0.6103897296389971
12.289628180039138,0.0,0.0,0.5054314739056792,0.6301682887823346
12.367906066536204,0.0,0.0,0.48444466015212206,0.6498353079633289
12.446183953033268,0.0,0.0,0.46377174325447496,0.6693516589443643
12.524461839530332,0.0,0.0,0.4434396649103937,0.6886774784822483
12.602739726027396,0.0,0.0,0.4234705966920904,0.7077722216513966
12.68101761252446,0.0,0.0,0.4038823518011173,0.7265947274376646
12.759295499021526,0.0,0.0,0.3846911997672517,0.7451033513728931
12.83757338551859,0.0,0.0,0.3659124141020839,0.7632562015867781
12.915851272015654,0.0,0.0,0.347560272138871,0.7810113768037696
12.99412915851272,0.0,0.0,0.3296480443703822,0.7983272023877304
13.072407045009784,0.0,0.0,0.3121879852050208,0.8151624629909391
13.150684931506849,0.0,0.0,0.29519132514729995,0.8314766303877549
13.228962818003913,0.0,0.0,0.27866826440705017,0.8472300851044409
13.307240704500977,0.0,0.0,0.26262796794003346,0.8623843304951394
13.385518590998043,0.0,0.0,0.2470785619209382,0.8769021979595715
13.463796477495107,0.0,0.0,0.23202713164802932,0.890748042050518
13.542074363992171,0.0,0.0,0.21747972087703077,0.903887924278239
13.620352250489237,0.0,0.0,0.20344133258012922,0.9162897844844351
13.698630136986301,0.0,0.0,0.18991593112430388,0.9279235987298213
13.776908023483365,0.0,0.0,0.1769064458615149,0.9387615227165295
13.85518590998043,0.0,0.0,0.16441477612162056,0.9487780198490084
13.933463796477493,0.0,0.0,0.15244179759724463,0.9579499731244361
14.01174168297456,0.0,0.0,0.14098737010818163,0.9662567801355061
14.090019569471623,0.0,0.0,0.13005034673130988,0.9736804305643159
14.168297455968688,0.0,0.0,0.11962858428038411,0.9802055656455391
14.246575342465754,0.0,0.0,0.10971895511849919,0.9858195191796006
14.324853228962818,0.0,0.0,0.10031736028446177,0.9905123397817107
14.403131115459882,0.0,0.0,0.09141874391277115,0.9942767941598224
14.481409001956946,0.0,0.0,0.08301710892540409,0.9971083513233635
14.55968688845401,0.0,0.0,0.0751055339721165,0.9990051477343934
14.637964774951076,0.0,0.0,0.06767619159452208,0.9999679335231241
14.71624266144814,0.0,0.0,0.06072036758778554,1.0
14.794520547945204,0.0,0.0,0.054228481532377186,0.9991070892587338
14.87279843444227,0.0,0.0,0.048190108466976814,0.9972972905752919
14.951076320939334,0.0,0.0,0.04259400167229257,0.9945809335278472
15.029354207436398,0.0,0.0,0.037428116534272166,0.990970480098252
15.107632093933463,0.0,0.0,0.03267963545393439,0.9864804162544425
15.185909980430527,0.0,0.0,0.02833499376983735,0.9811271434403902
15.264187866927593,0.0,0.0,0.024379906658028777,0.9749288703634059
15.342465753424657,0.0,0.0,0.02079939697319417,0.9679055054308157
15.42074363992172,0.0,0.0,0.017577823993630795,0.9600785501495763
15.499021526418787,0.0,0.0,0.014698913031632533,0.9514709937635308
15.57729941291585,0.0,0.0,0.012145785869871592,0.9421072093640156
15.655577299412915,0.0,0.0,0.009900991983410398,0.9320128516706987
15.73385518590998,0.0,0.0,0.00794654050607138,0.9212147566410943
15.812133072407043,0.0,0.0,0.006263932899034323,0.9097408430294677
15.89041095890411,0.0,0.0,0.004834196278722128,0.897620015979026
15.968688845401173,0.0,0.0,0.003637917360276596,0.8848820726956753
16.046966731898237,0.0,0.0,0.002655276972217157,0.8715576102174113
16.125244618395303,0.0,0.0,0.0018660850972181601,0.8576779352608525
16.203522504892366,0.0,0.0,0.0012498163933350305,0.8432749760957226
16.28180039138943,0.0,0.0,0.0007856461494569974,0.8283811963694392
16.360078277886497,0.0,0.0,0.00045248662826475857,0.8130295107775652
16.43835616438356,0.0,0.0,0.00022902374952593241,0.797253202451887
16.516634050880626,0.0,0.0,9.375406616993987e-05,0.7810858419164534
16.594911937377688,0.0,0.0,2.5021985247468266e-05,0.7645612074431858
16.673189823874754,0.0,0.0,1.0571855982515091e-06,0.7477132066227632
16.75146771037182,0.0,0.0,1.2183824884456051e-08,0.7305757989534933
16.829745596868882,0.0,0.0,0.0,0.7131829192408926
16.908023483365948,0.0,0.0,0.0,0.6955684015986332
16.986301369863014,0.0,0.0,0.0,0.6777659038989465
17.064579256360076,0.0,0.0,0.0,0.6598088327237981
17.142857142857142,0.0,0.0,0.0,0.6417302689394904
17.22113502935421,0.0,0.0,0.0,0.6235628940239146
17.29941291585127,0.0,0.0,0.0,0.605338917274695
17.377690802348337,0.0,0.0,0.0,0.5870900040251554
17.4559686888454,0.0,0.0,0.0,0.5688472049935482
17.534246575342465,0.0,0.0,0.0,0.5506408868892965
17.61252446183953,0.0,0.0,0.0,0.5325006643981406
17.690802348336593,0.0,0.0,0.0,0.514455333666035
17.76908023483366,0.0,0.0,0.0,0.49653280739941724
17.84735812133072,0.0,0.0,0.0,0.47876005169707453
17.925636007827787,0.0,0.0,0.0,0.46116302472626436
18.003913894324853,0.0,0.0,0.0,0.4437666173530085
18.082191780821915,0.0,0.0,0.0,0.4265945958335753
18.16046966731898,0.0,0.0,0.0,0.409669546671106
18.238747553816047,0.0,0.0,0.0,0.3930128237381175
18.31702544031311,0.0,0.0,0.0,0.3766444977622395
18.395303326810176,0.0,0.0,0.0,0.36058330826902973
18.47358121330724,0.0,0.0,0.0,0.3448466180720358
18.551859099804304,0.0,0.0,0.0,0.32945037039647773
18.63013698630137,0.0,0.0,0.0,0.314409048718981
18.708414872798432,0.0,0.0,0.0,0.29973563940172665
18.786692759295498,0.0,0.0,0.0,0.28544159719519385
18.864970645792564,0.0,0.0,0.0,0.27153681367936366
18.943248532289626,0.0,0.0,0.0,0.2580295887088317
19.021526418786692,0.0,0.0,0.0,0.2449266259747018
19.099804305283755,0.0,0.0,0.0,0.23223309776726023
19.17808219178082,0.0,0.0,0.0,0.21995271551376827
19.256360078277886,0.0,0.0,0.0,0.2080878025497584
19.33463796477495,0.0,0.0,0.0,0.19663936866674575
19.412915851272015,0.0,0.0,0.0,0.18560718601811474
19.49119373776908,0.0,0.0,0.0,0.17498986596743363
19.569471624266143,0.0,0.0,0.0,0.16478493646762646
19.64774951076321,0.0,0.0,0.0,0.15498891956525898
19.726027397260275,0.0,0.0,0.0,0.145597408631646
19.804305283757337,0.0,0.0,0.0,0.13660514493151973
19.882583170254403,0.0,0.0,0.0,0.1280060931505702
19.960861056751465,0.0,0.0,0.0,0.11979351551523033
20.03913894324853,0.0,0.0,0.0,0.11196004415157332
20.117416829745597,0.0,0.0,0.0,0.10449775134506072
20.19569471624266,0.0,0.0,0.0,0.0973982173790574
20.273972602739725,0.0,0.0,0.0,0.09065259564744957
20.352250489236788,0.0,0.0,0.0,0.08425167475528497
20.430528375733854,0.0,0.0,0.0,0.07818593734102464
20.50880626223092,0.0,0.0,0.0,0.0724456153746714
20.587084148727982,0.0,0.0,0.0,0.06702074170763271
20.665362035225048,0.0,0.0,0.0,0.06190119767259821
20.743639921722114,0.0,0.0,0.0,0.05707675655487206
20.821917808219176,0.0,0.0,0.0,0.05253712278040263
20.900195694716242,0.0,0.0,0.0,0.048271966690098596
20.978473581213308,0.0,0.0,0.0,0.04427095479481487
21.05675146771037,0.0,0.0,0.0,0.04052377543053174
21.135029354207436,0.0,0.0,0.0,0.03702016021115036
21.2133072407045,0.0,0.0,0.0,0.033749904114787566
21.291585127201564,0.0,0.0,0.0,0.03070288481193921
21.36986301369863,0.0,0.0,0.0,0.027869081236213986
21.448140900195693,0.0,0.0,0.0,0.025238591374561206
21.52641878669276,0.0,0.0,0.0,0.022801649255274944
21.60469667318982,0.0,0.0,0.0,0.020548641113728883
21.682974559686887,0.0,0.0,0.0,0.018470120717488697
21.761252446183953,0.0,0.0,0.0,0.01655682383415887
21.839530332681015,0.0,0.0,0.0,0.014799681827045918
21.91780821917808,0.0,0.0,0.0,0.013189834365457533
21.996086105675147,0.0,0.0,0.0,0.011718641238204376
22.07436399217221,0.0,0.0,0.0,0.010377693260625494
22.152641878669275,0.0,0.0,0.0,0.009158822267216959
22.23091976516634,0.0,0.0,0.0,0.008054110183703752
22.309197651663403,0.0,0.0,0.0,0.007055897174154157
22.38747553816047,0.0,0.0,0.0,0.006156788860491903
22.46575342465753,0.0,0.0,0.0,0.005349662613510703
22.544031311154598,0.0,0.0,0.0,0.0046276729162365365
22.622309197651663,0.0,0.0,0.0,0.003984255802212323
22.700587084148726,0.0,0.0,0.0,0.003413132372994676
22.77886497064579,0.0,0.0,0.0,0.002908311400851114
22.857142857142854,0.0,0.0,0.0,0.0024640910243254894
22.93542074363992,0.0,0.0,0.0,0.002075059545997315
23.013698630136986,0.0,0.0,0.0,0.001736095343394424
23.09197651663405,0.0,0.0,0.0,0.0014423659056258121
23.170254403131114,0.0,0.0,0.0,0.0011893260098799886
23.24853228962818,0.0,0.0,0.0,0.0009727150534815923
23.326810176125242,0.0,0.0,0.0,0.0007885535587129836
23.40508806262231,0.0,0.0,0.0,0.0006331388690858868
23.483365949119374,0.0,0.0,0.0,0.0005030400571887134
23.561643835616437,0.0,0.0,0.0,0.0003950920656358715
23.639921722113503,0.0,0.0,0.0,0.00030638910400411143
23.718199608610565,0.0,0.0,0.0,0.0002342773259557742
23.79647749510763,0.0,0.0,0.0,0.00017634681201782992
23.874755381604697,0.0,0.0,0.0,0.00013042288470692577
23.95303326810176,0.0,0.0,0.0,9.45567838625708e-05
24.031311154598825,0.0,0.0,0.0,6.701573117135605e-05
24.109589041095887,0.0,0.0,0.0,4.627241393311753e-05
24.187866927592953,0.0,0.0,0.0,3.099391913366171e-05
24.26614481409002,0.0,0.0,0.0,2.003014984661412e-05
24.34442270058708,0.0,0.0,0.0,1.2401756887742908e-05
24.422700587084147,0.0,0.0,0.0,7.2876194874505914e-06
24.500978473581213,0.0,0.0,0.0,4.011909529802255e-06
24.579256360078276,0.0,0.0,0.0,2.030774628340919e-06
24.65753424657534,0.0,0.0,0.0,9.186759689903593e-07
24.735812133072407,0.0,0.0,0.0,3.5441744761202553e-07
24.81409001956947,0.0,0.0,0.0,1.0690316340681134e-07
24.892367906066536,0.0,0.0,0.0,2.0660798566623518e-08
24.970645792563598,0.0,0.0,0.0,1.1688187104002125e-09
25.048923679060664,0.0,0.0,0.0,2.5767103652106153e-11
25.12720156555773,0.0,0.0,0.0,1.979733607142847e-13
25.205479452054792,0.0,0.0,0.0,0.0
25.283757338551858,0.0,0.0,0.0,0.0
25.36203522504892,0.0,0.0,0.0,0.0
25.440313111545986,0.0,0.0,0.0,0.0
25.518590998043052,0.0,0.0,0.0,0.0
25.596868884540115,0.0,0.0,0.0,0.0
25.67514677103718,0.0,0.0,0.0,0.0
25.753424657534246,0.0,0.0,0.0,0.0
25.83170254403131,0.0,0.0,0.0,0.0
25.909980430528375,0.0,0.0,0.0,0.0
25.98825831702544,0.0,0.0,0.0,0.0
26.066536203522503,0.0,0.0,0.0,0.0
26.14481409001957,0.0,0.0,0.0,0.0
26.22309197651663,0.0,0.0,0.0,0.0
26.301369863013697,0.0,0.0,0.0,0.0
26.379647749510763,0.0,0.0,0.0,0.0
26.457925636007825,0.0,0.0,0.0,0.0
26.53620352250489,0.0,0.0,0.0,0.0
26.614481409001954,0.0,0.0,0.0,0.0
26.69275929549902,0.0,0.0,0.0,0.0
26.771037181996086,0.0,0.0,0.0,0.0
26.849315068493148,0.0,0.0,0.0,0.0
26.927592954990214,0.0,0.0,0.0,0.0
27.00587084148728,0.0,0.0,0.0,0.0
27.084148727984342,0.0,0.0,0.0,0.0
27.162426614481408,0.0,0.0,0.0,0.0
27.240704500978474,0.0,0.0,0.0,0.0
27.318982387475536,0.0,0.0,0.0,0.0
27.397260273972602,0.0,0.0,0.0,0.0
27.475538160469664,0.0,0.0,0.0,0.0
27.55381604696673,0.0,0.0,0.0,0.0
27.632093933463796,0.0,0.0,0.0,0.0
27.71037181996086,0.0,0.0,0.0,0.0
27.788649706457925,0.0,0.0,0.0,0.0
27.866927592954987,0.0,0.0,0.0,0.0
27.945205479452053,0.0,0.0,0.0,0.0
28.02348336594912,0.0,0.0,0.0,0.0
28.10176125244618,0.0,0.0,0.0,0.0
28.180039138943247,0.0,0.0,0.0,0.0
28.258317025440313,0.0,0.0,0.0,0.0
28.336594911937375,0.0,0.0,0.0,0.0
28.41487279843444,0.0,0.0,0.0,0.0
28.493150684931507,0.0,0.0,0.0,0.0
28.57142857142857,0.0,0.0,0.0,0.0
28.649706457925635,0.0,0.0,0.0,0.0
28.727984344422698,0.0,0.0,0.0,0.0
28.806262230919764,0.0,0.0,0.0,0.0
28.88454011741683,0.0,0.0,0.0,0.0
28.962818003913892,0.0,0.0,0.0,0.0
29.041095890410958,0.0,0.0,0.0,0.0
29.11937377690802,0.0,0.0,0.0,0.0
29.197651663405086,0.0,0.0,0.0,0.0
29.275929549902152,0.0,0.0,0.0,0.0
29.354207436399214,0.0,0.0,0.0,0.0
29.43248532289628,0.0,0.0,0.0,0.0
29.510763209393346,0.0,0.0,0.0,0.0
29.58904109589041,0.0,0.0,0.0,0.0
29.667318982387474,0.0,0.0,0.0,0.0
29.74559686888454,0.0,0.0,0.0,0.0
29.823874755381603,0.0,0.0,0.0,0.0
29.90215264187867,0.0,0.0,0.0,0.0
29.98043052837573,0.0,0.0,0.0,0.0
30.058708414872797,0.0,0.0,0.0,0.0
30.136986301369863,0.0,0.0,0.0,0.0
30.215264187866925,0.0,0.0,0.0,0.0
30.29354207436399,0.0,0.0,0.0,0.0
30.371819960861053,0.0,0.0,0.0,0.0
30.45009784735812,0.0,0.0,0.0,0.0
30.528375733855185,0.0,0.0,0.0,0.0
30.606653620352247,0.0,0.0,0.0,0.0
30.684931506849313,0.0,0.0,0.0,0.0
30.76320939334638,0.0,0.0,0.0,0.0
30.84148727984344,0.0,0.0,0.0,0.0
30.919765166340508,0.0,0.0,0.0,0.0
30.998043052837573,0.0,0.0,0.0,0.0
31.076320939334636,0.0,0.0,0.0,0.0
31.1545988258317,0.0,0.0,0.0,0.0
31.232876712328764,0.0,0.0,0.0,0.0
31.31115459882583,0.0,0.0,0.0,0.0
31.389432485322896,0.0,0.0,0.0,0.0
31.46771037181996,0.0,0.0,0.0,0.0
31.545988258317024,0.0,0.0,0.0,0.0
31.624266144814086,0.0,0.0,0.0,0.0
31.702544031311152,0.0,0.0,0.0,0.0
31.78082191780822,0.0,0.0,0.0,0.0
31.85909980430528,0.0,0.0,0.0,0.0
31.937377690802347,0.0,0.0,0.0,0.0
32.01565557729941,0.0,0.0,0.0,0.0
32.093933463796475,0.0,0.0,0.0,0.0
32.17221135029354,0.0,0.0,0.0,0.0
32.25048923679061,0.0,0.0,0.0,0.0
32.32876712328767,0.0,0.0,0.0,0.0
32.40704500978473,0.0,0.0,0.0,0.0
32.4853228962818,0.0,0.0,0.0,0.0
32.56360078277886,0.0,0.0,0.0,0.0
32.641878669275926,0.0,0.0,0.0,0.0
32.720156555772995,0.0,0.0,0.0,0.0
32.79843444227006,0.0,0.0,0.0,0.0
32.87671232876712,0.0,0.0,0.0,0.0
32.95499021526419,0.0,0.0,0.0,0.0
33.03326810176125,0.0,0.0,0.0,0.0
33.111545988258314,0.0,0.0,0.0,0.0
33.189823874755376,0.0,0.0,0.0,0.0
33.268101761252446,0.0,0.0,0.0,0.0
33.34637964774951,0.0,0.0,0.0,0.0
33.42465753424657,0.0,0.0,0.0,0.0
33.50293542074364,0.0,0.0,0.0,0.0
33.5812133072407,0.0,0.0,0.0,0.0
33.659491193737765,0.0,0.0,0.0,0.0
33.737769080234834,0.0,0.0,0.0,0.0
33.816046966731896,0.0,0.0,0.0,0.0
33.89432485322896,0.0,0.0,0.0,0.0
33.97260273972603,0.0,0.0,0.0,0.0
34.05088062622309,0.0,0.0,0.0,0.0
34.12915851272015,0.0,0.0,0.0,0.0
34.20743639921722,0.0,0.0,0.0,0.0
34.285714285714285,0.0,0.0,0.0,0.0
34.36399217221135,0.0,0.0,0.0,0.0
34.44227005870842,0.0,0.0,0.0,0.0
34.52054794520548,0.0,0.0,0.0,0.0
34.59882583170254,0.0,0.0,0.0,0.0
34.677103718199604,0.0,0.0,0.0,0.0
34.75538160469667,0.0,0.0,0.0,0.0
34.833659491193735,0.0,0.0,0.0,0.0
34.9119373776908,0.0,0.0,0.0,0.0
34.99021526418787,0.0,0.0,0.0,0.0
35.06849315068493,0.0,0.0,0.0,0.0
35.14677103718199,0.0,0.0,0.0,0.0
35.22504892367906,0.0,0.0,0.0,0.0
35.303326810176124,0.0,0.0,0.0,0.0
35.381604696673186,0.0,0.0,0.0,0.0
35.459882583170256,0.0,0.0,0.0,0.0
35.53816046966732,0.0,0.0,0.0,0.0
35.61643835616438,0.0,0.0,0.0,0.0
35.69471624266144,0.0,0.0,0.0,0.0
35.77299412915851,0.0,0.0,0.0,0.0
35.851272015655574,0.0,0.0,0.0,0.0
35.92954990215264,0.0,0.0,0.0,0.0
36.007827788649706,0.0,0.0,0.0,0.0
36.08610567514677,0.0,0.0,0.0,0.0
36.16438356164383,0.0,0.0,0.0,0.0
36.2426614481409,0.0,0.0,0.0,0.0
36.32093933463796,0.0,0.0,0.0,0.0
36.399217221135025,0.0,0.0,0.0,0.0
36.477495107632095,0.0,0.0,0.0,0.0
36.55577299412916,0.0,0.0,0.0,0.0
36.63405088062622,0.0,0.0,0.0,0.0
36.71232876712329,0.0,0.0,0.0,0.0
36.79060665362035,0.0,0.0,0.0,0.0
36.86888454011741,0.0,0.0,0.0,0.0
36.94716242661448,0.0,0.0,0.0,0.0
37.025440313111545,0.0,0.0,0.0,0.0
37.10371819960861,0.0,0.0,0.0,0.0
37.18199608610567,0.0,0.0,0.0,0.0
37.26027397260274,0.0,0.0,0.0,0.0
37.3385518590998,0.0,0.0,0.0,0.0
37.416829745596864,0.0,0.0,0.0,0.0
37.495107632093934,0.0,0.0,0.0,0.0
37.573385518590996,0.0,0.0,0.0,0.0
37.65166340508806,0.0,0.0,0.0,0.0
37.72994129158513,0.0,0.0,0.0,0.0
37.80821917808219,0.0,0.0,0.0,0.0
37.88649706457925,0.0,0.0,0.0,0.0
37.96477495107632,0.0,0.0,0.0,0.0
38.043052837573384,0.0,0.0,0.0,0.0
38.12133072407045,0.0,0.0,0.0,0.0
38.19960861056751,0.0,0.0,0.0,0.0
38.27788649706458,0.0,0.0,0.0,0.0
38.35616438356164,0.0,0.0,0.0,0.0
38.4344422700587,0.0,0.0,0.0,0.0
38.51272015655577,0.0,0.0,0.0,0.0
38.590998043052835,0.0,0.0,0.0,0.0
38.6692759295499,0.0,0.0,0.0,0.0
38.74755381604697,0.0,0.0,0.0,0.0
38.82583170254403,0.0,0.0,0.0,0.0
38.90410958904109,0.0,0.0,0.0,0.0
38.98238747553816,0.0,0.0,0.0,0.0
39.06066536203522,0.0,0.0,0.0,0.0
39.138943248532286,0.0,0.0,0.0,0.0
39.217221135029355,0.0,0.0,0.0,0.0
39.29549902152642,0.0,0.0,0.0,0.0
39.37377690802348,0.0,0.0,0.0,0.0
39.45205479452055,0.0,0.0,0.0,0.0
39.53033268101761,0.0,0.0,0.0,0.0
39.608610567514674,0.0,0.0,0.0,0.0
39.686888454011736,0.0,0.0,0.0,0.0
39.765166340508806,0.0,0.0,0.0,0.0
39.84344422700587,0.0,0.0,0.0,0.0
39.92172211350293,0.0,0.0,0.0,0.0
40.0,0.0,0.0,0.0,0.0


==> figs/stable/stable_0_9.csv <==
x,p
0.0,2.6105762660117935e-18
0.1411764705882353,0.0
0.2823529411764706,0.0
0.4235294117647059,0.0
0.5647058823529412,0.0
0.7058823529411764,0.0
0.8470588235294118,0.0
0.9882352941176471,0.0
1.1294117647058823,0.0
1.2705882352941176,0.0
1.4117647058823528,0.0
1.5529411764705883,0.0
1.6941176470588235,0.0
1.8352941176470587,0.0
1.9764705882352942,0.0
2.1176470588235294,0.0
2.2588235294117647,0.0
2.4,0.0
2.541176470588235,4.071950788686282e-44
2.6823529411764704,6.940524699996342e-33
2.8235294117647056,2.4146559457788827e-26
2.9647058823529413,1.8558807000142191e-22
3.1058823529411765,4.064125883153216e-20
3.2470588235294118,1.0670565387604211e-18
3.388235294117647,7.696434279078797e-18
3.5294117647058822,2.4891695999799753e-17
3.6705882352941175,9.299335479388878e-16
3.8117647058823527,2.628914527627478e-11
3.9529411764705884,3.0428915938066394e-08
4.094117647058823,4.00729626106098e-06
4.235294117647059,0.00012083100286816439
4.376470588235294,0.0013233916264900807
4.517647058823529,0.007169570548543943
4.658823529411765,0.02368675271906108
4.8,0.05509432804300308
4.9411764705882355,0.09967597150757107
5.08235294117647,0.15042634792561474
5.223529411764706,0.19898573102282152
5.364705882352941,0.23903986524479215
5.5058823529411764,0.2675274914156653
5.647058823529411,0.28417679204876917
5.788235294117647,0.2904332565788353
5.929411764705883,0.2884739724004904
6.070588235294117,0.28055039415938415
6.211764705882353,0.2686456957779322
6.352941176470588,0.2543494044360292
6.4941176470588236,0.23885440452494838
6.635294117647058,0.22300976815646448
6.776470588235294,0.20739052745632322
6.91764705882353,0.1923649616599495
7.0588235294117645,0.1781515562376459
7.2,0.16486385750734747
7.341176470588235,0.15254419801409158
7.482352941176471,0.14118823672290112
7.623529411764705,0.13076236648626283
7.764705882352941,0.12121579378364275
7.905882352941177,0.11248874497269412
8.047058823529412,0.10451791275197492
8.188235294117646,0.09723996842126952
8.329411764705883,0.09059373837423226
8.470588235294118,0.084521471536891
8.611764705882353,0.07896949813461841
8.752941176470587,0.07388848895354781
8.894117647058824,0.0692334592827125
9.035294117647059,0.06496361590618549
9.176470588235293,0.0610421134763013
9.31764705882353,0.05743576435851797
9.458823529411765,0.05411473070727725
9.6,0.05105221704209186
9.741176470588234,0.0482241744766392
9.882352941176471,0.045609022976764994
10.023529411764706,0.04318739486094328
10.16470588235294,0.04094190070255788
10.305882352941177,0.038856917495006485
10.447058823529412,0.03691839815365953
10.588235294117647,0.0351137009841733
10.729411764705882,0.03343143752821894
10.870588235294118,0.031861337125605335
11.011764705882353,0.030394126551742975
11.152941176470588,0.02902142316470518
11.294117647058822,0.02773564010226143
11.435294117647059,0.02652990219001597
11.576470588235294,0.025397971346754603
11.717647058823529,0.02433418039576128
11.858823529411765,0.02333337430732808
12.0,0.022390858005821763
12.141176470588235,0.02150234997352354
12.28235294117647,0.020663940972799895
12.423529411764706,0.019872057288235455
12.564705882352941,0.01912342796167282
12.705882352941176,0.0184150555563192
12.847058823529412,0.017744190041917
12.988235294117647,0.017108305442163373
13.129411764705882,0.016505078928811253
13.270588235294117,0.015932372084854717
13.411764705882353,0.015388214092507697
13.552941176470588,0.014870786630881238
13.694117647058823,0.014378410293852594
13.83529411764706,0.013909532361041125
13.976470588235294,0.01346271577445821
14.117647058823529,0.013036629190627154
14.258823529411764,0.01263003799307999
14.4,0.01224179616339888
14.541176470588235,0.011870838920614935
14.68235294117647,0.011516176049009721
14.823529411764707,0.011176885843364412
14.964705882352941,0.010852109608622366
15.105882352941176,0.010541046657908875
15.24705882352941,0.010242949759005087
15.388235294117647,0.009957120984803303
15.529411764705882,0.009682907928068984
15.670588235294117,0.009419700245076454
15.811764705882354,0.009166926496442141
15.952941176470588,0.008924051256805485
16.094117647058823,0.008690572467960286
16.235294117647058,0.008466019012659583
16.376470588235293,0.008249948488646311
16.517647058823528,0.008041945164534634
16.658823529411766,0.007841618101012072
16.8,0.007648599422478398
16.941176470588236,0.007462542725704992
17.08235294117647,0.007283121613410744
17.223529411764705,0.007110028341822965
17.36470588235294,0.006942972572341347
17.505882352941175,0.00678168021836437
17.647058823529413,0.006625892379180397
17.788235294117648,0.006475364353582902
17.929411764705883,0.006329864726550062
18.070588235294117,0.006189174522940541
18.211764705882352,0.006053086422707947
18.352941176470587,0.005921404032633442
18.49411764705882,0.0057939412100226845
18.63529411764706,0.005670521434218134
18.776470588235295,0.005550977222142405
18.91764705882353,0.005435149584418277
19.058823529411764,0.005322887518910433
19.2,0.00521404753880351
19.341176470588234,0.005108493232577694
19.48235294117647,0.005006094853464322
19.623529411764707,0.004906728936167233
19.764705882352942,0.004810277938818641
19.905882352941177,0.004716629908305655
20.04705882352941,0.004625678167255505
20.188235294117646,0.004537321021106242
20.32941176470588,0.004451461483815983
20.470588235294116,0.004368007020878783
20.611764705882354,0.004286869308420642
20.75294117647059,0.0042079640072454905
20.894117647058824,0.004131210550788089
21.03529411764706,0.00405653194601255
21.176470588235293,0.00398385458636733
21.31764705882353,0.003913108075976243
21.458823529411763,0.0038442250643063516
21.6,0.0037771410906102454
21.741176470588236,0.0037117944374930015
21.88235294117647,0.0036481259930011703
22.023529411764706,0.0035860791206759174
22.16470588235294,0.0035255995370524133
22.305882352941175,0.003466635196125314
22.44705882352941,0.0034091361803340902
22.588235294117645,0.0033530545976539613
22.729411764705883,0.0032983444844072916
22.870588235294118,0.003244961713437103
23.011764705882353,0.0031928639073095515
23.152941176470588,0.003142010356234827
23.294117647058822,0.003092361940417495
23.435294117647057,0.0030438810565668714
23.576470588235292,0.0029965315483160364
23.71764705882353,0.0029502786403152437
23.858823529411765,0.0029050888757807996
24.0,0.0028609300572951107
24.141176470588235,0.0028177711906670956
24.28235294117647,0.0027755824316742497
24.423529411764704,0.002734335035519748
24.56470588235294,0.002694001308848182
24.705882352941178,0.0026545545641738547
24.847058823529412,0.002615969076584777
24.988235294117647,0.0025782200425939167
25.129411764705882,0.002541283541017649
25.270588235294117,0.002505136495768575
25.41176470588235,0.002469756640456883
25.552941176470586,0.0024351224847010914
25.694117647058825,0.002401213282054763
25.83529411764706,0.0023680089994618666
25.976470588235294,0.002335490288158238
26.11764705882353,0.002303638455942001
26.258823529411764,0.002272435440740001
26.4,0.0022418637854019143
26.541176470588233,0.002211906613657599
26.68235294117647,0.0021825476071768634
26.823529411764707,0.002153770983674749
26.96470588235294,0.0021255614760082183
27.105882352941176,0.002097904312213694
27.24705882352941,0.0020707851964374383
27.388235294117646,0.002044190290713646
27.52941176470588,0.0020181061975476757
27.67058823529412,0.0019925199432641763
27.811764705882354,0.0019674189620820107
27.95294117647059,0.0019427910808802564
28.094117647058823,0.0019186245046211982
28.235294117647058,0.0018949078023984345
28.376470588235293,0.001871629894079558
28.517647058823528,0.0018487800375148844
28.658823529411766,0.001826347816285039
28.8,0.0018043231279617458
28.941176470588236,0.0017826961728573908
29.08235294117647,0.001761457443240439
29.223529411764705,0.0017405977129948068
29.36470588235294,0.0017201080277024837
29.505882352941175,0.0016999796951298843
29.647058823529413,0.0016802042760991648
29.788235294117648,0.001660773575727078
29.929411764705883,0.0016416796350142992
30.070588235294117,0.0016229147227697558
30.211764705882352,0.001604471327854468
30.352941176470587,0.001586342151730778
30.49411764705882,0.0015685201013033133
30.63529411764706,0.0015509982820387932
30.776470588235295,0.001533769991352219
30.91764705882353,0.0015168287122479353
31.058823529411764,0.0015001681072043577
31.2,0.0014837820122917617
31.341176470588234,0.001467664431513145
31.48235294117647,0.0014518095313584608
31.623529411764707,0.00143621163556326
31.764705882352942,0.001420865220062897
31.905882352941177,0.0014057649081341218
32.04705882352941,0.0013909054657161395
32.188235294117646,0.001376281796903574
32.32941176470588,0.0013618889396043272
32.470588235294116,0.0013477220613552958
32.61176470588235,0.0013337764552895793
32.752941176470586,0.0013200475362489207
32.89411764705882,0.0013065308370354058
33.035294117647055,0.0012932220047968763
33.1764705882353,0.0012801167975404963
33.31764705882353,0.0012672110807694604
33.45882352941177,0.0012545008242377906
33.6,0.0012419820988186535
33.741176470588236,0.0012296510734815201
33.88235294117647,0.0012175040123740687
34.023529411764706,0.0012055372720045719
34.16470588235294,0.001193747298520852
34.305882352941175,0.0011821306250821967
34.44705882352941,0.0011706838693204319
34.588235294117645,0.001159403730886804
34.72941176470588,0.0011482869890814787
34.870588235294115,0.0011373305005623218
35.01176470588235,0.0011265311971300745
35.15294117647059,0.0011158860835869715
35.294117647058826,0.0011053922356661445
35.43529411764706,0.0010950467980289796
35.576470588235296,0.001084846982328007
35.71764705882353,0.0010747900653329742
35.858823529411765,0.0010648733871175327
36.0,0.0010550943493045195


==> figs/wmm/2d/0886_psnr.csv <==
6.928305
9.289092
11.05725
14.25824
14.0244
13.73597
14.51361
16.02718
17.22397
17.18748
17.14365
17.69157
18.24092
18.75549
19.24374
19.59769
19.85215
20.07804
20.35827
20.72493
21.08172
21.35863
21.62081
21.8714
22.0899
22.2737
22.44563
22.62729
22.81685
22.99457
23.16502
23.31858
23.46317
23.61506
23.76281
23.90363
24.0281
24.14741
24.25196
24.35021
24.45504
24.55786
24.64699
24.73455
24.82282
24.90091
24.98196
25.05821
25.13331
25.20767
25.27572
25.33822
25.40081
25.46288
25.52181
25.57927
25.63629
25.69136
25.74582
25.79869
25.84841
25.89784
25.94669
25.99424
26.03966
26.08458
26.12928
26.17336
26.21704
26.25831
26.29914
26.33833
26.37896
26.41789
26.45597
26.49375
26.53035
26.56664
26.60226
26.63687
26.67104
26.70486
26.73792
26.76991
26.80133
26.83189
26.86047
26.8852
26.90203
26.90494
26.91559
26.96159
27.03308
27.05141
27.04601
27.09292
27.14819
27.15823
27.17252
27.21736
27.24928
27.26287
27.28878
27.32401
27.34784
27.36672
27.39364
27.42308
27.44653
27.46575
27.49089
27.5197
27.54122
27.5591
27.58437
27.61211
27.63149
27.64948
27.67433
27.6991
27.71879
27.73804
27.7598
27.78184
27.80276
27.82318
27.84284
27.86201
27.88195
27.90223
27.92162
27.94123
27.96002
27.97797
27.99781
28.01727
28.03552
28.05443
28.0722
28.0899
28.10793
28.12517
28.14292
28.16026
28.17751
28.19504
28.21202
28.22916
28.2458
28.26211
28.27827
28.29369
28.30848
28.32164
28.33175
28.3369
28.33329
28.32112
28.30552
28.31349
28.35793
28.42688
28.46962
28.46791
28.45044
28.45738
28.50057
28.54253
28.55398
28.547
28.55269
28.58223
28.61395
28.62868
28.63074
28.63759
28.65809
28.68306
28.7002
28.70779
28.71478
28.72941
28.74974
28.76787
28.77944
28.7878
28.79887
28.81433
28.83123
28.8458
28.85727
28.86757
28.87896
28.89229
28.90668
28.9207
28.9333
28.94457
28.95545
28.96693
28.9794
28.99243
29.00533
29.01759
29.02919
29.04041
29.05154
29.06279
29.07422
29.08587
29.09765
29.10944
29.12108
29.13251
29.14374
29.15481
29.16577
29.17664
29.18742
29.19811
29.20871
29.21923
29.22966
29.24001
29.2502
29.26009
29.26956
29.27846
29.2866
29.29348
29.29866
29.30129
29.30137
29.2985
29.29585
29.29598
29.30704
29.32916
29.36115
29.39158
29.41212
29.42021
29.42029
29.42027
29.4261
29.44069
29.45979
29.47792
29.49082
29.49835
29.50333
29.50914
29.51822
29.53029
29.54375
29.55634
29.56677
29.5751
29.58239
29.59001
29.59882
29.60893
29.61969
29.63029
29.64019
29.64926
29.65771
29.66591
29.67414
29.68291
29.69216
29.7015
29.71071
29.71998
29.72918
29.73789
29.74647
29.75508
29.76341
29.77173
29.78018
29.78847
29.79685
29.80533
29.81368
29.82211
29.83055
29.83884
29.84719
29.85546
29.86362
29.87181
29.87989
29.8879
29.89591
29.90385
29.91175
29.91966
29.92749
29.93529
29.94304
29.95073
29.95837
29.96598
29.97353
29.98103
29.98848
29.99582
30.00306
30.01013
30.01697
30.02346
30.02945
30.03465
30.03873
30.04109
30.04121
30.03835
30.03284
30.02537
30.02013
30.02088
30.03389
30.05842
30.08945
30.11542
30.1283
30.12815
30.12248
30.12126
30.12993
30.14798
30.16708
30.17904
30.18213
30.18161
30.18406
30.19207
30.20422
30.2163
30.22486
30.22938
30.2324
30.23702
30.24448
30.2538
30.26268
30.26944
30.27437
30.27911
30.28498
30.29204
30.2995
30.30645
30.31254
30.31808
30.32371
30.32981
30.33624
30.34267
30.34883
30.35471
30.3605
30.36637
30.37235
30.37834
30.38424
30.39004
30.39576
30.40149
30.40724
30.41303
30.41884
30.42463
30.43032
30.43593
30.44152
30.44716
30.45282
30.45844
30.46399
30.46949
30.47497
30.48045
30.48593
30.49142
30.49687
30.50228
30.50764
30.51298
30.51832
30.52367
30.52902
30.53435
30.53965
30.54491
30.55013
30.55534
30.56054
30.56572
30.57091
30.57607
30.58122
30.58633
30.59142
30.59649
30.60155
30.6066
30.61164
30.61666
30.62165
30.62663
30.63159
30.63654
30.64146
30.64638
30.65128
30.65616
30.66102
30.66587
30.6707
30.67551
30.6803
30.68508
30.68983
30.69455
30.69924
30.70392
30.70861
30.71335
30.71812
30.72285
30.72752
30.73213
30.73671
30.74131
30.74594
30.75056
30.75515
30.75969
30.7642
30.76871
30.77322
30.77772
30.78219
30.78665
30.7911
30.79558
30.80006
30.80452
30.80895
30.81334
30.81771
30.82209
30.82647
30.83084
30.83519
30.83951
30.84383
30.84816
30.85247
30.85675
30.86102
30.86529
30.86955
30.87381
30.87805
30.88227
30.88649
30.89071
30.89491
30.8991
30.90327
30.90744
30.91161
30.91576
30.9199
30.92404
30.92816
30.93227
30.93637
30.94046
30.94454
30.9486
30.95266
30.9567
30.96073
30.96475
30.96874
30.97273
30.9767
30.98065
30.98459
30.98852
30.99245
30.99636
31.00024
31.00406
31.00779
31.01145
31.01515
31.01897
31.02307
31.02727
31.03136
31.03519
31.03886
31.04256
31.04638
31.05027
31.05411
31.05787
31.06162
31.06539
31.06915
31.07287
31.07656
31.08027
31.08401
31.08773
31.09141
31.09505
31.09869
31.10236
31.10603
31.10968
31.11329
31.11689
31.12049
31.12409
31.12769
31.13127
31.13483
31.13838
31.14193
31.14547
31.149
31.15252
31.15603
31.15953
31.16302
31.16649
31.16997
31.17342
31.17688
31.18032
31.18374
31.18716
31.19057
31.19396
31.19735
31.20072
31.20409
31.20745
31.21082
31.21417
31.21751
31.22082
31.22413
31.22743
31.23076
31.2341
31.23743
31.24074
31.24401
31.24725
31.25049
31.25373
31.25699
31.26024
31.26348
31.2667
31.2699
31.27309
31.27627
31.27946
31.28265
31.28582
31.28898
31.29213
31.29527
31.29841
31.30154
31.30466
31.30778
31.31088
31.31398
31.31706
31.32014
31.32322
31.32629
31.32935
31.3324
31.33545
31.33848
31.34151
31.34453
31.34754
31.35055
31.35355
31.35654
31.35952
31.3625
31.36547
31.36843
31.37139
31.37433
31.37727
31.38021
31.38313
31.38605
31.38897
31.39187
31.39477
31.39766
31.40054
31.40342
31.40629
31.40915
31.412
31.41485
31.41769
31.42053
31.42336
31.42618
31.42899
31.4318
31.4346
31.43739
31.44018
31.44296
31.44573
31.4485
31.45126
31.45401
31.45676
31.4595
31.46223
31.46496
31.46768
31.47039
31.4731
31.4758
31.47849
31.48118
31.48386
31.48653
31.4892
31.49186
31.49452
31.49717
31.49981
31.50245
31.50507
31.5077
31.51031
31.51292
31.51553
31.51813
31.52071
31.5233
31.52588
31.52845
31.53102
31.53358
31.53613
31.53868
31.54122
31.54375
31.54628
31.54881
31.55132
31.55383
31.55634
31.55884
31.56133
31.56381
31.5663
31.56877
31.57124
31.5737
31.57615
31.57861
31.58105
31.58348
31.58592
31.58834
31.59076
31.59318
31.59559
31.59799
31.60038
31.60277
31.60515
31.60752
31.60989
31.61224
31.61459
31.61693
31.61928
31.62163
31.62399
31.62635
31.6287
31.63103
31.63334
31.63564
31.63793
31.64023
31.64254
31.64484
31.64713
31.64941
31.65167
31.65394
31.6562
31.65846
31.66072
31.66297
31.66521
31.66744
31.66967
31.67189
31.67412
31.67633
31.67854
31.68074
31.68294
31.68513
31.68732
31.68951
31.69169
31.69386
31.69603
31.69819
31.70035
31.7025
31.70465
31.70679
31.70893
31.71106
31.71319
31.71531
31.71743
31.71955
31.72165
31.72376
31.72586
31.72795
31.73004
31.73212
31.7342
31.73628
31.73835
31.74042
31.74248
31.74453
31.74658
31.74863
31.75067
31.75271
31.75474
31.75677
31.75879
31.76081
31.76283
31.76484
31.76685
31.76885
31.77084
31.77284
31.77483
31.77681
31.77879
31.78076
31.78273
31.7847
31.78666
31.78862
31.79057
31.79252
31.79447
31.79641
31.79834
31.80028
31.8022
31.80413
31.80605
31.80796
31.80987
31.81178
31.81368
31.81558
31.81747
31.81936
31.82125
31.82314
31.82501
31.82689
31.82876
31.83062
31.83248
31.83434
31.83619
31.83804
31.83989
31.84173
31.84357
31.8454
31.84723
31.84906
31.85088
31.8527
31.85451
31.85632
31.85813
31.85993
31.86173
31.86353
31.86531
31.8671
31.86889
31.87067
31.87244
31.87421
31.87598
31.87774
31.87951
31.88126
31.88301
31.88476
31.88651
31.88825
31.88999
31.89172
31.89345
31.89518
31.8969
31.89862
31.90034
31.90205
31.90376
31.90546
31.90716
31.90886
31.91055
31.91224
31.91393
31.91561
31.91729
31.91896
31.92063
31.9223
31.92397
31.92563
31.92728
31.92894
31.93059
31.93224
31.93388
31.93552
31.93715
31.93879
31.94041
31.94204
31.94366
31.94528
31.9469
31.94851
31.95011
31.95172
31.95332
31.95492
31.95651
31.9581
31.95969
31.96127
31.96285
31.96443
31.966
31.96758
31.96914
31.97071
31.97227
31.97382
31.97538
31.97693
31.97847
31.98002
31.98156
31.98309
31.98463
31.98616
31.98769
31.98921
31.99073
31.99225
31.99377
31.99528
31.99678
31.99829
31.99979
32.00129
32.00279
32.00428
32.00577
32.00726
32.00874
32.01022
32.0117
32.01317
32.01464
32.01611
32.01757
32.01904
32.02049
32.02195
32.0234
32.02485
32.02629
32.02774
32.02918
32.03062
32.03205
32.03348
32.03491
32.03633
32.03775
32.03918
32.04059
32.042
32.04342
32.04482
32.04622
32.04762
32.04902
32.05042
32.05181
32.0532
32.05458
32.05597
32.05735
32.05872
32.0601
32.06147
32.06284
32.0642
32.06556
32.06692
32.06828
32.06963
32.07098
32.07233
32.07367
32.07501
32.07635
32.07768
32.07901
32.08034
32.08167
32.08299
32.08431
32.08563
32.08694
32.08825
32.08956
32.09087
32.09217
32.09347
32.09476
32.09606
32.09735
32.09864
32.09992
32.1012
32.10248
32.10376
32.10503
32.1063
32.10757
32.10883
32.1101
32.11135
32.11261
32.11387
32.11512
32.11636
32.11761
32.11885
32.12009
32.12133
32.12256
32.12379
32.12502
32.12625
32.12747
32.12869
32.12991
32.13113
32.13234


==> figs/wmm/2d/0886_wmm_psnr.csv <==
7.432658
4.898375
9.762518
11.49201
9.536005
9.085619
9.916264
11.64525
13.89108
15.36678
14.82834
14.02354
14.20105
15.04681
15.95477
16.69267
17.22848
17.61178
17.92157
18.21915
18.52602
18.83901
19.13832
19.41996
19.71373
20.02419
20.30954
20.5691
20.81854
21.0594
21.30764
21.56227
21.8016
22.02884
22.25344
22.45211
22.64651
22.86078
23.05944
23.24532
23.42193
23.56978
23.70653
23.85849
24.00637
24.15206
24.28717
24.40395
24.51698
24.62847
24.73396
24.84558
24.94921
25.04668
25.13543
25.21325
25.29432
25.38507
25.48112
25.56706
25.64042
25.7017
25.7642
25.8326
25.90681
25.97969
26.04056
26.09391
26.14411
26.19742
26.25608
26.31552
26.37046
26.41887
26.4618
26.50354
26.54664
26.59157
26.63864
26.68637
26.73281
26.77533
26.81443
26.85085
26.88552
26.91798
26.94896
26.97921
27.01246
27.05042
27.09409
27.1384
27.17767
27.21005
27.23712
27.26221
27.28808
27.31771
27.35178
27.38892
27.42526
27.45784
27.48612
27.51128
27.53511
27.55887
27.5842
27.61164
27.64171
27.6731
27.70418
27.73363
27.76093
27.78632
27.81029
27.83322
27.85525
27.87635
27.89617
27.91572
27.93555
27.95864
27.98589
28.01716
28.04777
28.0734
28.09502
28.11452
28.13168
28.15201
28.179
28.20294
28.22459
28.25054
28.27894
28.30722
28.33113
28.34829
28.36724
28.39043
28.40936
28.42537
28.44423
28.46351
28.48233
28.50417
28.52603
28.54736
28.57109
28.59668
28.62085
28.64359
28.66505
28.68492
28.70413
28.72324
28.74174
28.75953
28.77646
28.79171
28.80503
28.8153
28.82111
28.82081
28.83548
28.86286
28.88991
28.91195
28.94386
28.97925
28.99118
29.00988
29.02943
29.0342
29.05309
29.07095
29.08825
29.11576
29.13077
29.14327
29.15428
29.15648
29.16833
29.1894
29.2209
29.25152
29.26375
29.27052
29.28504
29.3085
29.33352
29.34772
29.35828
29.37639
29.39708
29.4142
29.42669
29.43821
29.45517
29.47516
29.49051
29.50218
29.51401
29.52659
29.538
29.54389
29.54058
29.52815
29.50719
29.48641
29.48671
29.53348
29.61063
29.66858
29.67493
29.65204
29.6481
29.68282
29.72809
29.74693
29.7456
29.75164
29.77317
29.79684
29.81247
29.82352
29.83522
29.84893
29.86423
29.88138
29.89697
29.90718
29.91621
29.93046
29.94867
29.96336
29.97248
29.9821
29.99616
30.01179
30.02445
30.03451
30.04556
30.05876
30.07223
30.08397
30.09464
30.10608
30.11861
30.13111
30.14271
30.15372
30.16498
30.1767
30.1885
30.19995
30.21102
30.22191
30.23281
30.24371
30.25447
30.26491
30.27488
30.28418
30.29242
30.29919
30.30436
30.30846
30.31443
30.32485
30.34222
30.36284
30.38105
30.3925
30.3982
30.40304
30.41157
30.42517
30.44056
30.45355
30.46246
30.46932
30.47727
30.48785
30.5
30.5114
30.52055
30.52789
30.53461
30.54168
30.54844
30.55409
30.55699
30.55843
30.55908
30.56269
30.57085
30.58461
30.60327
30.62444
30.64503
30.66148
30.67215
30.67812
30.68211
30.68705
30.69505
30.70631
30.71966
30.7326
30.74392
30.75385
30.76293
30.77148
30.77935
30.78689
30.79483
30.80379
30.81386
30.82445
30.83482
30.84442
30.85323
30.86155
30.86973
30.87795
30.88618
30.89441
30.90278
30.91143
30.92038
30.92943
30.93833
30.94698
30.95543
30.96383
30.97226
30.98069
30.98906
30.99733
31.00548
31.01354
31.02154
31.0295
31.03744
31.04533
31.05314
31.06082
31.06831
31.07555
31.08237
31.08868
31.09401
31.09831
31.10058
31.10139
31.09945
31.09769
31.09591
31.09938
31.10887
31.12627
31.14885
31.17155
31.18884
31.19801
31.20058
31.20087
31.20331
31.21029
31.22142
31.2343
31.24625
31.25567
31.2624
31.26752
31.27251
31.27874
31.28666
31.29595
31.30547
31.31423
31.32188
31.32861
31.33497
31.34144
31.3483
31.35554
31.363
31.37049
31.37785
31.38502
31.39196
31.39865
31.40514
31.41152
31.41795
31.42456
31.4314
31.43841
31.44545
31.45239
31.45916
31.46576
31.47226
31.47872
31.48518
31.49164
31.49807
31.50447
31.51081
31.5171
31.52334
31.5295
31.53562
31.54161
31.54751
31.55318
31.55869
31.56377
31.56861
31.57278
31.57694
31.58054
31.5851
31.59005
31.597
31.60499
31.6142
31.62352
31.6323
31.63996
31.64631
31.65156
31.65615
31.66071
31.66574
31.67153
31.67804
31.68499
31.69194
31.69855
31.70467
31.71037
31.7158
31.72111
31.72641
31.73179
31.73736
31.74311
31.74902
31.75498
31.7609
31.76673
31.77244
31.77805
31.78355
31.78898
31.79434
31.79967
31.80498
31.81027
31.81555
31.82081
31.82603
31.83125
31.83642
31.84156
31.84665
31.8517
31.85664
31.86154
31.86628
31.87099
31.87552
31.88008
31.8845
31.88914
31.8938
31.89894
31.9043
31.91021
31.91629
31.92255
31.92867
31.93451
31.93997
31.94504
31.9498
31.95438
31.9589
31.96347
31.96817
31.97301
31.97801
31.98309
31.98824
31.99336
31.99842
32.0034
32.00828
32.01308
32.01782
32.02251
32.02715
32.03178
32.0364
32.041
32.0456
32.0502
32.05479
32.05937
32.06394
32.0685
32.07304
32.07756
32.08205
32.08652
32.09095
32.09537
32.09973
32.10407
32.10834
32.11261
32.11682
32.12104
32.12523
32.1295
32.13377
32.13821
32.1427
32.14737
32.15209
32.15691
32.16169
32.16643
32.17106
32.17557
32.17994
32.1842
32.18837
32.19249
32.19657
32.20065
32.20475
32.20887
32.21302
32.21718
32.22137
32.22557
32.22977
32.23396
32.23813
32.24229
32.24642
32.25053
32.25461
32.25867
32.26271
32.26673
32.27073
32.27472
32.27869
32.28265
32.2866
32.29053
32.29445
32.29836
32.30225
32.30612
32.30998
32.31381
32.31762
32.32139
32.32511
32.32877
32.33235
32.33582
32.33913
32.34227
32.34513
32.34785
32.35027
32.35296
32.35579
32.35977
32.36449
32.37025
32.37603
32.38124
32.3854
32.3886
32.39135
32.39424
32.39774
32.40185
32.40631
32.41062
32.41447
32.41783
32.42095
32.4242
32.42776
32.43163
32.43555
32.43932
32.44284
32.44617
32.44947
32.45288
32.45643
32.46007
32.46369
32.4672
32.4706
32.47393
32.47728
32.48069
32.48415
32.48763
32.49108
32.49446
32.4978
32.50111
32.50444
32.50779
32.51115
32.51451
32.51785
32.52116
32.52444
32.52772
32.53099
32.53427
32.53755
32.54082
32.54408
32.54733
32.55055
32.55377
32.55699
32.5602
32.5634
32.5666
32.56979
32.57298
32.57615
32.5793
32.58245
32.5856
32.58874
32.59187
32.59499
32.59811
32.60122
32.60432
32.60741
32.61049
32.61357
32.61664
32.6197
32.62275
32.6258
32.62883
32.63186
32.63488
32.63789
32.6409
32.6439
32.64689
32.64987
32.65285
32.65581
32.65877
32.66172
32.66467
32.6676
32.67053
32.67345
32.67636
32.67927
32.68217
32.68506
32.68794
32.69082
32.69369
32.69655
32.69941
32.70226
32.70509
32.70793
32.71076
32.71358
32.71639
32.7192
32.72199
32.72478
32.72757
32.73035
32.73312
32.73589
32.73865
32.7414
32.74414
32.74688
32.74962
32.75234
32.75507
32.75778
32.76048
32.76318
32.76588
32.76857
32.77125
32.77393
32.77659
32.77925
32.78191
32.78456
32.78721
32.78984
32.79248
32.7951
32.79773
32.80034
32.80295
32.80555
32.80815
32.81074
32.81332
32.8159
32.81847
32.82104
32.8236
32.82615
32.8287
32.83125
32.83378
32.83632
32.83884
32.84136
32.84388
32.84639
32.84889
32.85139
32.85388
32.85637
32.85884
32.86132
32.86379
32.86626
32.86871
32.87117
32.87362
32.87606
32.8785
32.88093
32.88335
32.88578
32.88819
32.8906
32.89301
32.8954
32.8978
32.90018
32.90257
32.90495
32.90732
32.90968
32.91205
32.9144
32.91676
32.9191
32.92144
32.92378
32.92611
32.92843
32.93075
32.93307
32.93538
32.93768
32.93998
32.94228
32.94456
32.94685
32.94913
32.9514
32.95367
32.95594
32.9582
32.96045
32.9627
32.96494
32.96719
32.96942
32.97165
32.97387
32.97609
32.97831
32.98052
32.98272
32.98492
32.98712
32.98931
32.9915
32.99368
32.99586
32.99803
33.0002
33.00236
33.00452
33.00667
33.00882
33.01096
33.0131
33.01524
33.01737
33.01949
33.02162
33.02374
33.02584
33.02795
33.03006
33.03215
33.03425
33.03634
33.03843
33.0405
33.04258
33.04465
33.04672
33.04879
33.05084
33.0529
33.05495
33.05699
33.05903
33.06107
33.0631
33.06513
33.06715
33.06918
33.07119
33.0732
33.07521
33.07721
33.07921
33.0812
33.08319
33.08518
33.08716
33.08913
33.09111
33.09307
33.09504
33.097
33.09896
33.10091
33.10286
33.1048
33.10674
33.10868
33.11061
33.11254
33.11446
33.11638
33.11829
33.1202
33.12211
33.12402
33.12592
33.12781
33.1297
33.13159
33.13347
33.13535
33.13723
33.1391
33.14097
33.14283
33.14469
33.14655
33.1484
33.15025
33.15209
33.15393
33.15577
33.1576
33.15943
33.16125
33.16307
33.16489
33.1667
33.16851
33.17032
33.17212
33.17392
33.17572
33.17751
33.17929
33.18108
33.18286
33.18463
33.18641
33.18818
33.18994
33.1917
33.19346
33.19521
33.19696
33.19871
33.20045
33.20219
33.20393
33.20567
33.20739
33.20912
33.21084
33.21256
33.21428
33.21598
33.21769
33.2194
33.2211
33.2228
33.22449
33.22618
33.22787
33.22955
33.23123
33.23291
33.23458
33.23625
33.23792
33.23958
33.24124
33.2429
33.24455
33.2462
33.24784
33.24949
33.25113
33.25276
33.2544
33.25603
33.25765
33.25927
33.26089
33.26251
33.26413
33.26574
33.26734
33.26894
33.27055
33.27214
33.27373
33.27533
33.27691
33.2785
33.28008
33.28165
33.28323
33.2848
33.28637
33.28793
33.28949
33.29105
33.29261
33.29416
33.29571
33.29725
33.29879
33.30033
33.30187
33.30341
33.30494
33.30646
33.30799
33.30951
33.31103
33.31254
33.31405
33.31556
33.31707
33.31857
33.32007
33.32157
33.32306
33.32455
33.32604
33.32752
33.32901
33.33049
33.33196
33.33343
33.3349
33.33637
33.33783
33.33929
33.34075


==> figs/wmm/2d/chest_psnr.csv <==
14.406
6.11552
15.58358
15.09227
11.81542
11.35915
12.12062
13.37641
14.75276
16.05453
17.20215
18.18989
19.04049
19.74867
20.30409
20.69749
20.94863
21.17529
21.51018
21.96677
22.46844
22.966
23.4156
23.81388
24.14701
24.43758
24.70694
24.97758
25.25526
25.49235
25.6987
25.90131
26.08627
26.25893
26.42412
26.57497
26.71209
26.84176
26.95896
27.07304
27.1964
27.31479
27.41922
27.52031
27.62022
27.71398
27.80042
27.88282
27.96236
28.03686
28.12077
28.19699
28.26215
28.34803
28.41471
28.4873
28.55247
28.61342
28.68063
28.73673
28.8023
28.85902
28.91101
28.9615
29.00867
29.062
29.10958
29.14819
29.19013
29.21254
29.26989
29.362
29.41479
29.43142
29.46984
29.5435
29.60305
29.62339
29.65544
29.71164
29.77822
29.81685
29.84035
29.8757
29.93857
29.99544
30.02203
30.02166
30.04493
30.06111
30.06962
30.14962
30.25085
30.30215
30.29751
30.33178
30.34909
30.3586
30.38412
30.39533
30.48845
30.60235
30.62319
30.62198
30.63466
30.67125
30.74706
30.8229
30.85333
30.84657
30.86407
30.92129
30.98415
31.0356
31.07769
31.09321
31.08321
31.06577
31.04016
31.00598
31.01973
31.15931
31.33433
31.36524
31.32796
31.32714
31.35167
31.37321
31.38805
31.45038
31.49051
31.52053
31.58263
31.63611
31.68184
31.71521
31.70332
31.67516
31.7005
31.7547
31.77206
31.83626
31.95443
32.00088
32.00756
32.0117
32.01067
31.98052
31.93421
31.94527
32.00956
32.12059
32.22265
32.27015
32.29913
32.31807
32.31757
32.31394
32.33192
32.35993
32.38497
32.41177
32.41537
32.39818
32.41587
32.47619
32.55522
32.61375
32.61879
32.59396
32.56627
32.5626
32.58745
32.64528
32.73713
32.84182
32.90919
32.91525
32.89323
32.87406
32.85819
32.84875
32.86973
32.92353
32.99857
33.07336
33.12527
33.15885
33.19242
33.23435
33.25859
33.25298
33.22909
33.19151
33.13778
33.0684
32.99686
32.98034
33.0554
33.21066
33.37363
33.46625
33.4734
33.43679
33.41054
33.41556
33.4454
33.48846
33.54432
33.60485
33.64382
33.65966
33.66359
33.66862
33.68367
33.70741
33.7319
33.75694
33.78969
33.82684
33.86599
33.90274
33.93274
33.94992
33.95173
33.9426
33.92899
33.90483
33.8549
33.77671
33.69827
33.66779
33.73763
33.87829
34.01104
34.08276
34.09302
34.08108
34.08702
34.13019
34.18764
34.22281
34.22004
34.19293
34.17176
34.17717
34.21745
34.27873
34.34283
34.39079
34.41657
34.42473
34.42418
34.42376
34.42789
34.43815
34.45177
34.46751
34.48386
34.50241
34.52279
34.54446
34.56454
34.58131
34.59317
34.59999
34.60258
34.60247
34.60217
34.60409
34.61237
34.62799
34.65234
34.68174
34.71153
34.73499
34.74609
34.74288
34.72546
34.7025
34.68108
34.6792
34.69988
34.74784
34.80687
34.86411
34.90491
34.92505
34.92641
34.91607
34.90231
34.89206
34.89157
34.90109
34.91912
34.93893
34.95479
34.96539
34.97706
34.99747
35.03027
35.06835
35.10238
35.12751
35.14456
35.15711
35.16694
35.17419
35.17817
35.1801
35.1831
35.19035
35.20364
35.22244
35.24462
35.2673
35.28817
35.3059
35.32027
35.33173
35.34091
35.34847
35.35507
35.36146
35.36831
35.37616
35.38507
35.39486
35.40517
35.41589
35.42692
35.43825
35.4496
35.46043
35.46989
35.47689
35.48019
35.47794
35.46869
35.44976
35.42282
35.38887
35.36302
35.35364
35.37929
35.43077
35.49668
35.55122
35.58027
35.58101
35.56416
35.54638
35.54235
35.56076
35.59708
35.6407
35.67702
35.69791
35.70422
35.70387
35.70614
35.71535
35.7309
35.74788
35.76237
35.77257
35.77905
35.7836
35.78843
35.79568
35.80642
35.82026
35.83509
35.84863
35.85951
35.86794
35.87512
35.88237
35.89049
35.89947
35.90886
35.91804
35.9266
35.93445
35.94181
35.94902
35.95638
35.96407
35.97214
35.98048
35.98892
35.99723
36.00527
36.01302
36.02057
36.0281
36.03569
36.04335
36.05101
36.0586
36.06608
36.07345
36.08071
36.08788
36.09497
36.10201
36.10902
36.11603
36.12304
36.13002
36.13696
36.14384
36.15069
36.1575
36.16428
36.17103
36.17775
36.18444
36.1911
36.19775
36.20435
36.21093
36.21748
36.22399
36.23046
36.23688
36.24326
36.24957
36.2558
36.26191
36.26787
36.27359
36.27911
36.28444
36.29009
36.29628
36.30338
36.31076
36.31773
36.32385
36.32927
36.33456
36.34022
36.34643
36.35289
36.3592
36.36507
36.37059
36.37604
36.38166
36.38753
36.39349
36.39933
36.40495
36.41039
36.41581
36.4213
36.42691
36.43254
36.43809
36.44352
36.44887
36.45419
36.45953
36.4649
36.47028
36.47562
36.4809
36.48613
36.49132
36.49651
36.50169
36.50687
36.51202
36.51714
36.52222
36.52728
36.53232
36.53735
36.54236
36.54735
36.55231
36.55724
36.56215
36.56704
36.57192
36.57679
36.58163
36.58645
36.59124
36.59602
36.60077
36.6055
36.61022
36.61492
36.6196
36.62425
36.62889
36.63351
36.63811
36.64269
36.64726
36.6518
36.65633
36.66084
36.66533
36.6698
36.67426
36.67869
36.68311
36.68751
36.69189
36.69626
36.7006
36.70493
36.70925
36.71354
36.71782
36.72208
36.72632
36.73054
36.73474
36.73891
36.74306
36.74717
36.75123
36.75522
36.75913
36.76291
36.76656
36.77002
36.77342
36.77682
36.78064
36.78496
36.78989
36.79498
36.79977
36.80395
36.80756
36.81095
36.81446
36.81837
36.82261
36.82697
36.83113
36.83498
36.83857
36.84213
36.84583
36.84972
36.85372
36.85767
36.86144
36.86507
36.86865
36.87228
36.87601
36.87979
36.88354
36.88721
36.8908
36.89436
36.89793
36.90154
36.90516
36.90877
36.91234
36.91587
36.91937
36.92287
36.92637
36.92988
36.93338
36.93686
36.94031
36.94374
36.94716
36.95058
36.95399
36.95739
36.96078
36.96415
36.96751
36.97085
36.97418
36.9775
36.98082
36.98412
36.98742
36.99069
36.99395
36.9972
37.00045
37.00368
37.00691
37.01012
37.01331
37.0165
37.01968
37.02284
37.026
37.02914
37.03228
37.0354
37.03851
37.04162
37.04471
37.04779
37.05086
37.05392
37.05697
37.06001
37.06304
37.06606
37.06907
37.07207
37.07506
37.07803
37.081
37.08396
37.08691
37.08985
37.09278
37.0957
37.09861
37.10151
37.1044
37.10728
37.11016
37.11303
37.11588
37.11872
37.12156
37.12439
37.1272
37.13002
37.13282
37.13561
37.13839
37.14117
37.14393
37.14669
37.14944
37.15218
37.15491
37.15764
37.16035
37.16306
37.16576
37.16846
37.17114
37.17382
37.17649
37.17915
37.1818
37.18445
37.18708
37.18972
37.19234
37.19495
37.19756
37.20017
37.20276
37.20535
37.20792
37.2105
37.21306
37.21562
37.21817
37.22072
37.22325
37.22578
37.22831
37.23082
37.23333
37.23584
37.23833
37.24082
37.2433
37.24577
37.24824
37.25071
37.25316
37.25561
37.25805
37.26048
37.26291
37.26534
37.26775
37.27016
37.27256
37.27495
37.27734
37.27972
37.2821
37.28447
37.28683
37.28918
37.29153
37.29388
37.29621
37.29854
37.30087
37.30318
37.30549
37.30779
37.31009
37.31238
37.31466
37.31694
37.31921
37.32148
37.32374
37.32599
37.32823
37.33047
37.33271
37.33493
37.33715
37.33937
37.34157
37.34378
37.34597
37.34816
37.35034
37.35252
37.35469
37.35685
37.35901
37.36116
37.36331
37.36545
37.36758
37.36971
37.37183
37.37395
37.37606
37.37816
37.38026
37.38235
37.38443
37.38652
37.38859
37.39066
37.39272
37.39478
37.39683
37.39887
37.40091
37.40295
37.40497
37.40699
37.40901
37.41103
37.41303
37.41503
37.41703
37.41901
37.421
37.42298
37.42495
37.42692
37.42888
37.43084
37.43279
37.43474
37.43668
37.43861
37.44054
37.44247
37.44439
37.4463
37.44822
37.45012
37.45202
37.45391
37.4558
37.45769
37.45956
37.46144
37.46331
37.46517
37.46703
37.46888
37.47073
37.47258
37.47442
37.47625
37.47808
37.4799
37.48172
37.48354
37.48535
37.48716
37.48896
37.49075
37.49254
37.49433
37.49611
37.49789
37.49966
37.50143
37.50319
37.50495
37.50671
37.50845
37.5102
37.51194
37.51368
37.51541
37.51713
37.51886
37.52057
37.52229
37.524
37.5257
37.5274
37.5291
37.53079
37.53248
37.53416
37.53584
37.53751
37.53918
37.54085
37.54251
37.54417
37.54582
37.54747
37.54912
37.55076
37.55239
37.55403
37.55566
37.55728
37.5589
37.56052
37.56213
37.56374
37.56534
37.56694
37.56854
37.57014
37.57172
37.57331
37.57489
37.57647
37.57804
37.57961
37.58118
37.58274
37.5843
37.58585
37.5874
37.58895
37.59049
37.59203
37.59357
37.5951
37.59663
37.59815
37.59967
37.60119
37.60271
37.60421
37.60572
37.60723
37.60873
37.61022
37.61172
37.6132
37.61469
37.61617
37.61765
37.61913
37.6206
37.62207
37.62353
37.62499
37.62645
37.62791
37.62936
37.63081
37.63225
37.63369
37.63513
37.63657
37.638
37.63943
37.64085
37.64228
37.64369
37.64511
37.64652
37.64793
37.64934
37.65074
37.65214
37.65354
37.65493
37.65632
37.65771
37.6591
37.66048
37.66185
37.66323
37.6646
37.66597
37.66734
37.6687
37.67006
37.67142
37.67277
37.67412
37.67547
37.67682
37.67815
37.6795
37.68083
37.68217
37.68349
37.68483
37.68615
37.68747
37.68879
37.69011
37.69142
37.69273
37.69403
37.69534
37.69664
37.69794
37.69924
37.70053
37.70182
37.70311
37.7044
37.70567
37.70695
37.70823
37.70951
37.71077
37.71204
37.71331
37.71457
37.71583
37.71709
37.71834
37.71959
37.72084
37.72209
37.72333
37.72458
37.72581
37.72705
37.72828
37.72951
37.73074
37.73196
37.73318
37.73441
37.73562
37.73684
37.73804
37.73925
37.74046
37.74167
37.74287
37.74407
37.74526
37.74646
37.74765
37.74884
37.75002
37.75121
37.75239
37.75357
37.75474
37.75592
37.75709
37.75826
37.75942
37.76059
37.76175
37.76291
37.76406
37.76522
37.76637
37.76752
37.76867
37.76981
37.77095
37.77209
37.77323
37.77436
37.77549
37.77663
37.77775
37.77888


==> figs/wmm/2d/chest_wmm_psnr.csv <==
14.25646
4.15862
14.24187
13.78451
9.936744
9.529284
10.50509
12.05203
13.728
15.26212
16.50915
17.43315
18.08037
18.53028
18.8565
19.13112
19.39041
19.63965
19.91178
20.24179
20.62584
21.04145
21.4931
21.96235
22.43328
22.89598
23.33612
23.73694
24.09027
24.40402
24.69772
24.96967
25.21234
25.43459
25.64678
25.85627
26.05944
26.24205
26.41161
26.57753
26.7342
26.88334
27.0225
27.16308
27.30194
27.43222
27.55239
27.6679
27.78342
27.8948
28.0015
28.10664
28.20276
28.29136
28.37987
28.46531
28.54473
28.62399
28.70094
28.7755
28.84793
28.91409
28.9802
29.04895
29.11158
29.17158
29.23317
29.29121
29.35191
29.41201
29.4664
29.52085
29.57454
29.62461
29.67484
29.72488
29.77139
29.82422
29.87568
29.90541
29.9293
29.94684
29.9998
30.06178
30.1179
30.1593
30.19843
30.25859
30.28954
30.32758
30.38931
30.41292
30.45707
30.51517
30.53165
30.58588
30.60609
30.64944
30.69744
30.7353
30.77465
30.81182
30.82832
30.87592
30.9085
30.943
30.96954
30.9881
31.03397
31.09027
31.13402
31.15738
31.18729
31.22114
31.25484
31.2609
31.21164
31.18885
31.31169
31.40335
31.38731
31.40398
31.45675
31.49815
31.53674
31.55765
31.56952
31.64211
31.67073
31.65277
31.71805
31.75689
31.76458
31.80438
31.83031
31.84198
31.87734
31.9157
31.93685
31.9586
31.98616
32.01587
32.03568
32.0568
32.07664
32.09573
32.11052
32.13057
32.17484
32.21762
32.23922
32.25902
32.2878
32.31834
32.34543
32.36324
32.37863
32.40022
32.4157
32.4187
32.40753
32.38202
32.35707
32.37258
32.44674
32.54481
32.60565
32.60782
32.578
32.56563
32.60673
32.67968
32.72919
32.73728
32.7306
32.74091
32.77153
32.80906
32.84151
32.86222
32.87548
32.89086
32.91653
32.9414
32.95943
32.97884
33.00327
33.03149
33.05376
33.06884
33.07997
33.09273
33.11151
33.1302
33.14301
33.15078
33.15795
33.16919
33.1849
33.20605
33.23154
33.25794
33.28385
33.30996
33.33696
33.36056
33.38265
33.40518
33.42907
33.4499
33.46486
33.47408
33.47733
33.47435
33.46187
33.437
33.4024
33.38144
33.40718
33.49054
33.58778
33.64877
33.65826
33.64358
33.63584
33.65304
33.6906
33.73174
33.76327
33.78011
33.79357
33.80666
33.81853
33.82819
33.84652
33.88342
33.91536
33.9299
33.93422
33.93596
33.94705
33.96964
33.99483
34.01275
34.02767
34.04647
34.06845
34.09015
34.10886
34.12187
34.13049
34.13878
34.14771
34.15617
34.16619
34.1802
34.19657
34.2113
34.21901
34.22152
34.21726
34.21193
34.21185
34.22367
34.24725
34.28354
34.32302
34.36028
34.38778
34.40536
34.41578
34.4218
34.42766
34.43542
34.44635
34.45982
34.47412
34.48851
34.50267
34.51623
34.53392
34.55391
34.57656
34.59712
34.61313
34.62442
34.63239
34.63948
34.64742
34.65768
34.66883
34.68017
34.68885
34.69383
34.69409
34.6905
34.68324
34.67772
34.67601
34.6869
34.71009
34.7453
34.78273
34.81288
34.82866
34.83284
34.83146
34.83856
34.8536
34.87408
34.89288
34.90602
34.91389
34.91976
34.92943
34.94379
34.962
34.97824
34.98949
34.99621
35.0011
35.00831
35.01943
35.03408
35.0486
35.06047
35.06887
35.07507
35.08099
35.08829
35.0977
35.10927
35.12248
35.13664
35.1506
35.16338
35.1741
35.18266
35.18936
35.19521
35.20078
35.20677
35.21355
35.2211
35.23064
35.24169
35.25422
35.26492
35.27139
35.27103
35.26536
35.25552
35.2485
35.24649
35.25642
35.27435
35.29958
35.32468
35.3488
35.3677
35.38056
35.38637
35.3876
35.39006
35.39807
35.41459
35.43647
35.45768
35.47229
35.47951
35.48181
35.4833
35.48867
35.4996
35.51469
35.5303
35.54321
35.55182
35.55714
35.56163
35.56753
35.57599
35.58653
35.59758
35.60762
35.61597
35.62288
35.62901
35.63555
35.643
35.65153
35.66069
35.66993
35.67857
35.68634
35.69337
35.70001
35.70664
35.71356
35.7209
35.72858
35.73637
35.74397
35.75121
35.75812
35.76476
35.77127
35.77781
35.78444
35.79111
35.79773
35.80418
35.81034
35.81612
35.82159
35.82684
35.83229
35.83821
35.84511
35.85288
35.86122
35.86943
35.87698
35.88372
35.8898
35.89556
35.9013
35.90719
35.91325
35.91944
35.92566
35.93186
35.938
35.94407
35.95008
35.95603
35.96192
35.96773
35.97348
35.97918
35.98486
35.99052
35.99621
36.00185
36.00753
36.01315
36.0188
36.0244
36.02999
36.03555
36.04106
36.04653
36.05196
36.05736
36.06272
36.06806
36.07337
36.07866
36.08392
36.08916
36.09437
36.09955
36.1047
36.10981
36.11489
36.11993
36.12494
36.12991
36.13486
36.13977
36.14465
36.1495
36.1543
36.15905
36.16375
36.16838
36.17295
36.17746
36.18193
36.18639
36.19087
36.19543
36.2001
36.2049
36.20982
36.21482
36.21985
36.22483
36.22975
36.23455
36.23927
36.24389
36.24841
36.25283
36.25717
36.26147
36.26575
36.27006
36.27442
36.27882
36.28323
36.28763
36.29198
36.29627
36.30049
36.30465
36.30878
36.31287
36.31697
36.32105
36.32517
36.3293
36.33349
36.3377
36.34192
36.34613
36.35028
36.35436
36.35837
36.36231
36.36623
36.37014
36.37406
36.37799
36.38194
36.38588
36.3898
36.3937
36.39756
36.40138
36.40518
36.40896
36.41273
36.41651
36.42027
36.42403
36.42777
36.43149
36.43519
36.43887
36.44253
36.44618
36.44981
36.45343
36.45705
36.46065
36.46424
36.46781
36.47136
36.47491
36.47843
36.48194
36.48544
36.48892
36.49239
36.49585
36.4993
36.50274
36.50616
36.50956
36.51295
36.51633
36.5197
36.52306
36.5264
36.52973
36.53304
36.53635
36.53964
36.54292
36.54619
36.54944
36.55268
36.55591
36.55913
36.56234
36.56553
36.56871
36.57188
36.57504
36.57819
36.58132
36.58444
36.58755
36.59065
36.59374
36.59682
36.59988
36.60294
36.60598
36.60901
36.61203
36.61503
36.61803
36.62101
36.62399
36.62695
36.6299
36.63284
36.63577
36.63869
36.64161
36.64451
36.64741
36.65031
36.65319
36.65606
36.65892
36.66176
36.6646
36.66742
36.67023
36.67303
36.67582
36.6786
36.68137
36.68414
36.68689
36.68964
36.69238
36.69511
36.69782
36.70053
36.70323
36.70592
36.7086
36.71127
36.71393
36.71658
36.71922
36.72186
36.72448
36.7271
36.72971
36.73231
36.7349
36.73748
36.74006
36.74262
36.74518
36.74773
36.75026
36.7528
36.75532
36.75783
36.76034
36.76284
36.76533
36.76781
36.77028
36.77275
36.77521
36.77766
36.7801
36.78253
36.78496
36.78738
36.78979
36.79219
36.79459
36.79697
36.79936
36.80173
36.8041
36.80645
36.80881
36.81115
36.81348
36.81581
36.81814
36.82045
36.82276
36.82506
36.82735
36.82964
36.83192
36.83419
36.83646
36.83872
36.84097
36.84322
36.84546
36.84769
36.84992
36.85214
36.85435
36.85656
36.85876
36.86095
36.86314
36.86532
36.86749
36.86966
36.87183
36.87398
36.87613
36.87827
36.88041
36.88254
36.88467
36.88678
36.8889
36.89101
36.8931
36.8952
36.89729
36.89938
36.90145
36.90353
36.90559
36.90765
36.90971
36.91175
36.9138
36.91583
36.91787
36.91989
36.92191
36.92393
36.92594
36.92794
36.92994
36.93193
36.93392
36.93591
36.93788
36.93985
36.94182
36.94378
36.94573
36.94769
36.94963
36.95157
36.9535
36.95543
36.95736
36.95927
36.96119
36.9631
36.965
36.9669
36.96879
36.97068
36.97256
36.97444
36.97631
36.97818
36.98004
36.98189
36.98375
36.98559
36.98743
36.98927
36.9911
36.99293
36.99475
36.99657
36.99838
37.00019
37.002
37.00379
37.00558
37.00737
37.00916
37.01094
37.01271
37.01448
37.01625
37.01801
37.01976
37.02151
37.02326
37.025
37.02674
37.02847
37.0302
37.03192
37.03364
37.03535
37.03706
37.03876
37.04047
37.04216
37.04385
37.04554
37.04722
37.0489
37.05058
37.05224
37.05391
37.05557
37.05722
37.05888
37.06052
37.06216
37.0638
37.06544
37.06707
37.0687
37.07032
37.07194
37.07355
37.07516
37.07676
37.07836
37.07996
37.08155
37.08314
37.08472
37.0863
37.08788
37.08945
37.09102
37.09258
37.09414
37.0957
37.09725
37.0988
37.10034
37.10188
37.10342
37.10495
37.10648
37.108
37.10952
37.11104
37.11255
37.11406
37.11557
37.11707
37.11856
37.12006
37.12155
37.12304
37.12452
37.126
37.12747
37.12894
37.13041
37.13187
37.13334
37.13479
37.13625
37.1377
37.13914
37.14058
37.14202
37.14346
37.14489
37.14632
37.14774
37.14917
37.15058
37.152
37.15341
37.15482
37.15622
37.15762
37.15902
37.16041
37.1618
37.16319
37.16458
37.16596
37.16734
37.16871
37.17008
37.17145
37.17281
37.17418
37.17553
37.17689
37.17824
37.17959
37.18093
37.18227
37.18361
37.18495
37.18628
37.18761
37.18893
37.19026
37.19158
37.19289
37.19421
37.19552
37.19683
37.19813
37.19944
37.20073
37.20203
37.20332
37.20461
37.20589
37.20718
37.20846
37.20974
37.21101
37.21228
37.21355
37.21482
37.21608
37.21734
37.2186
37.21985
37.2211
37.22235
37.22359
37.22484
37.22608
37.22732
37.22855
37.22978
37.23101
37.23224
37.23346
37.23468
37.2359
37.23711
37.23832
37.23953
37.24074
37.24194
37.24314
37.24434
37.24554
37.24673
37.24792
37.24911
37.25029
37.25148
37.25266
37.25383
37.25501
37.25618
37.25735
37.25851
37.25968
37.26084
37.262
37.26315
37.26431
37.26546
37.2666
37.26775
37.26889
37.27003
37.27117
37.2723
37.27344
37.27457
37.27569
37.27682
37.27794
37.27906
37.28018
37.28129
37.28241
37.28351
37.28462
37.28572
37.28683
37.28793
37.28902
37.29012
37.29121
37.2923
37.29339
37.29447
37.29555
37.29663
37.29771
37.29878
37.29985
37.30093
37.30199
37.30306
37.30412
37.30518
37.30624
37.30729
37.30835
37.3094
37.31044
37.31149
37.31253
37.31358
37.31461
37.31565
37.31668
37.31772
37.31874
37.31977
37.3208
37.32182
37.32284
37.32386
37.32487
37.32589
37.3269


==> figs/wmm/2d/circle_edge_psnr.csv <==
20.67374
21.11647
21.48901
21.78623
21.99129
22.12359
22.18671
22.21387
22.20421
22.1912
22.1524
22.11958
22.09149
22.08952
22.09664
22.11289
22.13966
22.16626
22.19238
22.21344
22.23226
22.24227
22.24815
22.24574
22.24233
22.23972
22.23456
22.23065
22.22794
22.23221
22.23236
22.23716
22.24072
22.2476
22.2417
22.25438
22.25052
22.25411
22.25508
22.25458
22.25539
22.25294
22.25496
22.25483
22.25621
22.25793
22.25609
22.25672
22.25719
22.25551
22.25989
22.25547
22.25737
22.255
22.25801
22.26089
22.25603
22.26147
22.26031
22.26169
22.26683
22.25413
22.26069
22.26111
22.26738
22.27188
22.26108
22.2638
22.27341
22.2674
22.27571
22.28153
22.25909
22.2717
22.2775
22.28102
22.26179
22.26143
22.26661
22.27428
22.27853
22.29222
22.30832
22.27623
22.2716
22.29658
22.29323
22.30764
22.28889
22.29762
22.29826
22.33611
22.34534
22.32515
22.29391
22.36941
22.37018
22.35402
22.3313
22.27618
22.32761
22.30953
22.35157
22.3846
22.39827
22.32609
22.30348
22.30136
22.32008
22.35549
22.37609
22.41546
22.41427
22.37228
22.42183
22.46297
22.49271
22.49364
22.24138
22.35687
22.37866
22.3432
22.35531
22.42043
22.44145
22.48679
22.47135
22.48314
22.3735
22.56518
22.51188
22.46903
22.40456
22.52469
22.49222
22.49056
22.56919
22.563
22.64687
22.74716
22.64015
22.53624
22.78316
22.43482
22.66023
22.6772
22.75805
22.76647
22.63847
22.56409
22.77651
22.64279
22.71109
22.79803
22.86847
22.81424
22.47365
22.78125
22.77188
22.64487
22.83513
22.97799
22.95076
22.88134
23.07439
22.96997
22.99436
22.94392
23.1309
23.22429
23.12448
23.01205
23.22375
23.55576
23.38764
23.1941
22.99282
23.64207
23.49906
23.15511
23.18891
23.89417
23.67638
23.41357
23.39734
23.57655
23.80949
23.75644
24.19701
23.61963
23.39734
23.76358
23.58187
23.90603
24.18078
23.78542
23.48047
23.91635
23.71041
23.75101
23.99588
24.04489
24.05706
24.36175
24.06587
24.38772
24.33275
23.7373
23.66287
24.35806
24.05173
24.11243
24.89514
24.08465
24.41797
24.55962
24.3193
24.81418
24.39448
24.66805
24.60254
24.4652
25.13401
24.75049
24.97181
24.87091
24.93309
25.2659
24.65204
24.92647
24.00568
24.40831
24.3069
24.73931
24.45539
24.71771
24.4589
25.21058
25.43502
25.03808
25.36734
25.60841
25.54453
25.47534
25.83134
25.83193
25.7058
25.69724
26.01889
25.98827
26.06844
25.46043
25.3809
26.12846
26.38937
26.50928
26.08192
25.98174
26.0328
26.40252
26.66826
26.60767
26.71576
26.43334
26.46135
26.7853
27.06369
26.65204
26.2546
25.6906
25.76737
26.71542
26.83437
26.86813
26.49883
26.75479
27.16001
27.60129
27.636
27.34478
27.72069
27.621
27.72275
28.66551
28.20096
28.24889
28.46355
28.98115
28.93538
29.38053
28.3639
28.84773
28.66839
29.37652
28.95457
29.56614
29.32642
29.85445
29.50762
29.27503
29.38708
30.62758
30.53974
30.12022
28.94523
29.83585
29.3565
29.13344
30.53002
29.84235
31.44529
31.09752
31.11468
30.49037
31.48637
31.49852
31.83135
31.66317
31.6359
30.35252
29.31855
31.25582
32.00471
32.39426
31.25841
30.84348
32.07704
32.2509
32.37202
32.83846
33.66628
32.50907
32.33586
34.36651
34.12608
33.73454
35.4434
34.96508
33.73837
32.91362
32.35105
33.11526
33.60241
34.32236
35.73114
34.9551
33.36189
33.61363
35.24845
35.56319
35.40543
35.97601
36.27287
35.12868
35.38219
37.66445
38.22096
36.59614
36.54714
37.60106
37.11476
36.43848
37.05526
38.49105
38.46572
38.10384
38.82867
39.47388
38.67719
38.04998
38.42096
38.53541
38.03696
37.963
38.65893
39.15541
39.24609
39.53714
40.10582
40.16344
39.67355
39.45176
39.61603
39.75088
39.69283
39.93831
40.37107
40.52731
40.40247
40.29919
40.33511
40.24446
40.06355
40.01526
40.19121
40.35387
40.485
40.62954
40.79159
40.83149
40.76144
40.70599
40.69004
40.66164
40.61506
40.65166
40.74084
40.82901
40.88587
40.95347
41.01635
41.03949
41.02266
41.01124
41.01361
41.00346
40.99426
41.00294
41.03173
41.0569
41.08603
41.1215
41.16181
41.18849
41.20625
41.22576
41.2408
41.24669
41.24979
41.25689
41.26407
41.26949
41.27534
41.28647
41.29839
41.30994
41.32267
41.33961
41.35626
41.37228
41.38856
41.40591
41.42156
41.4359
41.45012
41.46441
41.47753
41.48968
41.50204
41.51449
41.52617
41.53754
41.54926
41.56097
41.57237
41.58377
41.59545
41.60722
41.61884
41.63056
41.64256
41.65455
41.66649
41.67852
41.69072
41.70279
41.71482
41.72671
41.73859
41.75005
41.76132
41.77185
41.7818
41.79003
41.79638
41.79957
41.80004
41.79985
41.80111
41.79962
41.80021
41.79736
41.80263
41.80965
41.8283
41.84801
41.87572
41.90461
41.93947
41.97485
42.00776
42.03326
42.05126
42.06368
42.07279
42.07968
42.08469
42.08885
42.09343
42.10125
42.11172
42.12525
42.13942
42.15424
42.16864
42.18311
42.1978
42.21281
42.22733
42.24052
42.2519
42.26194
42.27143
42.28096
42.29063
42.30043
42.31028
42.32008
42.32994
42.33991
42.35029
42.36091
42.37174
42.38251
42.39305
42.40314
42.41283
42.42212
42.43126
42.44057
42.45037
42.46073
42.4716
42.48259
42.49345
42.50404
42.5145
42.52497
42.53565
42.54648
42.55732
42.56793
42.57825
42.58825
42.59807
42.6078
42.61759
42.62755
42.63764
42.64784
42.65794
42.66779
42.67697
42.68484
42.68983
42.68935
42.67987
42.66388
42.6545
42.66585
42.69831
42.72844
42.74453
42.75099
42.76258
42.78401
42.80645
42.81852
42.81913
42.81777
42.82456
42.84235
42.86327
42.87827
42.88564
42.89141
42.90083
42.91359
42.92586
42.93515
42.94292
42.95195
42.96353
42.97653
42.98886
42.99896
43.00719
43.01559
43.02572
43.0375
43.04938
43.06028
43.07017
43.08003
43.09047
43.10129
43.11198
43.12247
43.13296
43.14363
43.1545
43.16538
43.17599
43.18636
43.19672
43.20735
43.21827
43.22923
43.23997
43.25048
43.26094
43.27154
43.2823
43.29309
43.30377
43.31434
43.32483
43.33531
43.34583
43.35633
43.36671
43.37697
43.3871
43.39716
43.40716
43.4171
43.42689
43.43653
43.44606
43.45547
43.46476
43.47384
43.48258
43.49072
43.49775
43.50265
43.50361
43.49867
43.48841
43.48159
43.49023
43.52097
43.55585
43.57584
43.57685
43.57176
43.57574
43.59075
43.60935
43.62261
43.62893
43.63235
43.6378
43.64761
43.6599
43.67131
43.67902
43.68355
43.68879
43.6977
43.70914
43.71885
43.72488
43.72961
43.73654
43.74616
43.75559
43.76276
43.76859
43.77522
43.78322
43.79143
43.79889
43.80582
43.81283
43.82002
43.82719
43.83443
43.84185
43.84924
43.85624
43.86299
43.8699
43.8772
43.88458
43.89166
43.89851
43.90533
43.91228
43.91925
43.92624
43.93324
43.9403
43.94723
43.95404
43.96081
43.96761
43.97444
43.98125
43.98804
43.99487
44.00169
44.00853
44.0153
44.0221
44.02884
44.0356
44.04227
44.04896
44.0556
44.06227
44.06887
44.0757
44.08258
44.08968
44.09681
44.10405
44.11123
44.11833
44.12537
44.13235
44.13929
44.14621
44.1531
44.15993
44.16664
44.17313
44.17948
44.18538
44.19162
44.19789
44.20547
44.21366
44.22236
44.23069
44.23806
44.24453
44.25042
44.25677
44.26363
44.27181
44.28048
44.28928
44.29733
44.30463
44.31147
44.31828
44.32549
44.33305
44.34077
44.34829
44.3555
44.36255
44.36976
44.3772
44.3849
44.39273
44.4005
44.40807
44.41547
44.42287
44.43032
44.4379
44.44551
44.4531
44.46061
44.46794
44.47511
44.48206
44.4888
44.49514
44.50135
44.50706
44.51355
44.52044
44.52931
44.53931
44.5503
44.56091
44.57035
44.57845
44.58556
44.59231
44.59923
44.60686
44.61512
44.62407
44.6333
44.64254
44.65152
44.66011
44.66846
44.6766
44.68483
44.69311
44.7017
44.71045
44.7194
44.72826
44.73699
44.74536
44.75331
44.76051
44.76681
44.7714
44.7741
44.77371
44.77206
44.76958
44.77424
44.78711
44.81229
44.83997
44.86192
44.87233
44.87347
44.87238
44.87526
44.8866
44.90357
44.92194
44.93616
44.94467
44.94926
44.95327
44.95975
44.96937
44.98192
44.99527
45.00782
45.01842
45.02703
45.03435
45.04109
45.04801
45.05529
45.06329
45.07163
45.08059
45.08958
45.09892
45.10802
45.11726
45.12612
45.13491
45.14315
45.15114
45.15825
45.16491
45.17028
45.17509
45.1782
45.18171
45.18448
45.19112
45.20026
45.21618
45.23476
45.25467
45.27142
45.28323
45.29026
45.29419
45.2972
45.30064
45.30641
45.31428
45.32516
45.33741
45.35049
45.36285
45.37393
45.38351
45.39172
45.39893
45.40548
45.4115
45.41687
45.42177
45.4256
45.42877
45.4302
45.43175
45.43225
45.43663
45.44386
45.45919
45.4784
45.49984
45.51754
45.52891
45.53419
45.53585
45.53735
45.54083
45.54854
45.55933
45.57263
45.58575
45.59712
45.60592
45.61246
45.6176
45.62226
45.62742
45.63322
45.64026
45.64809
45.65691
45.666
45.6753
45.68432
45.69299
45.70121
45.70897
45.71639
45.72353
45.7305
45.73726
45.74386
45.75024
45.75634
45.76196
45.76691
45.77063
45.77278
45.77207
45.76842
45.75999
45.7514
45.74356
45.75143
45.7736
45.81007
45.84068
45.85297
45.84797
45.8385
45.83944
45.8538
45.87567
45.89171
45.89613
45.89377
45.89389
45.9026
45.91675
45.9295
45.93605
45.93787
45.94017
45.94653
45.95662
45.96674
45.97397
45.97821
45.98187
45.98728
45.99482
46.00321
46.01059
46.01631
46.02105
46.02605
46.03216
46.03915
46.0462
46.05258
46.05811
46.06333
46.06879
46.07478
46.08116
46.08753
46.09356
46.09917
46.10464
46.11016
46.1159
46.12182
46.12777
46.13362
46.13929
46.14481
46.1503
46.15583
46.16146
46.16715
46.17283
46.17844
46.18394
46.18938
46.19482
46.20026
46.20576
46.21125
46.21672
46.22217
46.22757
46.23293


==> figs/wmm/2d/circle_edge_wmm_psnr.csv <==
19.9847
20.48117
20.96088
21.26715
21.69098
22.0624
22.29212
22.53921
22.78428
22.95318
23.15543
23.26954
23.30917
23.38536
23.50158
23.3722
23.53436
23.79407
23.98484
24.10308
24.3725
24.64648
24.69247
24.7199
25.34094
25.16401
25.15268
25.32019
25.80371
26.29556
25.98251
25.94939
25.59993
26.30948
26.26749
26.78395
27.21512
27.89845
27.78482
27.92947
27.82858
27.45399
28.22919
28.16496
28.17915
28.59579
28.3544
29.05579
29.19077
28.68466
29.8721
30.36083
30.46969
31.43551
30.55964
31.3106
31.17599
30.62269
30.26312
31.56601
31.74623
30.95239
30.40822
30.2316
31.59945
31.42426
31.80363
32.1797
32.85588
33.76705
34.04788
34.62066
34.92213
35.76577
35.18338
36.41977
35.01057
35.74378
36.69817
36.72788
37.40746
36.62742
36.52621
36.20755
36.43201
38.18923
38.37275
37.7398
38.4768
39.87688
39.03972
39.94664
41.08955
40.29739
39.56183
40.5304
40.52601
41.54683
43.20648
42.20806
42.67637
43.10772
41.77547
41.5777
40.69336
41.01056
42.57281
43.6245
44.48151
43.56747
43.33247
43.39094
44.36196
46.14097
45.25299
44.70708
44.3169
43.96418
43.27909
41.57524
40.23262
39.51307
39.65083
40.90076
42.34578
42.0533
41.79335
42.28222
43.2093
43.32032
42.87675
43.71122
45.91018
46.95211
45.36728
44.30458
44.79795
47.12729
49.68911
48.38023
46.78238
46.49365
47.7473
49.53199
50.12513
49.24667
48.959
50.03126
50.77274
49.94897
49.48842
50.56149
52.47887
53.37181
52.60181
51.86346
51.60622
51.99348
53.16871
54.01271
53.98064
53.68361
54.10748
54.87322
54.96545
54.30743
53.6674
53.36514
53.5857
53.89523
53.77432
53.25694
52.33105
51.30573
50.35698
49.64745
49.55418
50.18702
51.82936
53.8931
54.2369
52.72037
51.46645
51.11831
51.38979
51.8686
51.9418
51.57632
50.88793
50.39697
50.26525
50.66366
51.31903
52.11984
52.75605
53.15485
53.53518
54.08763
54.99246
55.83393
56.46877
56.65995
56.6536
56.6705
56.97042
57.42356
57.68853
57.51633
57.00003
56.41897
55.94296
55.75584
55.74632
55.91123
56.06469
56.17275
56.12988
55.96735
55.77045
55.55485
55.39194
55.20707
55.08657
54.92719
54.86347
54.80721
54.90284
55.04763
55.3476
55.70042
56.12568
56.53298
56.88213
57.17133
57.36052
57.5491
57.70496
57.94528
58.21514
58.59176
59.01071
59.48978
59.95719
60.38778
60.73034
60.9655
61.09491
61.14266
61.14388
61.12873
61.12364
61.14056
61.1852
61.2508
61.33398
61.42578
61.52089
61.61171
61.69597
61.77138
61.83697
61.89315
61.94103
61.98143
62.01473
62.04204
62.06487
62.08464
62.10266
62.12075
62.13992
62.16155
62.18574
62.21279
62.24174
62.27234
62.30316
62.33347
62.36188
62.38768
62.41009
62.42866
62.44296
62.45269
62.4577
62.45759
62.45224
62.44118
62.42434
62.40099
62.37118
62.33459
62.29101
62.24034
62.182
62.11673
62.04419
61.96561
61.88082
61.79192
61.6995
61.60744
61.51601
61.43012
61.35043
61.28226
61.22638
61.1884
61.16925
61.17393
61.20295
61.26007
61.3447
61.45882
61.60053
61.76929
61.96091
62.17083
62.39128
62.6138
62.82795
63.0233
63.19067
63.32307
63.41689
63.47323
63.49685
63.49567
63.47945
63.4577
63.43889
63.42953
63.43353
63.45248
63.48511
63.52841
63.57847
63.63007
63.67866
63.72034
63.75307
63.77637
63.7918
63.80187
63.80978
63.81846
63.83039
63.84673
63.8675
63.89151
63.91713
63.94244
63.96555
63.98589
64.00323
64.01825
64.03217
64.0462
64.06137
64.07798
64.09606
64.11501
64.13413
64.15259
64.17004
64.18645
64.2019
64.2171
64.23238
64.24821
64.2646
64.28133
64.29807
64.31467
64.33074
64.34643
64.36176
64.37704
64.39244
64.40803
64.42374
64.43951
64.45503
64.4705
64.48574
64.5008
64.51579
64.5309
64.54604
64.56122
64.57629
64.59126
64.6062
64.62092
64.63564
64.65041
64.66509
64.67979
64.6945
64.70902
64.72362
64.73807
64.75246
64.76682
64.78117
64.79552
64.80978
64.82411
64.83829
64.85238
64.86653
64.88065
64.89465
64.90862
64.92259
64.93646
64.95039
64.9642
64.97798
64.99175
65.00552
65.01923
65.03297
65.04651
65.06019
65.07367
65.08727
65.10074
65.11423
65.12763
65.14114
65.1544
65.16764
65.18104
65.19431
65.2075
65.22083
65.23389
65.24709
65.26017
65.27327
65.28627
65.29927
65.31236
65.32526
65.33818
65.35114
65.36398
65.37678
65.38962
65.40242
65.41525
65.42794
65.44066
65.45338
65.46597
65.47861
65.49117
65.5038
65.51637
65.52882
65.54134
65.55378
65.56622
65.57857
65.59106
65.60343
65.61576
65.628
65.64032
65.65263
65.6648
65.67712
65.68925
65.70147
65.71356
65.72565
65.73779
65.7498
65.76192
65.77393
65.78593
65.79787
65.80978
65.82181
65.83371
65.84556
65.85747
65.86919
65.88109
65.89288
65.90463
65.91634
65.92811
65.93973
65.95152
65.9632
65.97478
65.98637
65.99809
66.00954
66.02115
66.03264
66.0442
66.05565
66.06717
66.07863
66.08995
66.10145
66.11288
66.12415
66.13549
66.1468
66.15819
66.1694
66.18066
66.19201
66.20303
66.21428
66.22545
66.23669
66.24789
66.25891
66.26994
66.28109
66.29209
66.30322
66.31412
66.32511
66.33622
66.34714
66.35806
66.369
66.37984
66.39079
66.4016
66.41242
66.42322
66.43409
66.44484
66.45552
66.46633
66.4771
66.48766
66.49839
66.5092
66.51976
66.5303
66.54092
66.5515
66.56207
66.57262
66.58313
66.59368
66.60415
66.61465
66.62516
66.63547
66.64588
66.65646
66.66669
66.67705
66.68736
66.69774
66.70802
66.71836
66.72864
66.73889
66.74912
66.75921
66.76956
66.77974
66.78983
66.79996
66.8101
66.82014
66.83018
66.84023
66.85027
66.86036
66.87038
66.88035
66.89027
66.90021
66.91022
66.92009
66.93007
66.9399
66.94975
66.95955
66.9694
66.97919
66.98901
66.99864
67.00851
67.01819
67.02788
67.0377
67.04733
67.05697
67.06664
67.07629
67.08577
67.09548
67.10505
67.11456
67.12422
67.13358
67.14308
67.15257
67.16205
67.1715
67.181
67.19034
67.19978
67.20908
67.21848
67.22781
67.23714
67.24644
67.25574
67.26503
67.27424
67.28351
67.29264
67.30188
67.31105
67.3203
67.32938
67.33855
67.34767
67.35667
67.36578
67.37494
67.3839
67.39285
67.40198
67.4109
67.41986
67.42873
67.43783
67.44659
67.45545
67.46446
67.4733
67.48209
67.49091
67.49978
67.50854
67.51729
67.52605
67.53485
67.54348
67.55216
67.56087
67.56962
67.57834
67.58686
67.59547
67.60406
67.61269
67.62122
67.62973
67.63831
67.64686
67.65521
67.66376
67.67213
67.68067
67.68913
67.69736
67.70575
67.71416
67.72256
67.73095
67.73921
67.74751
67.7558
67.76398
67.77232
67.78046
67.7887
67.79688
67.80499
67.81325
67.82133
67.82942
67.83755
67.8457
67.85371
67.8618
67.86986
67.87786
67.88578
67.89388
67.9017
67.9096
67.91754
67.92552
67.93341
67.94135
67.94911
67.95702
67.96481
67.97265
67.98034
67.98814
67.99601
68.00367
68.01131
68.01907
68.0268
68.03438
68.04204
68.04974
68.0573
68.06486
68.07262
68.08007
68.08762
68.09514
68.1026
68.11021
68.11767
68.12507
68.13261
68.14001
68.14738
68.15475
68.16222
68.16953
68.17693
68.18417
68.19157
68.19872
68.20609
68.21343
68.2207
68.22794
68.23511
68.24222
68.24935
68.25648
68.26375
68.2709
68.27797
68.28502
68.29219
68.29935
68.3064
68.31323
68.32038
68.32741
68.3344
68.3413
68.34822
68.35519
68.36219
68.36912
68.37594
68.38286
68.38966
68.3966
68.40343
68.4101
68.41706
68.42379
68.4306
68.43725
68.44395
68.45079
68.45752
68.46414
68.47079
68.47754
68.48426
68.49088
68.49746
68.50401
68.51054
68.51716
68.52372
68.53032
68.53684
68.54333
68.5499
68.5563
68.56281
68.56921
68.57568
68.58207
68.58853
68.59503
68.60136
68.60776
68.61413
68.62038
68.62665
68.63293
68.63934
68.64558
68.65176
68.65823
68.66444
68.67059
68.67682
68.68303
68.68915
68.69542
68.70155
68.70759
68.71378
68.71984
68.72591
68.73203
68.7383
68.74427
68.75032
68.75621
68.76231
68.76838
68.7744
68.78033
68.78629
68.79223
68.79816
68.80412
68.80995
68.81598
68.82194
68.82777
68.83346
68.83937
68.84528
68.85107
68.85692
68.86259
68.86837
68.87419
68.87999
68.8856
68.89133
68.89714
68.90292
68.90853
68.91412
68.91976
68.92558
68.93129
68.93692
68.94235
68.94797
68.95366
68.95918
68.96485
68.97019
68.97588
68.98147
68.98703
68.99252
68.99792
69.00336
69.0088
69.01427
69.01974
69.02524
69.03068
69.03603
69.04153
69.04683
69.05226
69.05758
69.06297
69.06834
69.0736
69.07893
69.08426
69.08956
69.09482
69.09998
69.10522
69.11047
69.11588
69.12101
69.12627
69.13145
69.13666
69.14178
69.14685
69.15229
69.15724
69.16251
69.16748
69.17265
69.17772
69.18283
69.18793
69.19298
69.19798
69.20295
69.20818
69.21307
69.21819
69.22303
69.22797
69.233
69.23807
69.24293
69.24802
69.25291
69.25775
69.26268
69.26764
69.27262
69.27741
69.28226
69.28705
69.2919
69.2967
69.30157
69.30641
69.31124
69.31595
69.3208
69.32553
69.33038
69.33509
69.33977
69.3447
69.34931
69.35403
69.35875
69.3633
69.36809
69.37292
69.37753
69.38224
69.38667
69.39133
69.39597
69.40065
69.40524
69.40988
69.41431
69.41883
69.4234
69.4281
69.43269
69.4373
69.44169
69.44619
69.45072
69.45506
69.45961
69.46397
69.46855
69.47308
69.47745
69.48184
69.48642
69.49084
69.49529
69.49959
69.50402
69.50838
69.51283
69.51714
69.52139
69.52577
69.53012
69.53448
69.53873
69.54321
69.54743
69.55167
69.55606
69.56017
69.56442
69.56878
69.573
69.57711
69.58137
69.58559
69.5898
69.59402
69.5982
69.60243
69.60651
69.61079
69.61507
69.61909
69.62316
69.62727
69.63135
69.63538
69.63969
69.64371
69.64776
69.65195
69.65598


==> figs/wmm/2d/davis0_psnr.csv <==
4.135495
2.695914
10.22084
10.09847
9.271472
9.551766
10.80079
12.51912
14.06546
14.95334
15.81061
16.48496
16.86507
17.40379
17.77104
18.19022
18.60775
19.04702
19.39446
19.68241
19.93823
20.15972
20.34925
20.55705
20.79485
20.97966
21.17448
21.35923
21.53413
21.69831
21.88219
22.08335
22.23719
22.37049
22.48995
22.6214
22.76841
22.91492
23.04024
23.1783
23.3148
23.44292
23.57501
23.68509
23.79617
23.89384
23.99756
24.08661
24.18415
24.30704
24.41691
24.51196
24.60378
24.70752
24.79353
24.86701
24.929
24.98349
25.00642
25.04251
25.14224
25.30119
25.41057
25.44983
25.50646
25.61243
25.6875
25.71638
25.79595
25.90191
25.94291
25.97548
26.06119
26.12968
26.15792
26.21636
26.29554
26.34448
26.38186
26.43873
26.49438
26.53006
26.5609
26.60157
26.63489
26.65047
26.6513
26.66295
26.73448
26.85001
26.91883
26.92039
26.91981
26.98214
27.07711
27.12098
27.12394
27.14818
27.19731
27.22038
27.19378
27.18969
27.2359
27.26965
27.32827
27.3592
27.37378
27.42782
27.46574
27.48362
27.51187
27.53429
27.55663
27.58928
27.6115
27.64618
27.67101
27.73195
27.79643
27.83857
27.87917
27.90897
27.91739
27.93703
27.99731
28.05977
28.07949
28.07473
28.08761
28.1285
28.16479
28.16658
28.12388
28.02916
27.90304
27.91011
28.10885
28.28516
28.27911
28.20313
28.25749
28.34136
28.34317
28.37139
28.42296
28.42614
28.3894
28.36556
28.37046
28.39789
28.48593
28.58885
28.60606
28.5685
28.56516
28.59478
28.64556
28.68955
28.74704
28.77922
28.77245
28.76884
28.79189
28.83994
28.86415
28.85895
28.8615
28.89008
28.91743
28.93345
28.96541
28.99292
29.01226
29.03656
29.06456
29.08279
29.08622
29.09833
29.10012
29.07264
28.96976
28.7949
28.63819
28.78537
28.9884
29.04029
28.96778
29.02386
29.16726
29.14903
29.18081
29.28279
29.27431
29.31508
29.37404
29.37524
29.38071
29.39312
29.39838
29.39621
29.40408
29.41894
29.42408
29.46591
29.49959
29.52623
29.56159
29.55799
29.54075
29.51214
29.4614
29.4258
29.41934
29.47644
29.55817
29.62625
29.64502
29.62858
29.60621
29.59337
29.61885
29.66326
29.72085
29.77589
29.81272
29.83735
29.85708
29.87356
29.88327
29.88385
29.88234
29.89158
29.9198
29.94924
29.97356
29.99054
29.99881
30.01006
30.03183
30.05668
30.08287
30.10319
30.11626
30.12464
30.13459
30.14733
30.16011
30.17324
30.18663
30.19898
30.21221
30.22471
30.23358
30.23738
30.23568
30.22421
30.19685
30.15664
30.09361
30.01218
29.93491
29.92207
30.0193
30.20458
30.34459
30.36817
30.30323
30.23127
30.22849
30.29619
30.38103
30.42974
30.42953
30.4109
30.40673
30.42752
30.45715
30.47289
30.45731
30.43424
30.39994
30.38296
30.40442
30.45792
30.50981
30.54184
30.56356
30.58379
30.59904
30.6038
30.6036
30.61543
30.64359
30.671
30.68505
30.69203
30.70145
30.71135
30.71942
30.73142
30.74919
30.76578
30.77363
30.77675
30.78561
30.80167
30.81727
30.82719
30.83441
30.84326
30.85287
30.86116
30.8681
30.87809
30.88707
30.89375
30.89917
30.90399
30.90803
30.91867
30.92632
30.93746
30.94674
30.95415
30.95856
30.96077
30.96415
30.96667
30.96984
30.97259
30.9788
30.98971
31.0055
31.02306
31.03916
31.05239
31.06322
31.0726
31.08009
31.08639
31.09155
31.09872
31.10736
31.11947
31.13214
31.14722
31.15976
31.17001
31.17969
31.18725
31.19295
31.19817
31.20411
31.20975
31.21833
31.22783
31.2388
31.24931
31.25858
31.26673
31.27419
31.28148
31.28836
31.29404
31.29782
31.29985
31.29965
31.29862
31.29524
31.29108
31.28524
31.28078
31.27834
31.28217
31.29217
31.30984
31.33213
31.35651
31.37947
31.3989
31.41314
31.4226
31.42846
31.43282
31.4372
31.4425
31.44917
31.45641
31.46453
31.47147
31.47855
31.48412
31.48981
31.49561
31.50314
31.51202
31.52206
31.53265
31.54338
31.55405
31.56424
31.57329
31.58065
31.58638
31.59124
31.59635
31.60245
31.60975
31.61771
31.62572
31.63321
31.64007
31.64535
31.65182
31.65742
31.6678
31.67121
31.67566
31.68648
31.68755
31.69901
31.70379
31.71342
31.71758
31.72592
31.73095
31.73863
31.74427
31.75104
31.75766
31.76325
31.77049
31.77555
31.78235
31.78759
31.79322
31.79844
31.80269
31.8068
31.81003
31.8125
31.81557
31.81779
31.82114
31.82438
31.82937
31.83579
31.84404
31.85322
31.86246
31.87107
31.87839
31.88403
31.88793
31.89057
31.89283
31.89563
31.89964
31.90583
31.9137
31.92385
31.93435
31.94508
31.95451
31.96239
31.96845
31.97319
31.97734
31.9819
31.98748
31.99405
32.00132
32.00853
32.01517
32.02103
32.02627
32.03114
32.03606
32.04103
32.04595
32.05098
32.05631
32.06355
32.07032
32.07529
32.07964
32.08522
32.09142
32.09654
32.10139
32.10732
32.11318
32.11819
32.12339
32.12908
32.1342
32.13905
32.14428
32.14955
32.15448
32.15959
32.16493
32.17005
32.17507
32.18024
32.18536
32.19032
32.19535
32.20047
32.20546
32.21043
32.21544
32.22041
32.2253
32.23018
32.23509
32.23994
32.24474
32.24951
32.25423
32.25885
32.26335
32.26773
32.27193
32.27591
32.27953
32.28286
32.28568
32.28829
32.29042
32.29283
32.29539
32.29892
32.30357
32.30943
32.31669
32.32442
32.33237
32.33937
32.34546
32.35018
32.35451
32.35846
32.36287
32.36761
32.37276
32.37812
32.38351
32.38876
32.39377
32.39853
32.40299
32.40727
32.41145
32.41572
32.42019
32.42491
32.42978
32.43464
32.43934
32.44378
32.448
32.45212
32.45629
32.46061
32.4651
32.46967
32.47419
32.47858
32.48281
32.48689
32.49082
32.49466
32.49814
32.50194
32.50569
32.51116
32.51657
32.52098
32.52451
32.52826
32.53305
32.53769
32.54153
32.54542
32.54989
32.55434
32.55824
32.56213
32.56649
32.57075
32.57464
32.57864
32.58289
32.58701
32.5909
32.59492
32.59909
32.60312
32.60701
32.61103
32.6151
32.61906
32.62297
32.62696
32.63096
32.63487
32.63878
32.64273
32.64667
32.65055
32.65443
32.65834
32.66224
32.6661
32.66995
32.67382
32.67768
32.68151
32.68533
32.68916
32.69298
32.69678
32.70057
32.70437
32.70816
32.71193
32.71569
32.71945
32.72321
32.72695
32.73068
32.73441
32.73814
32.74185
32.74554
32.74923
32.75291
32.75656
32.76017
32.7637
32.76714
32.77024
32.77335
32.77577
32.77996
32.7842
32.78913
32.79281
32.7956
32.79919
32.80325
32.80721
32.81053
32.81387
32.81778
32.82146
32.8248
32.82838
32.83213
32.83567
32.83902
32.84255
32.84624
32.84974
32.8531
32.85661
32.86019
32.86367
32.86708
32.87053
32.87402
32.87748
32.88089
32.8843
32.88773
32.89116
32.89456
32.89794
32.90133
32.90473
32.90809
32.91144
32.9148
32.91816
32.9215
32.92482
32.92815
32.93147
32.93478
32.93806
32.94136
32.94464
32.94792
32.95119
32.95444
32.95769
32.96093
32.96417
32.96739
32.97061
32.97382
32.97702
32.98021
32.98339
32.98657
32.98974
32.9929
32.99605
32.9992
33.00233
33.00546
33.00857
33.01168
33.01479
33.01788
33.02097
33.02405
33.02712
33.03018
33.03324
33.03629
33.03933
33.04236
33.04539
33.04841
33.05142
33.05442
33.05742
33.06041
33.06339
33.06637
33.06934
33.0723
33.07526
33.07821
33.08115
33.08409
33.08701
33.08994
33.09285
33.09576
33.09867
33.10156
33.10446
33.10734
33.11022
33.11309
33.11596
33.11882
33.12168
33.12453
33.12737
33.1302
33.13303
33.13586
33.13868
33.14149
33.14431
33.14711
33.1499
33.15269
33.15548
33.15826
33.16104
33.1638
33.16657
33.16933
33.17208
33.17483
33.17757
33.18031
33.18304
33.18577
33.1885
33.19122
33.19392
33.19663
33.19933
33.20203
33.20472
33.20741
33.21009
33.21277
33.21544
33.21811
33.22078
33.22343
33.22609
33.22874
33.23138
33.23402
33.23666
33.23929
33.24192
33.24454
33.24715
33.24977
33.25238
33.25498
33.25758
33.26018
33.26276
33.26535
33.26793
33.27051
33.27309
33.27565
33.27822
33.28078
33.28334
33.28589
33.28844
33.29098
33.29352
33.29606
33.29859
33.30112
33.30364
33.30616
33.30867
33.31119
33.31369
33.3162
33.3187
33.32119
33.32368
33.32617
33.32865
33.33113
33.33361
33.33608
33.33854
33.34101
33.34347
33.34592
33.34838
33.35082
33.35327
33.35571
33.35814
33.36057
33.363
33.36543
33.36785
33.37026
33.37267
33.37508
33.37747
33.37986
33.38225
33.38462
33.38697
33.38931
33.39161
33.39389
33.39613
33.39841
33.40068
33.40314
33.40564
33.40823
33.41072
33.41307
33.41532
33.41755
33.41987
33.42227
33.42471
33.42708
33.42937
33.43162
33.4339
33.43624
33.4386
33.44093
33.44321
33.44547
33.44774
33.45004
33.45235
33.45464
33.45689
33.45914
33.4614
33.46368
33.46595
33.4682
33.47044
33.47268
33.47491
33.47716
33.4794
33.48162
33.48384
33.48606
33.48827
33.49049
33.4927
33.4949
33.49709
33.49929
33.50148
33.50367
33.50586
33.50803
33.5102
33.51237
33.51454
33.5167
33.51886
33.52102
33.52317
33.52531
33.52745
33.52959
33.53173
33.53385
33.53598
33.5381
33.54021
33.54233
33.54444
33.54654
33.54864
33.55074
33.55283
33.55492
33.557
33.55908
33.56116
33.56323
33.56529
33.56736
33.56942
33.57147
33.57352
33.57557
33.57761
33.57965
33.58168
33.58371
33.58574
33.58776
33.58978
33.59179
33.5938
33.59581
33.59781
33.5998
33.6018
33.60379
33.60577
33.60775
33.60973
33.6117
33.61367
33.61564
33.6176
33.61955
33.62151
33.62346
33.6254
33.62734
33.62927
33.63121
33.63314
33.63506
33.63698
33.6389
33.64081
33.64272
33.64463
33.64653
33.64842
33.65031
33.65221
33.65409
33.65597
33.65785
33.65972
33.66159
33.66346
33.66532
33.66718
33.66903
33.67088
33.67273
33.67457
33.67641
33.67824
33.68007
33.6819
33.68372
33.68554
33.68736
33.68917
33.69098
33.69278
33.69458


==> figs/wmm/2d/davis0_wmm_psnr.csv <==
3.538068
1.971103
9.389618
10.13737
8.513435
8.383458
9.308208
10.83718
12.42958
13.69591
14.67284
15.28006
15.66958
16.18577
16.83295
17.40873
17.82693
18.18358
18.49988
18.85758
19.20372
19.50044
19.78749
20.06686
20.34902
20.62183
20.85856
21.06638
21.29061
21.47614
21.63821
21.80127
21.97886
22.12515
22.29508
22.46578
22.62177
22.76346
22.90569
23.0338
23.16675
23.30567
23.42455
23.53939
23.6608
23.77987
23.90284
24.02523
24.14753
24.25696
24.36694
24.47844
24.57647
24.68783
24.79281
24.89354
24.99927
25.0997
25.20207
25.30111
25.3947
25.49055
25.58529
25.6784
25.77335
25.86031
25.9448
26.02835
26.10333
26.16716
26.22536
26.30773
26.41503
26.51903
26.56827
26.63526
26.7287
26.789
26.87544
26.93192
27.02276
27.07672
27.14713
27.20742
27.29511
27.35168
27.41743
27.47536
27.54589
27.59958
27.65913
27.71734
27.77217
27.81685
27.84939
27.90558
27.97605
28.04312
28.07631
28.12757
28.19727
28.25724
28.29834
28.35334
28.41933
28.45718
28.49488
28.54878
28.59639
28.63613
28.67953
28.7283
28.77357
28.81489
28.85904
28.90573
28.94835
28.98675
29.02245
29.0538
29.08169
29.10533
29.12766
29.15586
29.19518
29.24638
29.29785
29.33616
29.35888
29.37811
29.40351
29.44344
29.47877
29.50574
29.53825
29.57648
29.61535
29.64184
29.66796
29.69624
29.73143
29.76672
29.80252
29.84307
29.87696
29.9007
29.91915
29.94304
29.9754
30.01128
30.04416
30.07285
30.09579
30.11532
30.12873
30.15285
30.19096
30.23322
30.25554
30.26465
30.27031
30.30226
30.33267
30.38004
30.40622
30.41504
30.43396
30.46404
30.49692
30.51414
30.52646
30.55089
30.57739
30.59454
30.59993
30.59925
30.59829
30.58669
30.56593
30.54597
30.54758
30.58601
30.66906
30.75294
30.79271
30.78697
30.77943
30.80346
30.84593
30.89045
30.92947
30.9583
30.97269
30.98324
31.0064
31.03703
31.06045
31.07412
31.08982
31.11288
31.13728
31.15906
31.18092
31.20294
31.21846
31.22626
31.23146
31.24249
31.25219
31.2694
31.2846
31.30373
31.31545
31.32026
31.32407
31.35123
31.39223
31.43209
31.4531
31.45988
31.467
31.48619
31.51174
31.52833
31.53597
31.53891
31.55194
31.56879
31.58237
31.58995
31.59426
31.60159
31.61575
31.63307
31.65205
31.66944
31.68869
31.70707
31.72817
31.75072
31.77359
31.7905
31.80412
31.81736
31.83534
31.85741
31.87818
31.89363
31.90457
31.91554
31.9291
31.94468
31.95952
31.97427
31.98888
32.0042
32.01712
32.02763
32.03474
32.04265
32.04922
32.05991
32.06792
32.0845
32.10053
32.12104
32.13834
32.14996
32.15588
32.15606
32.15606
32.15383
32.15753
32.16439
32.17751
32.19612
32.21614
32.23732
32.25647
32.27584
32.29393
32.31195
32.32824
32.34281
32.35562
32.36734
32.37899
32.39048
32.40206
32.41301
32.4241
32.43552
32.44823
32.46141
32.47482
32.48738
32.49912
32.50999
32.52052
32.531
32.54148
32.55181
32.5619
32.57185
32.58176
32.5919
32.60211
32.61211
32.62177
32.63
32.63929
32.6479
32.66082
32.67398
32.68739
32.6982
32.70504
32.70794
32.69988
32.69263
32.65985
32.69947
32.73577
32.76566
32.77032
32.76677
32.78429
32.80233
32.81086
32.81773
32.8299
32.84366
32.85419
32.86386
32.87348
32.88219
32.89238
32.90452
32.9149
32.92214
32.93035
32.94137
32.95126
32.95875
32.96728
32.97787
32.98707
32.99456
33.00304
33.01243
33.0206
33.02815
33.03605
33.04374
33.05012
33.05628
33.06229
33.06855
33.07382
33.0798
33.08678
33.09603
33.10585
33.11649
33.12677
33.13622
33.14304
33.14923
33.15344
33.16167
33.16978
33.18197
33.19431
33.2061
33.21568
33.22287
33.22917
33.236
33.24447
33.25394
33.26377
33.27281
33.28048
33.28716
33.29383
33.30134
33.30949
33.31793
33.32616
33.33398
33.34134
33.34845
33.35563
33.363
33.37057
33.37818
33.38572
33.39311
33.40034
33.40749
33.41461
33.42177
33.42893
33.43612
33.44334
33.45054
33.45766
33.46469
33.47166
33.47857
33.48549
33.49243
33.4994
33.50636
33.51329
33.52018
33.52702
33.53382
33.54059
33.54734
33.55407
33.56078
33.56744
33.57405
33.5806
33.58706
33.59332
33.59934
33.60472
33.60952
33.61218
33.61428
33.61065
33.6125
33.60788
33.62358
33.63794
33.65553
33.66552
33.66936
33.67389
33.68062
33.68968
33.69575
33.69941
33.70393
33.71136
33.71983
33.72749
33.73302
33.73944
33.74691
33.75552
33.76371
33.77061
33.77625
33.78136
33.78697
33.79322
33.79974
33.80608
33.81239
33.81893
33.82552
33.83171
33.83742
33.84302
33.84891
33.85504
33.86111
33.86704
33.87294
33.87894
33.88496
33.89086
33.89661
33.9023
33.90801
33.91378
33.9196
33.92542
33.93119
33.93693
33.94263
33.9483
33.95395
33.95957
33.96518
33.97079
33.97639
33.98199
33.98756
33.99313
33.9987
34.00425
34.00977
34.01527
34.02074
34.0262
34.03165
34.03709
34.04252
34.04795
34.05335
34.05875
34.06413
34.06949
34.07485
34.0802
34.08553
34.09084
34.09614
34.10143
34.1067
34.11196
34.11721
34.12245
34.12768
34.13289
34.1381
34.14329
34.14847
34.15364
34.15879
34.16394
34.16908
34.1742
34.17931
34.18441
34.1895
34.19457
34.19964
34.20469
34.20974
34.21477
34.21979
34.2248
34.2298
34.23479
34.23977
34.24474
34.2497
34.25465
34.25959
34.26451
34.26943
34.27434
34.27924
34.28412
34.289
34.29387
34.29872
34.30357
34.30841
34.31324
34.31805
34.32286
34.32766
34.33245
34.33723
34.342
34.34676
34.35152
34.35626
34.36099
34.36572
34.37043
34.37514
34.37984
34.38453
34.38921
34.39388
34.39854
34.40319
34.40784
34.41248
34.41711
34.42172
34.42633
34.43093
34.43552
34.44011
34.44468
34.44924
34.45379
34.45832
34.46284
34.46735
34.47183
34.47628
34.48071
34.4851
34.48945
34.49376
34.49802
34.50225
34.5065
34.51077
34.51516
34.51967
34.52435
34.52913
34.53394
34.53868
34.54328
34.54775
34.55212
34.55646
34.56082
34.56522
34.56965
34.57407
34.57845
34.5828
34.58713
34.59148
34.59584
34.60022
34.60458
34.60893
34.61324
34.61752
34.62178
34.62606
34.63035
34.63465
34.63895
34.64324
34.64751
34.65175
34.65598
34.6602
34.66443
34.66867
34.6729
34.67713
34.68134
34.68554
34.68973
34.69391
34.69809
34.70227
34.70645
34.71062
34.71478
34.71893
34.72308
34.72721
34.73134
34.73547
34.73959
34.74371
34.74782
34.75192
34.75602
34.7601
34.76419
34.76826
34.77234
34.7764
34.78046
34.7845
34.78855
34.79259
34.79662
34.80064
34.80465
34.80866
34.81267
34.81666
34.82065
34.82463
34.82861
34.83258
34.83654
34.84049
34.84444
34.84838
34.85231
34.85624
34.86015
34.86406
34.86797
34.87186
34.87575
34.87963
34.8835
34.88737
34.89122
34.89507
34.89891
34.90275
34.90657
34.91039
34.9142
34.91801
34.9218
34.92559
34.92937
34.93314
34.9369
34.94065
34.9444
34.94814
34.95187
34.9556
34.95931
34.96302
34.96672
34.97041
34.97409
34.97776
34.98143
34.98509
34.98874
34.99238
34.99602
34.99965
35.00326
35.00687
35.01047
35.01407
35.01765
35.02123
35.0248
35.02836
35.03191
35.03546
35.03899
35.04252
35.04604
35.04956
35.05306
35.05656
35.06005
35.06353
35.067
35.07046
35.07392
35.07737
35.08081
35.08424
35.08767
35.09108
35.09449
35.09789
35.10128
35.10467
35.10804
35.11142
35.11478
35.11813
35.12148
35.12481
35.12814
35.13146
35.13478
35.13808
35.14138
35.14468
35.14796
35.15123
35.1545
35.15776
35.16101
35.16426
35.1675
35.17073
35.17395
35.17716
35.18037
35.18357
35.18676
35.18994
35.19312
35.19629
35.19945
35.2026
35.20575
35.20889
35.21202
35.21514
35.21826
35.22137
35.22447
35.22756
35.23065
35.23373
35.2368
35.23986
35.24292
35.24598
35.24902
35.25205
35.25508
35.2581
35.26111
35.26412
35.26712
35.27011
35.27309
35.27607
35.27904
35.282
35.28495
35.2879
35.29084
35.29378
35.2967
35.29963
35.30254
35.30544
35.30834
35.31123
35.31412
35.31699
35.31986
35.32272
35.32558
35.32843
35.33127
35.33411
35.33693
35.33975
35.34257
35.34538
35.34817
35.35096
35.35375
35.35653
35.3593
35.36207
35.36483
35.36758
35.37032
35.37306
35.37579
35.37851
35.38123
35.38394
35.38664
35.38934
35.39203
35.39471
35.39739
35.40006
35.40272
35.40538
35.40803
35.41067
35.41331
35.41594
35.41856
35.42118
35.42379
35.42639
35.42899
35.43158
35.43416
35.43674
35.4393
35.44187
35.44443
35.44698
35.44952
35.45206
35.45459
35.45711
35.45963
35.46214
35.46465
35.46715
35.46964
35.47213
35.47461
35.47708
35.47955
35.48201
35.48446
35.48691
35.48935
35.49179
35.49422
35.49665
35.49906
35.50148
35.50388
35.50628
35.50867
35.51106
35.51344
35.51582
35.51819
35.52055
35.52291
35.52526
35.52761
35.52995
35.53229
35.53462
35.53694
35.53926
35.54157
35.54388
35.54618
35.54847
35.55076
35.55305
35.55533
35.5576
35.55987
35.56213
35.56439
35.56664
35.56888
35.57113
35.57336
35.57559
35.57781
35.58003
35.58224
35.58445
35.58665
35.58885
35.59105
35.59323
35.59541
35.59759
35.59976
35.60193
35.60409
35.60625
35.6084
35.61055
35.61269
35.61482
35.61695
35.61908
35.6212
35.62331
35.62542
35.62753
35.62963
35.63173
35.63382
35.63591
35.63799
35.64006
35.64214
35.6442
35.64627
35.64832
35.65038
35.65242
35.65446
35.65651
35.65854
35.66057
35.66259
35.66461
35.66663
35.66864
35.67065
35.67265
35.67464
35.67664
35.67862
35.6806
35.68259
35.68456
35.68653
35.68849
35.69045
35.69241
35.69436
35.69631
35.69825
35.70019
35.70213
35.70406
35.70598
35.7079
35.70982
35.71173
35.71364
35.71555
35.71745
35.71934
35.72123
35.72312
35.725
35.72688
35.72875
35.73063
35.73249
35.73435
35.73621
35.73806
35.73991
35.74176


==> figs/wmm/initialize.csv <==
K,trial,rng,wmm
1,1,0.012078925967216492,0.00040223493124358356
1,2,0.0056747859343886375,0.0008988705230876803
1,3,0.014208376407623291,0.0004477229085750878
1,4,0.0011457352666184306,0.0008488834137097001
1,5,0.003586753737181425,0.0006302729016169906
1,6,0.0021440465934574604,0.0006381897255778313
1,7,0.00469482596963644,0.00043280317913740873
1,8,0.0033685562666505575,0.0003710231394506991
1,9,0.006592194549739361,0.00040148920379579067
1,10,0.008769847452640533,0.0007392740808427334
3,1,0.0012168100802227855,1.7387237676302902e-05
3,2,1.808206070563756e-05,4.733171590487473e-05
3,3,0.0003097986336797476,3.0788618460064754e-05
3,4,0.0006731272442266345,1.0223643585050013e-05
3,5,0.0002124113088939339,9.707224307931028e-06
3,6,0.0004991132882423699,1.1317871212668251e-05
3,7,8.538241672795266e-05,1.5436824469361454e-05
3,8,0.0006332416087388992,9.030440196511336e-06
3,9,0.0002250023535452783,1.8695098333409987e-05
3,10,1.7882888641906902e-05,0.0004235437954775989
5,1,1.4113509678281844e-05,7.981411181390285e-05
5,2,3.35214936058037e-05,1.0150497473659925e-05
5,3,2.3736667571938597e-05,1.7870963347377256e-05
5,4,0.00010184709390159696,1.0136540367966518e-05
5,5,2.673070048331283e-05,5.803346994071035e-06
5,6,4.462351353140548e-05,1.92973038792843e-05
5,7,1.7104033759096637e-05,1.4230094166123308e-05
5,8,3.264024780946784e-05,2.1310259398887865e-05
5,9,0.00012814393267035484,7.571135938633233e-06
5,10,0.0014381194487214088,1.0032857062469702e-05
7,1,0.0004139253869652748,2.7929299903917126e-05
7,2,4.9424677854403853e-05,5.600632903224323e-06
7,3,6.416476389858872e-05,4.502167030295823e-06
7,4,0.0018085555639117956,3.829713477898622e-06
7,5,6.978219516895479e-06,0.0003540513280313462
7,6,0.00010990641749231145,7.2385132625640836e-06
7,7,0.00016995897749438882,0.00017799418128561229
7,8,4.683975566877052e-05,7.621162694704253e-06
7,9,2.6465953851584345e-05,3.3306328077742364e-06
7,10,1.0309586286894046e-05,7.398496563837398e-06
9,1,6.0718921304214746e-06,7.5736943472293206e-06
9,2,9.07599041966023e-06,4.0549035475123674e-05
9,3,0.3992692232131958,5.626759048027452e-06
9,4,7.20104253559839e-06,6.812301580794156e-05
9,5,5.440553650259972e-06,1.3255959856905974e-05
9,6,1.2308460100030061e-05,3.632383140939055e-06
9,7,4.148320840613451e-06,0.00018827826716005802
9,8,7.001189715083456e-06,4.7955977606761735e-06
9,9,4.267052645445801e-06,3.270000161137432e-05
9,10,1.5618705219822004e-05,6.537199624290224e-06

